The Option Value of Contract Duration: Evidence from the U.S. Timber Market

This study quantifies how contract duration influences buyers' willingness-to-pay (WTP) when they hold real options that allow them to flexibly time consumption in response to changing market conditions. Using contract data from the US timber industry, we show that buyers delay consumption to manage payoff risk. This behavior generates heterogeneous WTP across buyers. We use structural estimation to uncover the key parameters underlying the incentive to delay consumption. Using these estimates, we conduct counterfactual simulations to measure how longer contract durations shift WTP and to clarify the boundary conditions linked to project size, buyer composition, and market trends. The counterfactual simulations reveal that extending contract duration from 3 to 4 years raises seller revenue by 9-13%, with effects amplified for larger projects and high-type buyers during the upward market trend.

==> montecarlo/Auction/entry_rate.csv <==
"","entry_logger","entry_sawmill"
"1",0.752915233897203,0.266115766089721
"2",0.691503170510896,0.299351026527802
"3",0.716751634354336,0.289108798221764
"4",0.722122408664291,0.269901127411867
"5",0.709622565287532,0.280269322563526
"6",0.724911906201305,0.271201601056964
"7",0.686009134388337,0.320709394848109
"8",0.696126670992817,0.298422811820637
"9",0.698329030292715,0.301757326095151
"10",0.700728657131799,0.300358993055397
"11",0.672278962039854,0.330431815783959
"12",0.679462525609779,0.329755756630402
"13",0.696498640504058,0.304564849951157
"14",0.673597172713267,0.320573596535087
"15",0.671804515761324,0.341124300775118
"16",0.745713658282966,0.269483631060939
"17",0.692155138928672,0.306749446273488
"18",0.702268635796714,0.294548409587423
"19",0.69467684039737,0.314875902436688
"20",0.705815006390913,0.322212262486573
"21",0.703168953155592,0.289028796211823
"22",0.719139601256888,0.287196460991959
"23",0.732344426758937,0.266228519415017
"24",0.682191109154337,0.328671985551591
"25",0.693945444296231,0.302746843002342
"26",0.737057778827847,0.252665174212666
"27",0.718817240007596,0.28140168794954
"28",0.704649791284328,0.282278448169563
"29",0.722031278296072,0.286377906503548
"30",0.706158993956274,0.301817362690508
"31",0.711320993912438,0.290089829954581
"32",0.670166097563924,0.314665919658728
"33",0.711550702371472,0.295827331491136
"34",0.728700668285592,0.271301004254746
"35",0.713731236477952,0.29647013562776
"36",0.689738913471888,0.301099416219677
"37",0.702301542736336,0.308405771259913
"38",0.712208593895841,0.288684092969913
"39",0.693447703605489,0.299059719589422
"40",0.684111581694288,0.305272024050282
"41",0.691775690639771,0.274703479828895
"42",0.687239742716338,0.318526314866176
"43",0.669240581523627,0.338751222472638
"44",0.678160191625785,0.32790673787199
"45",0.709256054682191,0.272699043666944
"46",0.735252217642847,0.27274566887645
"47",0.69289523147944,0.303540923438732
"48",0.716562788607155,0.292467571363295
"49",0.736541177313188,0.276032679318905
"50",0.706233181543496,0.306660422960943
"51",0.692782503680337,0.295961930854173
"52",0.67354957526527,0.313681208211892
"53",0.683907134194305,0.319607266262756
"54",0.710752601329611,0.282137386265356
"55",0.742284070778056,0.258311153709565
"56",0.705761718749999,0.308740234374999
"57",0.67442228088803,0.315322048771486
"58",0.683058943166088,0.318937895439376
"59",0.755311634161808,0.252962479444249
"60",0.71754072769254,0.271446397982072
"61",0.720167257212842,0.292546374046947
"62",0.70889922549521,0.298214846722874
"63",0.72471564116131,0.287963238259544
"64",0.678960709889543,0.325244535829734
"65",0.685923374095682,0.311757642483098
"66",0.722275204053949,0.275713989125506
"67",0.730420488976674,0.287966712608063
"68",0.742659549072551,0.261236017272131
"69",0.723406347946809,0.274057535558631
"70",0.747799482170331,0.254021624750567
"71",0.685962824498995,0.309279876128903
"72",0.749042817098121,0.255426086564239
"73",0.704483100750031,0.293653945963706
"74",0.696777047073556,0.291360839977278
"75",0.723906203151578,0.279837287520527
"76",0.693111049005529,0.326013604897889
"77",0.667876654050133,0.32733478706159
"78",0.686024369643747,0.317545424702257
"79",0.708375964500624,0.294617960273445
"80",0.700771890820761,0.306699700449826
"81",0.700523793339898,0.292739409965793
"82",0.681487606295468,0.312233042282969
"83",0.713110206306192,0.287774598759279
"84",0.656040946893518,0.324077650183608
"85",0.719583029673615,0.280895822176342
"86",0.708581444803031,0.302817616713446
"87",0.679956139440469,0.314640488952409
"88",0.671839156957617,0.322091200061277
"89",0.718318945406281,0.295544112498282
"90",0.751324532343676,0.261626392286644
"91",0.690836389391979,0.305646912429506
"92",0.666127839009164,0.334100859955924
"93",0.715365041883525,0.284149837060977
"94",0.648236588836881,0.345552258682437
"95",0.722612314765548,0.27884899332148
"96",0.704661355922872,0.30568892556912
"97",0.733315491794667,0.253007060610298
"98",0.703304828876208,0.299933742596477
"99",0.695331408991024,0.317643231708961
"100",0.718628228721332,0.273830825713867
"101",0.690185207704599,0.29669995409713
"102",0.634224665444344,0.369767538364976
"103",0.723817514695469,0.27598287939561
"104",0.679617779878534,0.319496931552621
"105",0.723286194350135,0.288340361587961
"106",0.69862836956404,0.303859759887018
"107",0.667746400443571,0.332925790643912
"108",0.71158925800487,0.291141792743474
"109",0.670400958909659,0.312594784572684
"110",0.718701457840144,0.288916590598819
"111",0.685410446716924,0.302360790710372
"112",0.724245978926319,0.287856432375338
"113",0.661628238075082,0.334034062493083
"114",0.710472834566815,0.2946909802969
"115",0.709355877869234,0.298509123431995
"116",0.680396718979682,0.32275004627736
"117",0.723134926566127,0.274643396885949
"118",0.703759700871933,0.298333646431456
"119",0.717528761706274,0.281094954796072
"120",0.702876420424582,0.280560144761693
"121",0.679263011709554,0.316347977588884
"122",0.70841741256636,0.289047313026458
"123",0.681593226496989,0.324039880365308
"124",0.705101694478799,0.304497994128178
"125",0.699482020736949,0.291508365565835
"126",0.697119869526068,0.292308956064517
"127",0.735760851837006,0.268430067748204
"128",0.714190257946166,0.281793965098586
"129",0.711701729661581,0.274754933759686
"130",0.681323924212006,0.311097653680463
"131",0.679997518175969,0.312992201977249
"132",0.689464075840078,0.301309420820325
"133",0.689356944141946,0.298103424642613
"134",0.694775766123849,0.308573268767759
"135",0.703161833226034,0.307000471919991
"136",0.713670138330417,0.297862910447838
"137",0.717733887844611,0.291839598042429
"138",0.746654476168351,0.266069478097415
"139",0.663671040100053,0.323240515322686
"140",0.71299722666995,0.291586753857154
"141",0.707883490724214,0.284234861248251
"142",0.696783022243108,0.310585190406709
"143",0.716352636673105,0.283813508683943
"144",0.692977982907748,0.322743185180539
"145",0.688823801592662,0.319824657835852
"146",0.723042963893363,0.27679033882805
"147",0.699889663409703,0.26917889311735
"148",0.721165679749175,0.271776237252925
"149",0.685378492413384,0.318945804430768
"150",0.67564285121907,0.305954156414998
"151",0.733058917524227,0.269040381209106
"152",0.706385012694534,0.303726511138529
"153",0.693383732505026,0.328200139127148
"154",0.731004513630023,0.281482827376203
"155",0.700739078497327,0.308358675952923
"156",0.711716585189491,0.290261582675035
"157",0.715403799759338,0.296056918683734
"158",0.673371709324511,0.32530498633605
"159",0.668208207017779,0.324768453514116
"160",0.713188562383266,0.296233703496
"161",0.713294938050422,0.280932679188117
"162",0.676759401374966,0.332783632344672
"163",0.709962550067843,0.279759169805561
"164",0.682007813763653,0.322120380892829
"165",0.67596662956521,0.328417534542313
"166",0.739345147133326,0.247582362011781
"167",0.691202181936251,0.290842133636215
"168",0.684909009933875,0.304778149090612
"169",0.723022293275972,0.290309290775167
"170",0.669330129475611,0.327041796238518
"171",0.669561645889189,0.341494471521582
"172",0.741905461781758,0.254368122807284
"173",0.687258078388004,0.321559166666157
"174",0.735895802534651,0.286719497287413
"175",0.704822106091433,0.287906802947327
"176",0.711617751353325,0.298632940997652
"177",0.667157551216951,0.341241140245984
"178",0.669186232534676,0.348569228395456
"179",0.667149260032784,0.321923191982932
"180",0.705888863607652,0.302840960758476
"181",0.725463105257222,0.297855497699857
"182",0.748249569965992,0.251141850510612
"183",0.690710298227964,0.29883756383233
"184",0.715887300011536,0.269459427623405
"185",0.695623049410688,0.29967222693831
"186",0.716799911209952,0.300500104396861
"187",0.693732186909267,0.286427565644089
"188",0.696968553885154,0.270018688674281
"189",0.723615336295774,0.286362484312508
"190",0.721560693806531,0.292988883356156
"191",0.671312696691894,0.334658649367339
"192",0.702909665147451,0.298406906368859
"193",0.678558939910102,0.334463926856608
"194",0.670920464255687,0.333946261709571
"195",0.719866509819036,0.274742514112972
"196",0.714566700615066,0.283888129939157
"197",0.675339671379197,0.322724677960832
"198",0.659316073192804,0.339650836475994
"199",0.666689250939817,0.340659709282045
"200",0.729298533616383,0.285672360834723
"201",0.69060047822432,0.31019670590415
"202",0.668051888537229,0.346797971443265
"203",0.685631635213531,0.314012959823412
"204",0.705428835877445,0.297728129909364
"205",0.710094859217793,0.292188165823336
"206",0.724034641183653,0.273265032991367
"207",0.73357578277246,0.267700964894902
"208",0.683282946386044,0.313836103248832
"209",0.700343928263704,0.30787405667711
"210",0.727130228093575,0.268130831418602
"211",0.704489840193151,0.299723454834839
"212",0.711340364002353,0.273198153785051
"213",0.730570177210717,0.279036427462028
"214",0.71822967971674,0.281914198935874
"215",0.707784415924266,0.301092226464152
"216",0.698204530861745,0.311532799817792
"217",0.720103349884335,0.271296699263894
"218",0.68158661919415,0.324165360840925
"219",0.646944703570625,0.341434054082492
"220",0.670712313146942,0.329080899772816
"221",0.671983352438929,0.324881282743081
"222",0.665331127556397,0.331689962646396
"223",0.711470753545757,0.286224000513948
"224",0.70230984281755,0.309219312564807
"225",0.695977710864816,0.300158314696773
"226",0.702466023230227,0.288473863271065
"227",0.720367476668161,0.261900480360418
"228",0.720377374342513,0.288093308244561
"229",0.652103779363461,0.347564882132065
"230",0.70485413740971,0.311384670159895
"231",0.695521196228947,0.29163915142708
"232",0.713443685543212,0.283643362823659
"233",0.671439125647438,0.311009377207245
"234",0.665665881006447,0.337496202643501
"235",0.725936885378906,0.297913659103506
"236",0.692681294001159,0.296032970886154
"237",0.662811754902941,0.342502199535375
"238",0.727792481311281,0.265282931030742
"239",0.72678050652487,0.27436306696336
"240",0.712083956657443,0.277429539570585
"241",0.676023140599796,0.314082873847383
"242",0.681780004152608,0.307927390503982
"243",0.689089455945305,0.321862991934631
"244",0.708926061561942,0.303345224758959
"245",0.694617696799105,0.317537857880233
"246",0.682666014457709,0.31851884166299
"247",0.668637708084043,0.332497365734525
"248",0.713672535401054,0.27983193475643
"249",0.734130319183464,0.263993559353275
"250",0.739493131004179,0.259554073257368
"251",0.686224900824016,0.313044862975721
"252",0.727785878673092,0.27328602094617
"253",0.716153028831968,0.2955902144329
"254",0.701707878306036,0.299662371069325
"255",0.736451610886979,0.27948544095052
"256",0.685731832527734,0.310839185814575
"257",0.721847423850573,0.259860001221045
"258",0.68112122054531,0.294887060930159
"259",0.702946264474736,0.29118370035676
"260",0.684458238352636,0.326634432973333
"261",0.684772139789138,0.333701457636455
"262",0.719044558925188,0.272063967820338
"263",0.73781222458084,0.279012015239319
"264",0.674423119444032,0.335753182819258
"265",0.714829844497183,0.275037965773163
"266",0.691373249517528,0.293612767232844
"267",0.694498515450573,0.30590101387379
"268",0.690947713257271,0.324791260370601
"269",0.696068851235305,0.305627582616216
"270",0.720560552277087,0.256103189597627
"271",0.745414665588669,0.265605705322013
"272",0.676537669159961,0.298646476346221
"273",0.702844272999119,0.308347010775742
"274",0.710930338816979,0.276331915034097
"275",0.706055901786019,0.293252700532764
"276",0.710040448025075,0.291186076970371
"277",0.731829984757906,0.268638227295196
"278",0.732347412910508,0.271574422416506
"279",0.672582136729193,0.313670256399109
"280",0.670006837203983,0.34105808858003
"281",0.699942516983947,0.304644216398628
"282",0.711775053775454,0.276266742398002
"283",0.698255696392562,0.295149561652397
"284",0.708131228623369,0.281894628783266
"285",0.729990410630126,0.290040503774071
"286",0.670959262590668,0.329128052170745
"287",0.742812083063791,0.263650699730897
"288",0.686751932693983,0.309019088482
"289",0.708984640721928,0.30288731036569
"290",0.721410265213459,0.310497933541208
"291",0.683967287634141,0.317186191607288
"292",0.681478772964726,0.309878119461564
"293",0.719674869465075,0.287707909506662
"294",0.774955554424378,0.244735033362667
"295",0.69432365437633,0.294627589739321
"296",0.660866581676237,0.322593478177441
"297",0.71149141407349,0.296350424079594
"298",0.699871845978668,0.31399056559494
"299",0.665785139286891,0.339989344635978
"300",0.64383809616993,0.365556667976489
"301",0.663709569462401,0.333615588236762
"302",0.719768065048606,0.290031812003235
"303",0.695186989807826,0.31045062361045
"304",0.73912713114997,0.271349585886003
"305",0.728998291967139,0.280341746206295
"306",0.710898267509037,0.308931825194667
"307",0.68773486337891,0.306149562237442
"308",0.687169495475837,0.325016408614124
"309",0.746249482659176,0.251392422923845
"310",0.678858753430905,0.309625347658584
"311",0.712114128094254,0.308020930278507
"312",0.707368530990189,0.29840806676699
"313",0.689024653573961,0.318147389518344
"314",0.688330615773748,0.318905148237218
"315",0.685972213071363,0.304234713088954
"316",0.685883476529853,0.319996714277658
"317",0.68941900608188,0.302041464543436
"318",0.732529717362377,0.261481377331802
"319",0.656049379704928,0.349437474097067
"320",0.713156546253095,0.297287615097639
"321",0.643092623722583,0.375382775266476
"322",0.684005393202824,0.316951158590382
"323",0.734963813734032,0.278183759344892
"324",0.71325382469729,0.288430309575688
"325",0.661808637771674,0.337927320183917
"326",0.711897675116086,0.296211347278358
"327",0.685257972731779,0.326967165401583
"328",0.652350440388216,0.338512585759372
"329",0.688723933753135,0.288069629044912
"330",0.66824710573419,0.339868469670182
"331",0.669626437325064,0.326736432381312
"332",0.672898044480825,0.341818196383246
"333",0.68530522514443,0.31072900755662
"334",0.68773681553962,0.30109191128231
"335",0.72044083082451,0.278359151278528
"336",0.69330714608077,0.320277791155968
"337",0.668284727842547,0.333762257848866
"338",0.683819817194308,0.331800894888146
"339",0.721309973556936,0.271871355715302
"340",0.72792910950243,0.265944214394221
"341",0.727698183171583,0.273110411789184
"342",0.683735908128256,0.30094106726392
"343",0.698554711713905,0.300432105046457
"344",0.7084979244274,0.287125215392689
"345",0.701497333558018,0.295923849518658
"346",0.681587129574882,0.323900058594381
"347",0.649855198984733,0.360819645057199
"348",0.672251502665631,0.340170956977158
"349",0.700257176060041,0.303554874732799
"350",0.684738982785712,0.308387023698015
"351",0.688513312567125,0.314475511414366
"352",0.722306021471866,0.279476618747276
"353",0.697498534912603,0.30865494590908
"354",0.697048196958349,0.288845500300522
"355",0.719984510302311,0.266454332671128
"356",0.720477624911428,0.282079663333388
"357",0.703886019048386,0.293952812780787
"358",0.756337588591453,0.252483866409375
"359",0.703825478823274,0.302047811888042
"360",0.692859826924905,0.319358579034269
"361",0.727358304953668,0.296972604637267
"362",0.713543009080059,0.28329712632767
"363",0.694236497069392,0.310499086461186
"364",0.705520475319281,0.273120283095341
"365",0.701425245604145,0.276951457418704
"366",0.700260146903998,0.307247157549113
"367",0.680373007249363,0.339310003986429
"368",0.681094614990798,0.294440324003517
"369",0.730380438048451,0.293671036710293
"370",0.690287593318849,0.309142804504552
"371",0.738309830588298,0.275148441402916
"372",0.726949338283157,0.273181925318204
"373",0.705930126548628,0.313776417948247
"374",0.693024092322003,0.315693480278014
"375",0.67900529489731,0.33910593879412
"376",0.716318890521541,0.274700111980701
"377",0.718913795927073,0.264032182237133
"378",0.73662198249109,0.267806130910549
"379",0.664060752489968,0.325446909702441
"380",0.681896211696972,0.330790653147835
"381",0.677587052793615,0.333320181533099
"382",0.683569886434441,0.308248620188851
"383",0.701913073035428,0.301850520182552
"384",0.696624304694888,0.308035854373156
"385",0.706434501711439,0.29538001016989
"386",0.703965856399373,0.293356388526445
"387",0.71928773941678,0.281461918894502
"388",0.726428970126495,0.271796231716962
"389",0.712623348166971,0.274906728749374
"390",0.712871267654918,0.271174283673463
"391",0.763232308092847,0.251562145851494
"392",0.737471072166636,0.275284197489782
"393",0.709018489285836,0.296590746531547
"394",0.69228366332626,0.298063797188979
"395",0.657803475241235,0.34544528331171
"396",0.704255329971352,0.291708844606637
"397",0.701418857526528,0.296717502231968
"398",0.693511161830975,0.316304422350368
"399",0.680553312845655,0.318542245072149
"400",0.742265340471863,0.267653631757548
"401",0.659470636419428,0.342728397452447
"402",0.705460351375689,0.29064444515684
"403",0.718278433433125,0.281660351550272
"404",0.682038923929577,0.316483919521852
"405",0.74244660870172,0.274055960145778
"406",0.672208423008851,0.326288706966443
"407",0.724727883279218,0.278045280107062
"408",0.696819282333445,0.301178780916052
"409",0.701756738703807,0.298470195067784
"410",0.71307189432955,0.276588651565544
"411",0.668378315423161,0.320769226336779
"412",0.700978365089395,0.297119014302734
"413",0.706361958686489,0.301312531926601
"414",0.720258779356163,0.26283723188626
"415",0.692566925967549,0.299954592852737
"416",0.674335803583017,0.335573002839737
"417",0.679257757276446,0.328103079784796
"418",0.699242138851799,0.295525179091828
"419",0.671049310954007,0.329051934031588
"420",0.749984462331304,0.242335409091174
"421",0.713886882431689,0.307785536679148
"422",0.721634311652292,0.268114353114015
"423",0.697457431920521,0.299131892267178
"424",0.681600490469896,0.310821875767124
"425",0.709967106791327,0.275461113403253
"426",0.725475137597494,0.282146483309543
"427",0.692294660425977,0.321771029720548
"428",0.698599401911815,0.313498089130917
"429",0.698974088935143,0.306015599392867
"430",0.714919813265078,0.255447711305169
"431",0.689513675153921,0.317399516232763
"432",0.701697827356111,0.281139324716059
"433",0.660696024895879,0.332006709394045
"434",0.717585818255953,0.276987865682804
"435",0.690199678274666,0.296187481855486
"436",0.717497656515994,0.281661877139197
"437",0.704433969004186,0.305446567996205
"438",0.695476047117241,0.306000936912033
"439",0.682352679290489,0.318863722556853
"440",0.690760036712163,0.294516862148885
"441",0.682260275642398,0.321158439975534
"442",0.690064595118202,0.302707189092325
"443",0.697529795384616,0.316433413262711
"444",0.704756540663385,0.289609978627891
"445",0.682820377904136,0.317220196980634
"446",0.673846807268046,0.32894533371491
"447",0.712071048835895,0.28135909053733
"448",0.696535056247825,0.302803149993792
"449",0.700607100760488,0.3002338545582
"450",0.69831992694144,0.305260723843093
"451",0.717722877222513,0.26810566520362
"452",0.739507237246461,0.276959081179172
"453",0.66701477341885,0.321324451356486
"454",0.702502933739516,0.309493442033067
"455",0.715261047207003,0.281514756251408
"456",0.705077981940542,0.300226272192822
"457",0.664541401106817,0.326639323979543
"458",0.697658663062578,0.310701135132194
"459",0.719965668998998,0.282799119786523
"460",0.686969121323727,0.316024202999324
"461",0.672210682659386,0.319873218343628
"462",0.723246917488791,0.288096890908946
"463",0.681081943819663,0.325534497211993
"464",0.70094466022374,0.282254013664715
"465",0.689371710332489,0.308172855564044
"466",0.722781477845273,0.290468727378174
"467",0.681937433561029,0.310714790132897
"468",0.717345521674884,0.285805650472957
"469",0.686657903904393,0.322673341953555
"470",0.703869685330074,0.296125993597707
"471",0.710443774796272,0.296585632931146
"472",0.701134311753594,0.3178936266243
"473",0.723775243628872,0.29234130936012
"474",0.708873541506181,0.306543495333607
"475",0.714648591959849,0.27931140307337
"476",0.696010968313852,0.29715300088651
"477",0.687771317613806,0.298390244695474
"478",0.702381306714148,0.293373173578789
"479",0.700601180939884,0.287950954453117
"480",0.676100809921264,0.329738960204122
"481",0.693219651463028,0.31205257745396
"482",0.741316888594929,0.259485646597932
"483",0.696648586845913,0.307809115383133
"484",0.680167851487227,0.321650757034604
"485",0.69603408935941,0.300922120555879
"486",0.73213698833099,0.26992371471797
"487",0.650019444486469,0.339022913116127
"488",0.723734968677729,0.279582514492949
"489",0.703672962832212,0.294402051815109
"490",0.721212827675471,0.286759308772369
"491",0.693321425402564,0.296958124279445
"492",0.709994986588697,0.285041146633148
"493",0.705203056459504,0.290233048070513
"494",0.67312086258205,0.314820756312747
"495",0.692104221896944,0.299260424761996
"496",0.696435838658272,0.310887250504674
"497",0.715613448875956,0.305490886874031
"498",0.710451351213829,0.29716556671126
"499",0.670126419590997,0.334763966847822
"500",0.714571330927356,0.296692403587803


==> montecarlo/Auction/hpfpacode/Polynomial_Approach/fpsb.dat <==
# Timothy P. Hubbard
# timothy.hubbard@colby.edu

# parameter data file
# values output: 25-Jun-2024 20:02:25

data;

param d := 25.0000000000000000;
param p := 2.0000000000000000;
param npts := 40.0000000000000000;
param nconpts := 100.0000000000000000;
param pi := 3.1415926535897931;
param vlow := 0.0000000000000000;
param vhigh := 1.0000000000000000;
param alpha := 
	1	1.0000000000000000
	2	1.0000000000000000
;
param beta := 
	1	1.0000000000000000
	2	1.0000000000000000
;
param gamma := 0.1000000000000000;
let bhigh := 0.5000000000000000;
let a[0,1] := 0.5000000000000000;
let a[0,2] := 0.5000000000000000;
let a[1,1] := 0.5000000000000000;
let a[1,2] := 0.5000000000000000;


==> montecarlo/Auction/hpfpacode/README.txt <==
README

Within the appropriate folder are PDF files labeled fixedpoint.pdf, polynomial.pdf, and shooting.pdf which outline the respective code associated with each of these approaches.

If you have any questions or concerns, please do write me at timothy.hubbard@colby.edu.

We ask that if you find this code helpful, you cite the following work:

Hubbard, Timothy P. and Harry J. Paarsch (2014): “On the Numerical Solution of Equilibria in Auction Models with Asymmetries within the Private-Values Paradigm,” Chapter 2 of the Handbook of Computational Economics, Volume 3, edited by Kenneth L. Judd and Karl Schmedders. New York: Elsevier. 

==> montecarlo/Auction/value_parameters.csv <==
"","alpha_l","beta_l","alpha_s","beta_s"
"1",1.80185059168099,1.87109748198049,4.9931346191583,1.01560930288747
"2",2.09660161830642,2.09515797411187,6.05854775263654,1.16977894708807
"3",2.03364738572417,2.05834940528827,4.22248977785228,0.90323440345135
"4",1.77927522973525,1.88647336196154,5.88439837818057,1.18002868154428
"5",1.97625921084272,1.94603567066918,3.6185061287028,0.862643816487199
"6",1.93728088667186,1.91910492259298,3.95557491438299,0.890081022145254
"7",2.22753259779139,2.07578942572624,6.07220405706794,1.18507205514885
"8",2.18273254026809,2.06511444312951,5.88487942400475,1.08995248729727
"9",1.97999623727621,2.10717245644446,5.8227205319135,1.14804823319534
"10",1.87293465158376,1.9860618122336,5.46814745259191,0.973486223167145
"11",2.23132130113809,2.07372829069073,5.33561859151063,1.0504721305581
"12",1.59069458850418,1.73895249369271,4.43217246606665,0.928461924487757
"13",2.08118987675544,2.05917866820728,5.54288338575253,1.04439534929108
"14",2.44311274161921,2.26141598188093,4.41044643836927,0.961651853545828
"15",1.88649735966449,1.92159610658142,5.48422022198008,1.03719686322663
"16",1.96836953782521,1.9770589183601,5.96990491558983,1.09834794577512
"17",2.12540189255727,2.06450665537343,5.47468887861416,1.1039408140559
"18",1.68824556844757,1.83576559750745,4.71571611228052,0.99526016159677
"19",2.4024994272667,2.09721981078877,4.398911998735,0.914766027834377
"20",2.34998107394583,2.15803528818323,5.41276170866283,1.08580123006352
"21",2.61372849212108,2.37699299908801,5.34352172641902,1.03282864894901
"22",1.80847568065902,1.80642600131645,5.3839407256195,0.990875606456865
"23",1.8484045665403,2.0537687771384,5.14748303194179,1.03701224394221
"24",1.93092305133265,1.87944792439635,5.22382579803274,1.04650762917365
"25",2.05151741007891,2.0051273790323,5.76393641928441,1.0624273204572
"26",2.09513180335232,2.06148504200578,4.16229997906999,0.882364787891273
"27",1.89462121226699,2.10800088199948,5.6341559631643,1.09866364549867
"28",2.32179746864429,2.2515033299595,5.43177223199222,1.03653181721453
"29",1.72729983424381,2.00469438721958,5.60094620299466,1.01013728956023
"30",2.16608547511036,2.10986842840369,5.91530860122325,1.10840022217158
"31",2.10047486979935,2.04971698146928,7.27242710326925,1.29548031908953
"32",2.0098612864167,1.97141795559788,4.98674535167402,1.05131357179271
"33",2.07682983298941,2.05488100937192,5.77561257814921,1.08704533793163
"34",1.94054787961665,2.04983378279265,4.6450832374847,1.01443964440232
"35",2.73344008667615,2.36090367802054,5.17891632734807,0.999830238910826
"36",2.05107726643099,1.99751246678359,5.02108297939974,1.04873088895541
"37",2.07923630916562,1.99567904988596,5.46625598785705,1.08738752116988
"38",1.97151953160003,1.99365819164823,4.52089784398141,0.967597420001509
"39",2.13541327909746,2.17047734081094,4.84644392958482,0.933298247323569
"40",2.28058060566445,2.10409152718462,5.10747261633764,1.0725439818966
"41",1.91664271056685,2.06510324978193,4.91758260226423,1.03009148031125
"42",1.79967544194469,1.90080477381921,5.85408680491139,1.0615694475971
"43",2.42906725393995,2.21358687153868,5.43411482421556,1.01149606240632
"44",2.1510408063287,2.16764281694578,4.83747646960396,0.97610554230112
"45",1.72481495004334,1.84702202768028,5.78706433198363,1.08628929320977
"46",1.75440470104841,1.82978844099177,5.86854446344401,1.0985626764938
"47",2.17110176284559,2.11900953437711,5.01780022859568,1.03262580943615
"48",2.26177687612718,2.29350060903468,6.58684612770509,1.11990663113198
"49",2.20650608323309,2.03400848333451,5.971992966929,1.1368208914919
"50",1.7828923549845,1.90092595755698,5.84072637578818,1.10043907752375
"51",1.91323907348292,1.92237917297886,5.87926887251458,1.1478112428619
"52",2.05293021850528,2.03116707294205,4.85471589858524,0.94487285115689
"53",1.94121383378239,1.97077382332889,5.70395347484421,1.08138287959134
"54",1.96953325038804,1.98649546875511,5.07342230613394,1.07842321399438
"55",2.22910324590849,2.17262711159739,5.52269067857379,1.08456563867123
"56",1.92074484463292,1.92059166270162,4.71546849486321,0.958005130775121
"57",1.98665612944849,1.9980164058596,4.58622910417344,0.949959802882941
"58",1.91137001434804,1.93843468308954,5.08119675155166,1.03236090816717
"59",2.07730590312465,2.02149728904126,4.99984240796234,1.02145832526023
"60",2.14205436802356,2.04872864741335,5.11566716511666,1.08336540571008
"61",2.21569932915566,2.27092918813839,6.1617837426059,1.17338946481122
"62",2.01109623653716,2.11094145850638,5.21952781174415,1.03386067545249
"63",1.96490709237051,2.06575921370425,5.84512440511229,1.10166357267573
"64",2.39839393045154,2.32397740215614,6.69828377894713,1.14025844997601
"65",1.94899715714694,2.02208885980581,4.27982581515081,0.930108050015786
"66",2.3053457313715,2.16655911659575,4.5939758533389,1.0373944930349
"67",2.0871886174215,2.07321717857563,4.91979921094886,0.991347466609561
"68",1.94378334799549,1.98591598414135,4.74053178665403,0.988779498411418
"69",2.18706237453381,2.06658577563639,6.34225829050829,1.19725453135648
"70",2.34390726715416,2.17926403578145,4.78064722507445,0.994813955657656
"71",1.79563255230782,1.92455923212427,6.2747101280942,1.11211714135609
"72",2.2822347653605,2.16090259463616,5.25313230164617,1.03967498478179
"73",2.27659565308769,2.15435831563161,5.55936595786932,1.0833394781562
"74",2.06063637824338,2.05904244567443,5.393667810184,1.05661376808576
"75",1.62195265619567,1.71711082330089,5.32170211646541,1.08176579086023
"76",2.19618722652456,2.22248856625661,5.51783120714366,1.07398731723536
"77",1.96582588955735,2.01105216654764,5.95667203361647,1.07717301678866
"78",2.25059508313821,2.152251582275,5.23220664032367,1.04443093197302
"79",1.79607091965751,2.00284850303578,7.67023255774757,1.31084955819493
"80",1.95089522969771,1.98246307737762,5.30819885201895,1.09431611578112
"81",1.80872942893324,1.85387958914112,5.11386961152424,1.07070009150559
"82",1.61015909235512,1.78727609026693,5.20385953090891,1.06109959571201
"83",1.94558156019658,2.00303600252449,5.35097759403699,1.04574202470895
"84",1.94120104977495,1.93422830332361,5.15673716688737,1.03570206519939
"85",2.50303865566208,2.23647305555517,4.87933226500705,1.01343773661394
"86",2.15781627929812,2.1342761394301,5.91638436112174,1.07689270538885
"87",1.95613696524916,2.1125486408913,7.10066869003812,1.21951996927998
"88",2.08082126823631,1.94673771443582,4.24792322308759,0.960985922209473
"89",2.08845190484061,2.10110336197605,5.5033346728607,1.08341924212451
"90",1.94746757030748,1.93628953090392,5.41273645006077,1.11465449031179
"91",2.39254761177431,2.1369396201154,4.8780521037512,1.06369642790684
"92",2.12211565174935,2.06553715350851,4.85719528154841,0.980935147146586
"93",1.97229067723319,1.87155022880393,4.57056125874662,0.958945773593108
"94",2.09960922091269,2.00411144951926,6.19668744583324,1.14558035975649
"95",2.33555388531902,2.1553695666222,5.31128149949574,0.991037879534258
"96",2.00205014365767,1.94069098843577,4.01293682837819,0.88406587293533
"97",2.44865814461814,2.37227824106174,4.98086886880677,1.01906917066104
"98",2.43362375935314,2.22057789953883,5.35268852576148,0.969008631669182
"99",1.61080686842845,1.78260536922,4.61104051960489,0.973859868150894
"100",2.18226527156469,2.17667960372165,5.64512080952678,1.08241937958676
"101",2.26351669934642,2.18268290368142,5.1440966488518,1.06229988373332
"102",2.01908038676052,1.99807945676592,5.85432643441219,1.19364916101847
"103",2.26087683054634,2.2256957111477,5.38487691782584,1.01219790873216
"104",1.84506384460342,1.82812403572548,5.04721192244569,0.989003241683054
"105",2.17311265823988,2.13923582195316,4.99491514513697,1.03519536942074
"106",1.98950934135542,1.9756074574201,5.4420134608733,1.05419787843423
"107",2.59706017054922,2.36479607107256,5.23875933731874,1.03456761243011
"108",1.97604007287392,2.02763699256,5.99665941197372,1.17205873804996
"109",2.06982647309656,2.14000506047849,5.6787620883708,1.09098096088239
"110",2.01701531342827,1.88301484455958,4.72038055882631,1.00508659536143
"111",2.42508901998052,2.25742079519602,5.5942764255021,1.060454471868
"112",2.09033999178531,2.10335334423572,5.45329560085059,1.10152286209466
"113",2.18096671270894,2.09761259847076,4.8375517807851,0.98351804710367
"114",2.00808507355006,1.94953905013494,5.61479494796252,1.12527443998324
"115",2.26721896289317,2.2063370451575,5.68086451745871,1.11191359299233
"116",1.69316458756981,1.78491658318756,4.48856658227612,0.913875222493102
"117",2.59843595761671,2.32784135859382,5.57026018566488,1.03678048005877
"118",2.01261952294167,1.99229370374289,5.85649747840454,1.08986174520096
"119",2.36856070167933,2.25428169071489,6.26837053551357,1.08918431660527
"120",2.19629941953124,2.18925686872909,6.35025426382774,1.1895636423893
"121",2.14911781325819,2.14788715839184,5.79928576003661,1.08836702512405
"122",1.77036274525302,1.94866331632519,5.65415504899011,1.12280822914865
"123",2.04644852735554,1.97847793331342,6.02635018712064,1.10312559833861
"124",1.90286149542988,1.92255078983886,6.57529572488256,1.17545786738474
"125",1.80258175945323,1.84770830555262,6.77341380207565,1.26830375599562
"126",1.80043646612413,1.76444028738546,5.93646617732192,1.13193768835574
"127",1.90956035420143,1.9350176428116,6.7204055653495,1.22563462318033
"128",2.01869727949386,1.92005924541319,3.56172831148739,0.833222060149169
"129",1.99839705130857,2.0110039390604,5.5049978314173,1.09584780106918
"130",2.11790816060639,2.13801914232847,5.85308269751544,1.12594571152604
"131",2.05894439867249,1.95246561442489,5.264261867219,1.04629446472985
"132",1.97119603766275,2.05318214831289,5.23347095008326,1.07499752644903
"133",2.60421689769538,2.25121431437674,5.51740893741645,1.04614407742104
"134",1.94185191235014,1.92834347063981,3.93979267088571,0.864037673936742
"135",2.46320120416438,2.16303064466176,4.66322571228578,0.979159481389308
"136",2.15008131615217,2.15479843777702,5.78669365544887,1.03551615797813
"137",2.02684192574939,1.89091338356657,4.70514691429325,0.938690348453781
"138",2.36860452574039,2.21617056951269,4.14941038485494,0.915682343197144
"139",2.0362016549641,2.16401101894031,5.28622996815023,1.06644741094081
"140",2.07050880828332,2.04388053687634,4.67704437230799,0.974009480085241
"141",2.39857073605043,2.1872421151424,4.97619731107323,0.980336145073304
"142",2.44920195903417,2.25975839289062,4.06470213474573,0.908141075133528
"143",1.88888664836181,1.99892768310164,5.47514259259281,1.07373396948702
"144",1.71232758363823,1.91212056205663,5.48654275630104,1.04335473342906
"145",2.55780568787962,2.27053681332973,5.52250373561008,1.06114328237227
"146",1.78663548650266,1.89744141042885,4.32078344983158,0.948504901116072
"147",1.78360929004007,1.86838977079345,4.37107716609609,0.963931285165109
"148",2.3184009182082,2.08717990097715,5.76289990542939,1.13225951882654
"149",2.3412082166814,2.26118716382599,5.4178416190346,1.01744385240186
"150",2.17984548626575,2.19269730362842,5.32280382546091,1.07260402085058
"151",1.89815561355423,2.02961384954301,5.79156710961224,1.15509973576065
"152",2.16481844691127,2.11433313986818,5.64391327112445,1.12532196477958
"153",2.18270508563499,2.18315479193642,6.67624377696664,1.16613113265932
"154",1.9856087030179,2.0266102507018,6.20450179809463,1.10791789194106
"155",2.3454595357416,2.09246441182482,5.13097394206133,1.07154685575768
"156",1.98597806870888,2.01633280416118,4.61762168761434,0.880120573334988
"157",1.82471538805147,1.859097408169,4.91731152860887,1.02559650738965
"158",2.05875343329567,2.08179718108832,4.82131674102246,0.992509654076288
"159",1.99206440487736,1.96661903201289,5.26035958183543,1.08163981890745
"160",2.44061373175446,2.1838891342974,4.80107457457817,0.953442490130625
"161",2.09512816935403,2.10395030571456,5.70907859890618,1.08944440922324
"162",2.09455723918296,2.07905901718272,4.94525380256773,1.05520791347818
"163",2.28022535294453,2.13161915717778,4.61433046017487,0.990672401937335
"164",2.29903072376893,2.2467599292414,5.07943238080849,1.03982941100256
"165",1.84012909825387,1.95406147848483,4.51015373796511,0.954533599964173
"166",2.06939123538674,2.06244372761629,5.31817524027829,1.08108944078985
"167",1.78000418809089,1.82751824064995,5.42256338286553,1.10100487859453
"168",2.0107659858824,2.05144112055399,5.95915798505721,1.15964190896101
"169",2.32720051350032,2.13697685281112,7.25429625468032,1.18084710970569
"170",1.98459149007269,2.06365635182924,5.38850452148669,1.04489512892647
"171",1.94854289282532,1.96680607978273,6.04952971029843,1.11731489259285
"172",2.13190335667743,2.00477733464131,4.86372949172627,1.02423530092896
"173",1.77062425202387,1.80173136003666,5.56627363252637,1.03676978880435
"174",2.0043887337852,1.93390662211597,4.67714266162968,0.942360073113668
"175",1.89119173985894,1.89923702170233,5.31885483535028,1.04132765580956
"176",2.06909116482904,2.07036740399579,4.60768982470232,0.978389430541634
"177",2.00688684513033,2.05182587094954,5.86661886731849,1.1360762787456
"178",1.67952442796145,1.76231116873411,5.29197733125112,1.09732141169174
"179",1.69023980736563,1.8879809380883,7.61916589694862,1.37007569130007
"180",1.70159462807838,1.86568838724032,5.3561631967994,1.07597138393998
"181",1.73661827081698,1.8397827687417,6.14531206813745,1.13829106762401
"182",1.92530218089547,1.945805708722,5.42546839100086,1.08711915745292
"183",1.71530604585744,1.8866464244777,5.4182833812294,1.07961021452948
"184",2.21386719219115,2.21495011619371,5.14360842373739,1.05488056857304
"185",1.8741948962577,1.94242507713701,4.99408632293524,0.988553018069048
"186",2.14199637118839,2.09576351403965,4.29879823281388,0.920322142180538
"187",1.762476651398,1.88782574840014,5.93857238354741,1.14326089166797
"188",1.89660806974433,1.89956227728158,4.69633910646383,0.967680410568563
"189",2.08571877281847,2.04766977215581,5.21098403904504,0.987949531722782
"190",2.07983029698026,2.07667360514033,6.45564337971745,1.18419257269323
"191",2.07654132507416,2.06693774706436,4.70319324641568,0.972462605170203
"192",1.47889789727648,1.66919641249783,5.16470219547973,0.972478121422715
"193",1.94688082225483,2.0441641918159,5.70963118809093,1.10189529066845
"194",2.23347383831688,2.05480612698622,6.67104745234831,1.22158415438686
"195",1.88131812400608,2.0034793589618,5.75710333422507,1.1036586559744
"196",2.08114726003752,2.05708334276795,6.45816542757617,1.14174697467297
"197",2.19478008383746,2.16915263199886,5.3768149311238,1.05430340284418
"198",2.12639964619628,2.1637557798916,4.86828841639783,0.979650582593119
"199",1.59036391394256,1.76606120709686,5.17215240833599,1.06145854521332
"200",1.92099218106399,1.97653837264583,4.87850623396094,1.05266007576242
"201",1.85189978790778,1.97082488367349,4.82645925188709,1.02169518541059
"202",2.08302776152502,1.99547091044889,6.17524569808898,1.15591202805359
"203",2.79749874670872,2.47223322408025,4.92560235177278,0.980997827882284
"204",2.03999275746073,2.02854278934438,4.88809621079246,0.960322212530195
"205",1.94955244121949,2.03349130037962,5.13020358294567,1.00432458590247
"206",1.92283859512507,2.04561138401746,7.68839984026844,1.24555946468829
"207",1.94209852618367,2.03952983633411,5.0542001171173,0.971436770692991
"208",2.32741551761586,2.25844898605355,6.18176172771344,1.167833360764
"209",2.08671026129483,1.96246972725397,4.87251660203941,1.0274401142671
"210",1.75216787783239,1.77171284208184,5.25057269052141,0.994480177356891
"211",1.96429241479861,1.94161067510916,4.94770405395753,0.988867311698181
"212",2.03219942713016,2.10318156710021,7.47657660626767,1.21411283086737
"213",1.83717178285174,1.98385333760279,4.63904774188906,0.989727864432613
"214",1.86336294320535,1.91853807530551,5.50800591535518,1.07896902547751
"215",2.039442669264,2.04074995251318,5.51317411987124,1.11381162029736
"216",1.7719882760324,1.8907695242735,5.73266602218417,1.10935279468708
"217",1.81423905776534,1.91122962746005,3.97973662692041,0.955954287316585
"218",1.79974829609984,1.9579983633254,6.01645975250006,1.16786596905424
"219",2.48726872153251,2.29854003139763,5.51736796736614,1.00790335349635
"220",1.70073803309226,1.86257264775375,4.45008903473578,0.914068857297641
"221",1.82157362316472,1.95210837359999,5.78305148999649,1.07845846876622
"222",2.37675394386134,2.17645196274882,4.99808461840047,0.970432462419489
"223",2.02736755397134,2.11907507730891,6.54311854878921,1.17496327141014
"224",1.85257673857463,1.96488870903479,5.36723163470941,1.01224764131577
"225",2.07096786192091,2.02030599416915,5.52172151400133,1.05294552458768
"226",2.45723938869969,2.34425865345622,4.97612518433354,1.07329297342282
"227",1.99611812550257,1.9536653383924,4.93224605831335,1.04570964890581
"228",1.9884283893322,1.98450482658198,5.43853421543793,1.03334320633061
"229",2.04474608855673,2.09846622757132,5.88994376179868,1.14023585414618
"230",2.06190273502777,2.05979218666501,7.15150483588994,1.2271841864184
"231",2.1719850011911,2.00417443445986,4.4994738296737,0.934891224514694
"232",2.09515465706241,2.09597243810737,5.76766857515017,1.07876262990441
"233",1.81579408651921,2.00286769793096,4.80616988483544,0.973497271532303
"234",2.31905984759013,2.25144424888884,6.35991536442744,1.13923738585341
"235",1.65685582612352,1.88404128243395,6.15533838507288,1.17411406273
"236",2.12430905496158,2.14662064901988,5.06767765696327,1.01402564270808
"237",1.9160974288125,1.93531802827956,5.03645669617918,1.05335719597126
"238",2.23014148711076,2.17814987691456,4.01718129983758,0.87957109625276
"239",1.99991544134775,2.07918916552041,5.97983986677184,1.05214339403295
"240",2.31357668972815,2.15760011975259,4.56478473301633,1.0190881888947
"241",1.75321161110243,1.88509358436199,6.89654526850844,1.19553454377627
"242",1.6372113667692,1.83246541942637,5.06599724357614,0.952364173542966
"243",1.90771141530628,2.04950894285234,5.88087492060863,1.10671744125841
"244",2.0649295611844,2.11101656834285,4.69926452852915,0.923728434860052
"245",2.25155931887541,2.03994428618687,5.59745591956258,1.07709832426341
"246",1.9292679429393,1.87662815742918,4.47670625835683,0.943125978451913
"247",1.78520536228341,1.89441665961523,5.59765646958145,1.06010911484525
"248",2.59350426137174,2.38963690449375,5.45422668244777,1.05811788207189
"249",2.20976155556665,2.15039070070323,4.70235363302179,1.01203525406512
"250",2.23963566220893,2.0900745925692,5.45312193790331,1.11001483184805
"251",1.99539418470163,2.02341902260586,5.30232619886237,1.03806743575042
"252",1.91106958613363,1.80661026104284,5.75284653567775,1.12863781293688
"253",1.75153529170683,1.83903455028278,4.53408443525915,0.950294368496714
"254",2.04926592322502,2.06707811896369,4.89300212379694,0.977533802760309
"255",2.14678819853795,2.09361029937723,5.47096968679613,1.03106500672203
"256",2.1141653829729,2.01919661197888,6.2028239256204,1.16075673331996
"257",1.668031183332,1.83100719057933,5.46028170562899,1.13483466791187
"258",2.2294385224677,2.04632207287972,3.28256539708761,0.797054722825935
"259",1.85188466207113,1.86760014661705,5.24388374650066,1.08824587440147
"260",2.32358629745393,2.13428356219024,6.00206589619591,1.04206873110248
"261",1.96979827179068,1.94068255815318,6.62383893740498,1.1642660055674
"262",2.41848790778358,2.19693965401272,4.41234877865011,0.905830961989798
"263",1.84834269471072,1.91034937224476,6.2401772054541,1.15994142512852
"264",1.85012035841265,1.86884178846438,5.18707005248493,1.01028610179574
"265",1.67343552999507,1.80916974288258,5.37232554365732,1.04509548701302
"266",1.98586013879804,2.04735871923337,4.7641494539707,0.943363140998959
"267",2.20920989582298,2.06795148625781,6.01348910658043,1.12621747420975
"268",2.35339941584936,2.37310159544198,7.34762701236443,1.2454373049459
"269",2.28989384401634,2.25330139768614,5.84123237911391,1.03169867089036
"270",2.09066927854516,2.07543470602777,4.16779962391174,0.90213772379973
"271",2.1629302551221,2.10790527124467,5.74805288900567,1.14493859723107
"272",2.17096435180286,2.09022501112364,6.28039740722191,1.21797364957938
"273",2.28384207700017,2.17427159049041,5.52050355350244,0.974673758758778
"274",2.00644802405578,2.06782483753736,4.88338659535402,1.01190441287248
"275",2.32975154036588,2.0771810071725,4.28803321405175,0.906817799792844
"276",2.09721080652255,2.1862006397229,5.70043098016248,1.06217571773203
"277",1.9899131071419,2.11188349304867,5.38960048274975,1.05735653029449
"278",1.76272411849174,1.92402767119587,5.56589501894274,1.11811284476936
"279",2.21605293742075,2.05761967457372,4.80381585615941,1.0060959533794
"280",2.04082543729951,2.09805025252075,6.96379940542972,1.27806976433996
"281",2.05541883132479,2.08445003300489,5.54534149678934,1.05870452988123
"282",2.00357565814607,1.96617141357599,4.95018009953835,1.00105325819828
"283",2.16299947835196,2.19493014134242,5.92293403102452,1.07764718212223
"284",1.88523554937218,1.987857321772,4.7400413817232,0.965382788008659
"285",1.95037571441203,1.8846641964088,4.27114138788803,0.96597100335462
"286",2.05961796773772,2.02737381104908,5.10837939770851,0.998496684022302
"287",2.51129261635654,2.38083577728171,5.93641337402095,1.05570422857084
"288",1.72937793932316,1.873465361857,5.20555179880133,1.02119410029733
"289",2.07457172965291,1.99125281696231,5.75378955304358,1.07961943258274
"290",2.21561523371359,2.184126481762,5.79427734789881,1.06678941858771
"291",1.8872415754867,1.978725880509,4.62899321388714,0.936396760985187
"292",1.78096871084325,1.91596722039293,5.54583628165005,1.08043725195979
"293",2.03614906658697,2.08921766477343,6.59726093839417,1.20858938199112
"294",2.17213690861837,2.10613331264636,6.48074244616446,1.20960668775043
"295",2.19511880316003,2.09755455104465,4.95519133915283,0.991777176178153
"296",2.27938075025439,2.32471593157787,6.6802124865622,1.21913564712604
"297",2.26894749710601,2.17760074160362,6.8183915897923,1.2309780348632
"298",1.99433873633386,2.05115781241464,7.34944735289479,1.28417895345179
"299",1.8973750881979,1.93966981875796,5.31027047716799,0.969202576606359
"300",1.79756477218384,1.91274345631408,5.87714163263823,1.06019320163129
"301",2.06359859336354,2.02877349673751,5.30324391214099,1.00029866602209
"302",2.11653899337288,2.05666665506276,6.70283351070465,1.20992031728946
"303",1.96620643996023,2.04093961418354,5.76142851053707,1.09985347540067
"304",2.7819449965407,2.44602974059474,4.78388888356266,1.03120842853584
"305",2.44726523732622,2.28741070895141,5.5212760557162,1.01303718069871
"306",1.83733846386533,1.91635290647408,4.37313114993995,0.9442734733228
"307",1.95375308537572,1.97279545385659,5.05874989062447,0.982107140509752
"308",1.74186320298559,1.84030047461023,5.62502163629134,1.10333278064151
"309",1.87101266629167,2.01766441397323,5.77961616421154,1.07033858462745
"310",1.85659234243002,1.97324287981712,5.59315380288774,1.03620285625363
"311",1.91629968418177,2.01971651073598,7.30444718833552,1.24132749948609
"312",1.78318230261329,1.86201011013398,4.88032731109809,0.964643623974346
"313",2.16257508589603,2.06958922596173,4.9440662177387,0.989485935578716
"314",2.12171589449026,2.07813281957019,6.07911118888402,1.08599944326099
"315",1.9332340792666,1.94584341476174,5.4122155460361,1.01274670910338
"316",2.11200608885515,2.05140798729716,4.05877368385917,0.914232196341515
"317",1.82296270837578,1.84977538555287,4.30642672330821,0.958956329847647
"318",1.80476205902874,1.85127205461956,4.78031726078433,1.01809405698143
"319",1.99044970241183,2.00329889878846,4.04113193791793,0.899277136677435
"320",1.93192626944503,1.93347466722719,5.61991504610857,1.07381579916947
"321",2.11326536745111,2.14043884547677,4.56401210985017,0.968338914970653
"322",1.94738739710706,1.98182875209326,5.01611306140542,1.03028213922046
"323",1.78613288448509,1.79991014903929,4.14771123836577,0.961382477239052
"324",1.85397224696754,1.92127601972083,4.92690834822975,1.00352852253022
"325",2.34131958696863,2.21526384409991,5.93911378048892,1.09866428008906
"326",2.00701754200585,2.01859503189109,5.14834214162479,1.02802651059759
"327",2.07860231267623,2.18749877114304,6.79213998978954,1.16915318293514
"328",2.0705139043541,2.02680043431487,4.75356734645302,0.962225173957277
"329",2.25773307381652,2.15613560217905,4.47174681082207,0.939609622295374
"330",1.87756562111968,2.00149048125298,5.55890326911624,0.998304476466152
"331",2.23332121244991,2.18609794874094,4.75656744309659,0.971303660450126
"332",2.32879957380655,2.12928396521452,5.53866314485116,1.10500483951551
"333",1.91022375577689,1.94471818001255,5.82001913434943,1.09745120086744
"334",2.1468526546648,2.05196546112231,4.59900054555359,1.01784371555522
"335",1.59105925360669,1.7895694596142,6.53410189404269,1.16465518397811
"336",2.41937582380853,2.24217747452379,4.98665082791352,0.981695868651059
"337",1.99621168991203,1.98232916612384,5.06504634183627,1.00741316442664
"338",2.12179660707614,2.09299140858705,6.03129772163365,1.16834651342028
"339",1.75141788380796,1.84791497371587,5.01868134188819,1.0330242817049
"340",2.11949489386257,2.11876289419709,5.86671695409686,1.11835690987085
"341",2.15043021710086,2.10778309017201,5.58054045034071,1.08132620286617
"342",1.47404934412813,1.69088521077057,5.85151626502862,1.1231712274182
"343",1.7450805999363,1.83460692835719,3.73498555952957,0.870973122275567
"344",2.28616626164055,2.13018254362798,7.89124673654092,1.45558976603422
"345",2.06702847600416,2.03711303221548,6.13868996607226,1.21620184161529
"346",2.00401972487038,2.02951411369443,5.97701699435286,1.12726629712572
"347",2.42518717399019,2.2436396504917,5.89923630843935,1.05412180605236
"348",2.1829415258992,2.05878148969162,5.42718530591449,1.09923275979366
"349",2.01736954261142,1.99765410803975,4.92720917032985,1.00844451389677
"350",2.90628958032885,2.55096572320861,6.50176827435768,1.19340563991447
"351",1.84056436709911,1.95051463828102,4.17326330594365,0.870945945244445
"352",2.17029062030961,2.02978711738152,5.57131041859655,1.0670160498196
"353",2.66645102694156,2.57655660765735,8.45929405536938,1.31983817170564
"354",2.0906017248687,2.00761487735843,4.95792264029375,1.04141594515704
"355",1.58076651914278,1.82831573158672,6.43303989906362,1.17250606244942
"356",2.3779101832956,2.27443866703438,5.09157803856501,0.973740235877435
"357",2.17735290580903,2.06347803789609,4.80573372400669,1.05413816542527
"358",2.13117319551475,2.11515548590115,5.98796670720755,1.12415909572522
"359",1.78337084588105,1.96150417368829,6.68683700802657,1.1992914164124
"360",1.96134751340112,1.94776112740957,4.7978850075724,0.905973762021806
"361",2.20937976021809,1.98373238448449,5.38027441451596,1.05045096333277
"362",2.26640254740628,2.23893508533529,6.46981409372319,1.19762305619032
"363",2.12486189721292,2.12559679467365,5.9187803025528,1.08968559671097
"364",2.11212754794992,2.10449684335847,4.94131187591064,0.996622771385599
"365",2.02666711828108,2.06449372254737,4.23697482140626,0.888618838777742
"366",1.78834321884109,1.8591216387757,4.91874537207427,0.919640788476155
"367",2.12171567271257,2.00147526387479,4.81836036497017,0.933263467895316
"368",1.76106703398317,1.80915065847639,5.16649017947771,1.04731271652624
"369",2.30475743432069,2.13369291910104,4.70914764288601,0.97317969827165
"370",1.69007572430923,1.82727906320074,5.22602821547715,1.01197954175064
"371",1.7227397425163,1.89029974132652,6.29751851297263,1.0940697709867
"372",1.95842059571843,2.09299413248411,6.32566204545943,1.18830833130522
"373",2.18844459239693,2.15518798453426,5.28406600941632,1.00916191911337
"374",1.78220433145493,1.93039248032244,5.77952290748089,1.09983589261749
"375",2.46911754948568,2.24853796434167,4.73323256450698,0.974546048696161
"376",1.65656858392245,1.82908927626694,4.58980970120049,1.01301899948699
"377",2.29242451190491,2.1421364645754,4.74315206318883,0.970688829939327
"378",1.88414771123901,1.96638197603566,5.02167337213061,0.985672381803619
"379",2.23056900705256,2.10451237079246,4.70167889998807,0.967060064582249
"380",1.76826933203553,1.77681804450248,5.65930178227707,1.1034225901316
"381",1.69021902208714,1.81632715771897,5.1245595244361,1.04999606922645
"382",1.93478724781997,1.86028863233365,4.46066944516965,0.955505008243684
"383",2.14257161155845,2.10876216351706,6.30724835852812,1.14194871193861
"384",2.08494487252393,2.08273046088579,5.32319712216029,1.03530631706292
"385",2.12460029661436,2.16876314434569,6.47636491767229,1.19506850289343
"386",2.2188571909629,2.0479327278279,4.01934487227029,0.933879220248439
"387",2.44550696720573,2.30094516803442,5.86513091960514,1.07834603671273
"388",2.01208498619096,2.00483254892103,4.98422573430144,0.969531447828891
"389",1.83535486152893,1.97876139588633,6.10532091543789,1.17949319894064
"390",2.28495356939505,2.21030445946775,5.12742961405396,1.02541963076613
"391",1.53894142993995,1.7841078318062,4.67127220637649,0.941786148703852
"392",2.15610483819293,2.05640492465612,5.95950238091191,1.12604016169343
"393",2.28743416220203,2.1395518858856,6.44934020111681,1.18688197293793
"394",2.34657227975732,2.24119307959569,6.74024401427652,1.19627988954873
"395",2.08163807605138,2.04629351849358,4.38870049387951,0.944124750752125
"396",2.05404250847122,2.14399877624107,5.77602431009566,1.10395263347265
"397",2.04089058139206,2.05657865383651,5.12329238297975,0.954554228121724
"398",1.76161832503354,1.89338899914706,5.01404872286532,0.972380626899895
"399",1.74168766010471,1.83926251346951,5.57684504323235,1.0421838873106
"400",2.10772641320629,2.03754343770105,4.42132217027814,0.88603450760593
"401",2.23746925289765,2.08989523449545,6.64786512924009,1.1581517597921
"402",2.37265614320031,2.42886497822751,6.42333409229741,1.19110437039478
"403",2.03237826710941,2.05320227182174,4.75340503003756,0.912176636780285
"404",2.18268379995959,2.10992962028451,6.38751003847395,1.21177263598904
"405",1.82943846173574,2.06461349267826,5.54904238867542,1.03431230652446
"406",1.82801168961044,1.89923456403298,4.04027176953363,0.900914160298319
"407",1.87271906644179,1.98986081663295,7.11967293582996,1.27717415886879
"408",1.76636949081948,1.83705464037783,5.27571932941336,1.07413987549056
"409",1.9011492348546,1.90575517378932,6.87143482944185,1.2021195863043
"410",1.94304955356777,1.9732506763599,4.85316135958567,1.07727894829002
"411",1.69697670065954,1.8526258764507,5.29713801040842,1.07649904823743
"412",1.56230728804679,1.78734931285188,5.38395733242569,1.00195212511328
"413",2.46988155462369,2.19421348090239,4.48591985656359,1.01907003002643
"414",2.82278442916332,2.41981878305085,4.84336693597248,0.975032270020429
"415",1.79876606163403,1.87467402929056,5.28654955927093,1.06151413063466
"416",1.93755984579279,2.09252669261191,6.41920191009354,1.11900962802534
"417",1.838452213435,1.91331924822898,4.4150957920773,0.987665986270729
"418",1.92317928867999,1.92224649966214,4.74942734737442,1.03278951607259
"419",1.59520104947492,1.82759042236484,4.55334493224514,0.936394147129213
"420",2.24326473000408,2.1652869188698,6.32718267678192,1.13630891677398
"421",1.81261064519952,1.89139296775752,4.74104596806825,1.02359158288694
"422",1.83453727604078,1.90600317231958,5.58559898894708,1.1048584035952
"423",2.48266388919502,2.31305186642005,7.11290649066351,1.26523995619968
"424",2.16115456147526,2.11518741275835,4.84507446261775,0.978165882485381
"425",2.00284063697646,1.95075076615838,5.0603277610523,1.04174688282087
"426",1.6119257570547,1.81823124471879,5.30830607480591,1.05840883708777
"427",2.56010688094949,2.30518968480554,5.55502049110983,1.11698157356667
"428",2.12845880459538,2.07393102160445,7.05102648477158,1.23465849392498
"429",1.9247512343737,1.92737299090361,6.08805387249965,1.10303860534936
"430",2.18876408667063,2.20959590565158,5.63492054878823,1.10097252019611
"431",1.94717652947586,2.04312255963981,6.00093172359261,1.15695421428908
"432",1.8475896809308,1.89254321264687,5.35752975817401,1.07486798863315
"433",1.87572638324599,1.96912441994452,6.60757128555184,1.1455276539947
"434",2.22736296244808,2.17253778985135,5.36767723941052,1.04261504568076
"435",2.09239496698675,1.97654375446806,4.34765728911706,0.933997946515481
"436",1.92514721228184,1.99110200775557,4.44359997609528,0.941153209299152
"437",2.33069763444718,2.2078742029377,5.02793318975997,0.996325426891162
"438",2.05721948909876,2.04248309682441,5.4795577690683,1.05215395041061
"439",2.25716478584001,2.19153210533999,5.70431183227187,1.06527823704595
"440",2.30911976444645,2.21695534811896,5.27916801572673,1.03755893664671
"441",1.96965185087929,1.9702524920953,4.14352860371,0.93649619356282
"442",2.2799279047996,2.18602815701686,5.58135504210513,1.0638858285224
"443",2.39406525192945,2.27739583134956,6.27486069733305,1.10622682057258
"444",1.89057834054595,2.03740440148184,5.2353509173482,1.05294001526263
"445",2.02486179689576,2.05677583481362,5.32893317847799,1.01335841981093
"446",2.3589240756026,2.35366022655887,5.43378668998688,1.04828413725797
"447",2.23369318414058,2.13612397911378,4.51020842562641,0.947018475594357
"448",1.8025393484576,1.8765797932685,4.72342023936567,1.04033126806889
"449",2.39352463307802,2.22035429230507,6.07602751130779,1.19597117927259
"450",2.12637083591208,1.96611689455597,4.2086013361795,0.932483322371036
"451",2.12865396883264,2.09602620723745,6.16576457925937,1.16074152091251
"452",1.85050276563628,1.90725618403054,4.78960206253047,0.950651078742907
"453",2.27715530874412,2.16576379030096,6.08574349215832,1.13302172381063
"454",1.92437783541506,1.99293509399278,5.24366229751474,1.0473417029525
"455",2.05123818863224,2.04352878614626,6.72446307979888,1.17983103976837
"456",2.36043057201202,2.25410595034174,6.10520778414472,1.1199305042477
"457",2.01068657403176,1.8747905675728,5.7440628521882,1.19984333123653
"458",2.11432769299731,2.12036800121078,5.64274132621254,1.02136324805643
"459",2.0571644732188,2.06457861472569,5.35319187895909,1.06575244145745
"460",2.15919013192501,2.05133553528391,5.60772353644421,1.06796652982063
"461",1.74178533030636,1.80184239368088,5.51109492320491,1.04312082428246
"462",2.21477239447047,2.15999374927946,5.77582153882252,1.07454159036322
"463",2.04289228675428,2.07130357889508,5.16055380219454,1.05294351730525
"464",2.21103460001303,2.20989237846932,4.90157838235392,0.972267529918589
"465",1.54186342960883,1.74041073010109,5.59378201568929,1.06425337136531
"466",1.98723489929368,2.02940250718794,4.86755803850534,0.96539223098163
"467",2.17032292538042,2.13098525288516,4.95795923236737,1.01830693293925
"468",2.28418986450349,2.14334142753511,4.84118963823299,0.935551281536462
"469",2.09345151967619,1.96818431080748,4.9954605636616,1.0493524311931
"470",1.99686539422192,1.9491976540871,4.52437313915719,0.966376220886073
"471",1.58350062435878,1.73640465838865,4.71776083681609,0.958730722107591
"472",2.09220313233143,2.06718782745374,4.82924150771102,0.951964051631742
"473",1.95989739039949,1.96312935799506,5.00234696106541,0.990539393233388
"474",1.72570161153964,1.84062116604727,5.68011114612104,1.08802905730618
"475",1.82299026660938,1.84822840906826,5.0780677617429,1.0351505478812
"476",2.03322255890708,2.03700513533161,6.29621982433081,1.12277198029117
"477",1.88750467317188,1.89771516678953,4.71648245232322,0.981324305635843
"478",1.54282249882295,1.74429927504974,4.93700605805608,1.00368835479724
"479",2.04408716162841,2.0851634889593,4.98318407223459,0.987601420335112
"480",1.78125720255162,1.84817781852265,4.350952323942,0.908716331176366
"481",2.3072633334544,2.11336501379603,5.72867810220529,1.10431858030447
"482",2.15176040479706,1.98209441027424,4.56120652562047,0.909113826419236
"483",1.57528202963185,1.79580285998207,5.3019974781798,1.001980856121
"484",2.16879819068622,2.15986181079612,5.83175339210335,1.06684643095585
"485",1.83889019439323,1.94991680941645,6.84524957328127,1.23573534348614
"486",1.89347488383809,2.00265172432987,4.6056191002899,0.969550677252859
"487",1.96871588298895,1.94397139806982,5.90901975117038,1.13705492126828
"488",2.06151217893316,1.98122505973975,6.21458635100753,1.12579889662003
"489",1.96465212058759,1.9802339230075,6.19582649169646,1.123225071564
"490",2.22517188634381,2.10048847121111,4.93126532491135,1.00542160081009
"491",2.37825475599368,2.18817185191558,5.72758453613906,1.05605169252362
"492",2.32916370517028,2.14433027011308,4.14282954374642,0.953197712769812
"493",1.87023035393602,1.87166350679962,4.48884181980896,0.945823990471182
"494",2.05189708067323,2.06806563054059,5.39391351896006,1.05610871109519
"495",2.0151925953773,2.02798948323228,4.94253702547156,0.960077170137126
"496",1.92840896929276,1.96558095685428,4.9999134446808,1.01000416705994
"497",2.42504409340239,2.23314274951396,5.24256788563948,1.04653019953346
"498",1.57699129540015,1.71893900157499,5.54700351238212,1.15573330322676
"499",2.24524669310505,2.10610657655011,5.73343610768857,1.0815982240721
"500",1.60276220980354,1.81054699555697,5.62977175075866,1.16131782886809


==> montecarlo/cutting_dynamics/simulated_data.csv <==
"","auction_id","p","initial_tract_size","time","current_tract_size","action","action_percentage"
"1",1,3,20,1,20,0,0
"2",1,2,20,2,20,0,0
"3",1,1,20,3,20,0,0
"4",1,2,20,4,20,5,0.25
"5",1,2,20,5,15,5,0.25
"6",1,1,20,6,10,0,0
"7",1,1,20,7,10,0,0
"8",1,3,20,8,10,5,0.25
"9",1,4,20,9,5,0,0
"10",1,5,20,10,5,5,0.25
"11",2,3,29,1,29,0,0
"12",2,2,29,2,29,0,0
"13",2,2,29,3,29,0,0
"14",2,3,29,4,29,0,0
"15",2,4,29,5,29,7.25,0.25
"16",2,2,29,6,21.75,0,0
"17",2,2,29,7,21.75,0,0
"18",2,2,29,8,21.75,7.25,0.25
"19",2,2,29,9,14.5,7.25,0.25
"20",2,2,29,10,7.25,7.25,0.25
"21",3,10,34,1,34,25.5,0.75
"22",3,8,34,2,8.5,8.5,0.25
"23",3,9,34,3,0,0,0
"24",3,8,34,4,0,0,0
"25",3,9,34,5,0,0,0
"26",3,9,34,6,0,0,0
"27",3,8,34,7,0,0,0
"28",3,8,34,8,0,0,0
"29",3,9,34,9,0,0,0
"30",3,6,34,10,0,0,0
"31",4,2,14,1,14,7,0.5
"32",4,2,14,2,7,0,0
"33",4,2,14,3,7,0,0
"34",4,3,14,4,7,0,0
"35",4,3,14,5,7,0,0
"36",4,3,14,6,7,3.5,0.25
"37",4,3,14,7,3.5,0,0
"38",4,2,14,8,3.5,0,0
"39",4,3,14,9,3.5,3.5,0.25
"40",4,4,14,10,0,0,0
"41",5,6,23,1,23,11.5,0.5
"42",5,6,23,2,11.5,5.75,0.25
"43",5,7,23,3,5.75,0,0
"44",5,7,23,4,5.75,5.75,0.25
"45",5,7,23,5,0,0,0
"46",5,7,23,6,0,0,0
"47",5,8,23,7,0,0,0
"48",5,9,23,8,0,0,0
"49",5,9,23,9,0,0,0
"50",5,9,23,10,0,0,0
"51",6,5,27,1,27,6.75,0.25
"52",6,6,27,2,20.25,6.75,0.25
"53",6,5,27,3,13.5,6.75,0.25
"54",6,5,27,4,6.75,6.75,0.25
"55",6,4,27,5,0,0,0
"56",6,5,27,6,0,0,0
"57",6,6,27,7,0,0,0
"58",6,7,27,8,0,0,0
"59",6,6,27,9,0,0,0
"60",6,6,27,10,0,0,0
"61",7,4,18,1,18,4.5,0.25
"62",7,5,18,2,13.5,0,0
"63",7,5,18,3,13.5,0,0
"64",7,4,18,4,13.5,0,0
"65",7,5,18,5,13.5,9,0.5
"66",7,3,18,6,4.5,0,0
"67",7,3,18,7,4.5,4.5,0.25
"68",7,3,18,8,0,0,0
"69",7,1,18,9,0,0,0
"70",7,1,18,10,0,0,0
"71",8,6,10,1,10,7.5,0.75
"72",8,5,10,2,2.5,0,0
"73",8,2,10,3,2.5,0,0
"74",8,3,10,4,2.5,0,0
"75",8,3,10,5,2.5,0,0
"76",8,3,10,6,2.5,0,0
"77",8,3,10,7,2.5,0,0
"78",8,2,10,8,2.5,2.5,0.25
"79",8,3,10,9,0,0,0
"80",8,3,10,10,0,0,0
"81",9,9,16,1,16,12,0.75
"82",9,9,16,2,4,4,0.25
"83",9,10,16,3,0,0,0
"84",9,9,16,4,0,0,0
"85",9,8,16,5,0,0,0
"86",9,8,16,6,0,0,0
"87",9,9,16,7,0,0,0
"88",9,9,16,8,0,0,0
"89",9,10,16,9,0,0,0
"90",9,10,16,10,0,0,0
"91",10,10,24,1,24,12,0.5
"92",10,10,24,2,12,6,0.25
"93",10,10,24,3,6,6,0.25
"94",10,8,24,4,0,0,0
"95",10,8,24,5,0,0,0
"96",10,7,24,6,0,0,0
"97",10,8,24,7,0,0,0
"98",10,6,24,8,0,0,0
"99",10,6,24,9,0,0,0
"100",10,7,24,10,0,0,0
"101",11,5,26,1,26,6.5,0.25
"102",11,4,26,2,19.5,0,0
"103",11,5,26,3,19.5,6.5,0.25
"104",11,6,26,4,13,6.5,0.25
"105",11,5,26,5,6.5,6.5,0.25
"106",11,5,26,6,0,0,0
"107",11,5,26,7,0,0,0
"108",11,5,26,8,0,0,0
"109",11,5,26,9,0,0,0
"110",11,5,26,10,0,0,0
"111",12,3,15,1,15,0,0
"112",12,1,15,2,15,0,0
"113",12,1,15,3,15,0,0
"114",12,2,15,4,15,0,0
"115",12,1,15,5,15,0,0
"116",12,1,15,6,15,0,0
"117",12,2,15,7,15,3.75,0.25
"118",12,2,15,8,11.25,0,0
"119",12,3,15,9,11.25,7.5,0.5
"120",12,2,15,10,3.75,3.75,0.25
"121",13,9,22,1,22,11,0.5
"122",13,8,22,2,11,5.5,0.25
"123",13,8,22,3,5.5,5.5,0.25
"124",13,8,22,4,0,0,0
"125",13,7,22,5,0,0,0
"126",13,7,22,6,0,0,0
"127",13,7,22,7,0,0,0
"128",13,7,22,8,0,0,0
"129",13,7,22,9,0,0,0
"130",13,7,22,10,0,0,0
"131",14,9,10,1,10,7.5,0.75
"132",14,8,10,2,2.5,2.5,0.25
"133",14,9,10,3,0,0,0
"134",14,10,10,4,0,0,0
"135",14,10,10,5,0,0,0
"136",14,9,10,6,0,0,0
"137",14,9,10,7,0,0,0
"138",14,9,10,8,0,0,0
"139",14,9,10,9,0,0,0
"140",14,9,10,10,0,0,0
"141",15,9,15,1,15,11.25,0.75
"142",15,8,15,2,3.75,3.75,0.25
"143",15,8,15,3,0,0,0
"144",15,7,15,4,0,0,0
"145",15,7,15,5,0,0,0
"146",15,7,15,6,0,0,0
"147",15,8,15,7,0,0,0
"148",15,7,15,8,0,0,0
"149",15,7,15,9,0,0,0
"150",15,8,15,10,0,0,0
"151",16,3,17,1,17,0,0
"152",16,4,17,2,17,8.5,0.5
"153",16,1,17,3,8.5,0,0
"154",16,1,17,4,8.5,0,0
"155",16,2,17,5,8.5,0,0
"156",16,2,17,6,8.5,0,0
"157",16,2,17,7,8.5,4.25,0.25
"158",16,3,17,8,4.25,0,0
"159",16,4,17,9,4.25,4.25,0.25
"160",16,3,17,10,0,0,0
"161",17,8,19,1,19,9.5,0.5
"162",17,9,19,2,9.5,4.75,0.25
"163",17,8,19,3,4.75,0,0
"164",17,9,19,4,4.75,4.75,0.25
"165",17,8,19,5,0,0,0
"166",17,8,19,6,0,0,0
"167",17,7,19,7,0,0,0
"168",17,7,19,8,0,0,0
"169",17,6,19,9,0,0,0
"170",17,6,19,10,0,0,0
"171",18,10,37,1,37,18.5,0.5
"172",18,10,37,2,18.5,18.5,0.5
"173",18,10,37,3,0,0,0
"174",18,9,37,4,0,0,0
"175",18,10,37,5,0,0,0
"176",18,10,37,6,0,0,0
"177",18,10,37,7,0,0,0
"178",18,10,37,8,0,0,0
"179",18,9,37,9,0,0,0
"180",18,9,37,10,0,0,0
"181",19,7,11,1,11,5.5,0.5
"182",19,6,11,2,5.5,0,0
"183",19,6,11,3,5.5,2.75,0.25
"184",19,7,11,4,2.75,2.75,0.25
"185",19,7,11,5,0,0,0
"186",19,6,11,6,0,0,0
"187",19,6,11,7,0,0,0
"188",19,6,11,8,0,0,0
"189",19,7,11,9,0,0,0
"190",19,7,11,10,0,0,0
"191",20,10,30,1,30,15,0.5
"192",20,10,30,2,15,15,0.5
"193",20,10,30,3,0,0,0
"194",20,9,30,4,0,0,0
"195",20,9,30,5,0,0,0
"196",20,9,30,6,0,0,0
"197",20,9,30,7,0,0,0
"198",20,8,30,8,0,0,0
"199",20,8,30,9,0,0,0
"200",20,8,30,10,0,0,0
"201",21,9,35,1,35,17.5,0.5
"202",21,7,35,2,17.5,8.75,0.25
"203",21,7,35,3,8.75,8.75,0.25
"204",21,7,35,4,0,0,0
"205",21,6,35,5,0,0,0
"206",21,7,35,6,0,0,0
"207",21,6,35,7,0,0,0
"208",21,7,35,8,0,0,0
"209",21,6,35,9,0,0,0
"210",21,6,35,10,0,0,0
"211",22,3,27,1,27,6.75,0.25
"212",22,3,27,2,20.25,0,0
"213",22,3,27,3,20.25,6.75,0.25
"214",22,3,27,4,13.5,0,0
"215",22,4,27,5,13.5,6.75,0.25
"216",22,4,27,6,6.75,0,0
"217",22,3,27,7,6.75,0,0
"218",22,2,27,8,6.75,0,0
"219",22,1,27,9,6.75,0,0
"220",22,1,27,10,6.75,6.75,0.25
"221",23,4,14,1,14,0,0
"222",23,4,14,2,14,3.5,0.25
"223",23,3,14,3,10.5,0,0
"224",23,4,14,4,10.5,7,0.5
"225",23,6,14,5,3.5,0,0
"226",23,6,14,6,3.5,0,0
"227",23,6,14,7,3.5,3.5,0.25
"228",23,6,14,8,0,0,0
"229",23,6,14,9,0,0,0
"230",23,6,14,10,0,0,0
"231",24,1,37,1,37,0,0
"232",24,1,37,2,37,0,0
"233",24,1,37,3,37,0,0
"234",24,1,37,4,37,0,0
"235",24,1,37,5,37,0,0
"236",24,1,37,6,37,0,0
"237",24,1,37,7,37,0,0
"238",24,1,37,8,37,9.25,0.25
"239",24,2,37,9,27.75,18.5,0.5
"240",24,1,37,10,9.25,9.25,0.25
"241",25,7,12,1,12,3,0.25
"242",25,7,12,2,9,3,0.25
"243",25,7,12,3,6,3,0.25
"244",25,7,12,4,3,0,0
"245",25,9,12,5,3,3,0.25
"246",25,10,12,6,0,0,0
"247",25,9,12,7,0,0,0
"248",25,9,12,8,0,0,0
"249",25,8,12,9,0,0,0
"250",25,8,12,10,0,0,0
"251",26,5,15,1,15,3.75,0.25
"252",26,6,15,2,11.25,3.75,0.25
"253",26,6,15,3,7.5,7.5,0.5
"254",26,8,15,4,0,0,0
"255",26,9,15,5,0,0,0
"256",26,8,15,6,0,0,0
"257",26,8,15,7,0,0,0
"258",26,8,15,8,0,0,0
"259",26,7,15,9,0,0,0
"260",26,7,15,10,0,0,0
"261",27,10,38,1,38,19,0.5
"262",27,9,38,2,19,9.5,0.25
"263",27,8,38,3,9.5,9.5,0.25
"264",27,9,38,4,0,0,0
"265",27,8,38,5,0,0,0
"266",27,8,38,6,0,0,0
"267",27,8,38,7,0,0,0
"268",27,8,38,8,0,0,0
"269",27,9,38,9,0,0,0
"270",27,8,38,10,0,0,0
"271",28,7,31,1,31,15.5,0.5
"272",28,6,31,2,15.5,7.75,0.25
"273",28,6,31,3,7.75,7.75,0.25
"274",28,6,31,4,0,0,0
"275",28,7,31,5,0,0,0
"276",28,6,31,6,0,0,0
"277",28,7,31,7,0,0,0
"278",28,8,31,8,0,0,0
"279",28,7,31,9,0,0,0
"280",28,7,31,10,0,0,0
"281",29,9,20,1,20,10,0.5
"282",29,9,20,2,10,5,0.25
"283",29,9,20,3,5,5,0.25
"284",29,9,20,4,0,0,0
"285",29,8,20,5,0,0,0
"286",29,8,20,6,0,0,0
"287",29,8,20,7,0,0,0
"288",29,8,20,8,0,0,0
"289",29,8,20,9,0,0,0
"290",29,8,20,10,0,0,0
"291",30,9,37,1,37,18.5,0.5
"292",30,9,37,2,18.5,9.25,0.25
"293",30,7,37,3,9.25,9.25,0.25
"294",30,6,37,4,0,0,0
"295",30,7,37,5,0,0,0
"296",30,8,37,6,0,0,0
"297",30,7,37,7,0,0,0
"298",30,7,37,8,0,0,0
"299",30,7,37,9,0,0,0
"300",30,8,37,10,0,0,0
"301",31,10,18,1,18,13.5,0.75
"302",31,8,18,2,4.5,4.5,0.25
"303",31,8,18,3,0,0,0
"304",31,8,18,4,0,0,0
"305",31,8,18,5,0,0,0
"306",31,9,18,6,0,0,0
"307",31,10,18,7,0,0,0
"308",31,10,18,8,0,0,0
"309",31,9,18,9,0,0,0
"310",31,8,18,10,0,0,0
"311",32,7,31,1,31,15.5,0.5
"312",32,9,31,2,15.5,7.75,0.25
"313",32,8,31,3,7.75,7.75,0.25
"314",32,8,31,4,0,0,0
"315",32,8,31,5,0,0,0
"316",32,6,31,6,0,0,0
"317",32,5,31,7,0,0,0
"318",32,4,31,8,0,0,0
"319",32,4,31,9,0,0,0
"320",32,4,31,10,0,0,0
"321",33,5,29,1,29,7.25,0.25
"322",33,6,29,2,21.75,7.25,0.25
"323",33,8,29,3,14.5,7.25,0.25
"324",33,9,29,4,7.25,7.25,0.25
"325",33,10,29,5,0,0,0
"326",33,10,29,6,0,0,0
"327",33,10,29,7,0,0,0
"328",33,9,29,8,0,0,0
"329",33,10,29,9,0,0,0
"330",33,10,29,10,0,0,0
"331",34,7,24,1,24,12,0.5
"332",34,9,24,2,12,6,0.25
"333",34,7,24,3,6,6,0.25
"334",34,8,24,4,0,0,0
"335",34,9,24,5,0,0,0
"336",34,9,24,6,0,0,0
"337",34,10,24,7,0,0,0
"338",34,10,24,8,0,0,0
"339",34,9,24,9,0,0,0
"340",34,9,24,10,0,0,0
"341",35,5,39,1,39,9.75,0.25
"342",35,6,39,2,29.25,9.75,0.25
"343",35,7,39,3,19.5,9.75,0.25
"344",35,7,39,4,9.75,9.75,0.25
"345",35,7,39,5,0,0,0
"346",35,7,39,6,0,0,0
"347",35,7,39,7,0,0,0
"348",35,7,39,8,0,0,0
"349",35,7,39,9,0,0,0
"350",35,9,39,10,0,0,0
"351",36,6,27,1,27,6.75,0.25
"352",36,6,27,2,20.25,6.75,0.25
"353",36,5,27,3,13.5,6.75,0.25
"354",36,5,27,4,6.75,0,0
"355",36,5,27,5,6.75,0,0
"356",36,4,27,6,6.75,0,0
"357",36,4,27,7,6.75,0,0
"358",36,3,27,8,6.75,0,0
"359",36,4,27,9,6.75,6.75,0.25
"360",36,4,27,10,0,0,0
"361",37,9,16,1,16,8,0.5
"362",37,9,16,2,8,4,0.25
"363",37,9,16,3,4,4,0.25
"364",37,9,16,4,0,0,0
"365",37,9,16,5,0,0,0
"366",37,9,16,6,0,0,0
"367",37,9,16,7,0,0,0
"368",37,8,16,8,0,0,0
"369",37,8,16,9,0,0,0
"370",37,9,16,10,0,0,0
"371",38,2,18,1,18,0,0
"372",38,1,18,2,18,0,0
"373",38,1,18,3,18,0,0
"374",38,2,18,4,18,0,0
"375",38,2,18,5,18,0,0
"376",38,1,18,6,18,0,0
"377",38,2,18,7,18,4.5,0.25
"378",38,3,18,8,13.5,0,0
"379",38,3,18,9,13.5,9,0.5
"380",38,3,18,10,4.5,4.5,0.25
"381",39,5,23,1,23,5.75,0.25
"382",39,3,23,2,17.25,0,0
"383",39,3,23,3,17.25,0,0
"384",39,2,23,4,17.25,0,0
"385",39,3,23,5,17.25,5.75,0.25
"386",39,3,23,6,11.5,0,0
"387",39,3,23,7,11.5,5.75,0.25
"388",39,4,23,8,5.75,0,0
"389",39,5,23,9,5.75,5.75,0.25
"390",39,7,23,10,0,0,0
"391",40,8,38,1,38,9.5,0.25
"392",40,8,38,2,28.5,9.5,0.25
"393",40,8,38,3,19,9.5,0.25
"394",40,8,38,4,9.5,9.5,0.25
"395",40,7,38,5,0,0,0
"396",40,6,38,6,0,0,0
"397",40,6,38,7,0,0,0
"398",40,6,38,8,0,0,0
"399",40,5,38,9,0,0,0
"400",40,4,38,10,0,0,0
"401",41,2,20,1,20,0,0
"402",41,1,20,2,20,0,0
"403",41,1,20,3,20,0,0
"404",41,1,20,4,20,0,0
"405",41,1,20,5,20,0,0
"406",41,2,20,6,20,5,0.25
"407",41,1,20,7,15,0,0
"408",41,2,20,8,15,5,0.25
"409",41,2,20,9,10,5,0.25
"410",41,4,20,10,5,5,0.25
"411",42,1,37,1,37,0,0
"412",42,1,37,2,37,0,0
"413",42,2,37,3,37,0,0
"414",42,3,37,4,37,9.25,0.25
"415",42,3,37,5,27.75,0,0
"416",42,2,37,6,27.75,0,0
"417",42,3,37,7,27.75,9.25,0.25
"418",42,4,37,8,18.5,9.25,0.25
"419",42,2,37,9,9.25,0,0
"420",42,2,37,10,9.25,9.25,0.25
"421",43,9,29,1,29,14.5,0.5
"422",43,9,29,2,14.5,14.5,0.5
"423",43,9,29,3,0,0,0
"424",43,8,29,4,0,0,0
"425",43,9,29,5,0,0,0
"426",43,8,29,6,0,0,0
"427",43,9,29,7,0,0,0
"428",43,8,29,8,0,0,0
"429",43,9,29,9,0,0,0
"430",43,9,29,10,0,0,0
"431",44,9,26,1,26,13,0.5
"432",44,10,26,2,13,6.5,0.25
"433",44,10,26,3,6.5,6.5,0.25
"434",44,9,26,4,0,0,0
"435",44,8,26,5,0,0,0
"436",44,8,26,6,0,0,0
"437",44,8,26,7,0,0,0
"438",44,9,26,8,0,0,0
"439",44,8,26,9,0,0,0
"440",44,8,26,10,0,0,0
"441",45,6,21,1,21,5.25,0.25
"442",45,8,21,2,15.75,5.25,0.25
"443",45,8,21,3,10.5,5.25,0.25
"444",45,8,21,4,5.25,5.25,0.25
"445",45,7,21,5,0,0,0
"446",45,8,21,6,0,0,0
"447",45,8,21,7,0,0,0
"448",45,7,21,8,0,0,0
"449",45,7,21,9,0,0,0
"450",45,7,21,10,0,0,0
"451",46,5,33,1,33,8.25,0.25
"452",46,4,33,2,24.75,8.25,0.25
"453",46,3,33,3,16.5,0,0
"454",46,2,33,4,16.5,0,0
"455",46,3,33,5,16.5,8.25,0.25
"456",46,3,33,6,8.25,0,0
"457",46,4,33,7,8.25,0,0
"458",46,2,33,8,8.25,0,0
"459",46,2,33,9,8.25,8.25,0.25
"460",46,4,33,10,0,0,0
"461",47,9,21,1,21,5.25,0.25
"462",47,9,21,2,15.75,10.5,0.5
"463",47,10,21,3,5.25,5.25,0.25
"464",47,10,21,4,0,0,0
"465",47,8,21,5,0,0,0
"466",47,6,21,6,0,0,0
"467",47,7,21,7,0,0,0
"468",47,7,21,8,0,0,0
"469",47,8,21,9,0,0,0
"470",47,7,21,10,0,0,0
"471",48,10,28,1,28,21,0.75
"472",48,10,28,2,7,7,0.25
"473",48,9,28,3,0,0,0
"474",48,8,28,4,0,0,0
"475",48,9,28,5,0,0,0
"476",48,9,28,6,0,0,0
"477",48,9,28,7,0,0,0
"478",48,9,28,8,0,0,0
"479",48,9,28,9,0,0,0
"480",48,9,28,10,0,0,0
"481",49,4,34,1,34,8.5,0.25
"482",49,4,34,2,25.5,8.5,0.25
"483",49,3,34,3,17,0,0
"484",49,3,34,4,17,8.5,0.25
"485",49,3,34,5,8.5,0,0
"486",49,4,34,6,8.5,8.5,0.25
"487",49,4,34,7,0,0,0
"488",49,4,34,8,0,0,0
"489",49,4,34,9,0,0,0
"490",49,4,34,10,0,0,0
"491",50,6,22,1,22,11,0.5
"492",50,6,22,2,11,5.5,0.25
"493",50,5,22,3,5.5,5.5,0.25
"494",50,3,22,4,0,0,0
"495",50,4,22,5,0,0,0
"496",50,5,22,6,0,0,0
"497",50,6,22,7,0,0,0
"498",50,6,22,8,0,0,0
"499",50,6,22,9,0,0,0
"500",50,3,22,10,0,0,0
"501",51,8,21,1,21,10.5,0.5
"502",51,8,21,2,10.5,5.25,0.25
"503",51,7,21,3,5.25,0,0
"504",51,6,21,4,5.25,5.25,0.25
"505",51,6,21,5,0,0,0
"506",51,6,21,6,0,0,0
"507",51,6,21,7,0,0,0
"508",51,7,21,8,0,0,0
"509",51,9,21,9,0,0,0
"510",51,9,21,10,0,0,0
"511",52,6,15,1,15,3.75,0.25
"512",52,6,15,2,11.25,3.75,0.25
"513",52,7,15,3,7.5,3.75,0.25
"514",52,5,15,4,3.75,0,0
"515",52,6,15,5,3.75,0,0
"516",52,6,15,6,3.75,0,0
"517",52,7,15,7,3.75,3.75,0.25
"518",52,6,15,8,0,0,0
"519",52,7,15,9,0,0,0
"520",52,7,15,10,0,0,0
"521",53,6,12,1,12,0,0
"522",53,6,12,2,12,3,0.25
"523",53,6,12,3,9,6,0.5
"524",53,4,12,4,3,0,0
"525",53,4,12,5,3,0,0
"526",53,4,12,6,3,0,0
"527",53,3,12,7,3,0,0
"528",53,3,12,8,3,0,0
"529",53,2,12,9,3,0,0
"530",53,1,12,10,3,3,0.25
"531",54,7,37,1,37,9.25,0.25
"532",54,8,37,2,27.75,9.25,0.25
"533",54,8,37,3,18.5,9.25,0.25
"534",54,10,37,4,9.25,9.25,0.25
"535",54,10,37,5,0,0,0
"536",54,10,37,6,0,0,0
"537",54,10,37,7,0,0,0
"538",54,10,37,8,0,0,0
"539",54,9,37,9,0,0,0
"540",54,10,37,10,0,0,0
"541",55,1,21,1,21,0,0
"542",55,2,21,2,21,0,0
"543",55,3,21,3,21,5.25,0.25
"544",55,3,21,4,15.75,0,0
"545",55,1,21,5,15.75,0,0
"546",55,1,21,6,15.75,0,0
"547",55,2,21,7,15.75,5.25,0.25
"548",55,1,21,8,10.5,0,0
"549",55,1,21,9,10.5,0,0
"550",55,1,21,10,10.5,10.5,0.5
"551",56,6,21,1,21,5.25,0.25
"552",56,6,21,2,15.75,5.25,0.25
"553",56,6,21,3,10.5,5.25,0.25
"554",56,6,21,4,5.25,0,0
"555",56,6,21,5,5.25,5.25,0.25
"556",56,5,21,6,0,0,0
"557",56,4,21,7,0,0,0
"558",56,2,21,8,0,0,0
"559",56,3,21,9,0,0,0
"560",56,3,21,10,0,0,0
"561",57,2,20,1,20,5,0.25
"562",57,2,20,2,15,0,0
"563",57,2,20,3,15,0,0
"564",57,1,20,4,15,0,0
"565",57,2,20,5,15,5,0.25
"566",57,3,20,6,10,5,0.25
"567",57,4,20,7,5,0,0
"568",57,3,20,8,5,5,0.25
"569",57,2,20,9,0,0,0
"570",57,1,20,10,0,0,0
"571",58,1,28,1,28,0,0
"572",58,1,28,2,28,0,0
"573",58,2,28,3,28,0,0
"574",58,2,28,4,28,0,0
"575",58,2,28,5,28,7,0.25
"576",58,1,28,6,21,0,0
"577",58,2,28,7,21,0,0
"578",58,2,28,8,21,7,0.25
"579",58,3,28,9,14,7,0.25
"580",58,4,28,10,7,7,0.25
"581",59,2,20,1,20,0,0
"582",59,2,20,2,20,0,0
"583",59,3,20,3,20,0,0
"584",59,2,20,4,20,0,0
"585",59,3,20,5,20,5,0.25
"586",59,2,20,6,15,0,0
"587",59,3,20,7,15,5,0.25
"588",59,1,20,8,10,0,0
"589",59,1,20,9,10,0,0
"590",59,1,20,10,10,10,0.5
"591",60,4,13,1,13,3.25,0.25
"592",60,6,13,2,9.75,6.5,0.5
"593",60,5,13,3,3.25,3.25,0.25
"594",60,4,13,4,0,0,0
"595",60,4,13,5,0,0,0
"596",60,4,13,6,0,0,0
"597",60,3,13,7,0,0,0
"598",60,6,13,8,0,0,0
"599",60,7,13,9,0,0,0
"600",60,7,13,10,0,0,0
"601",61,5,31,1,31,7.75,0.25
"602",61,5,31,2,23.25,7.75,0.25
"603",61,4,31,3,15.5,7.75,0.25
"604",61,4,31,4,7.75,0,0
"605",61,4,31,5,7.75,7.75,0.25
"606",61,4,31,6,0,0,0
"607",61,5,31,7,0,0,0
"608",61,4,31,8,0,0,0
"609",61,4,31,9,0,0,0
"610",61,4,31,10,0,0,0
"611",62,6,20,1,20,10,0.5
"612",62,8,20,2,10,5,0.25
"613",62,9,20,3,5,5,0.25
"614",62,8,20,4,0,0,0
"615",62,7,20,5,0,0,0
"616",62,5,20,6,0,0,0
"617",62,5,20,7,0,0,0
"618",62,3,20,8,0,0,0
"619",62,4,20,9,0,0,0
"620",62,3,20,10,0,0,0
"621",63,3,36,1,36,0,0
"622",63,4,36,2,36,9,0.25
"623",63,5,36,3,27,9,0.25
"624",63,6,36,4,18,9,0.25
"625",63,6,36,5,9,9,0.25
"626",63,6,36,6,0,0,0
"627",63,6,36,7,0,0,0
"628",63,6,36,8,0,0,0
"629",63,5,36,9,0,0,0
"630",63,4,36,10,0,0,0
"631",64,9,11,1,11,5.5,0.5
"632",64,9,11,2,5.5,2.75,0.25
"633",64,10,11,3,2.75,2.75,0.25
"634",64,9,11,4,0,0,0
"635",64,10,11,5,0,0,0
"636",64,9,11,6,0,0,0
"637",64,9,11,7,0,0,0
"638",64,9,11,8,0,0,0
"639",64,9,11,9,0,0,0
"640",64,10,11,10,0,0,0
"641",65,4,16,1,16,0,0
"642",65,4,16,2,16,8,0.5
"643",65,4,16,3,8,0,0
"644",65,4,16,4,8,4,0.25
"645",65,5,16,5,4,0,0
"646",65,6,16,6,4,0,0
"647",65,6,16,7,4,0,0
"648",65,5,16,8,4,0,0
"649",65,4,16,9,4,4,0.25
"650",65,5,16,10,0,0,0
"651",66,6,37,1,37,9.25,0.25
"652",66,5,37,2,27.75,9.25,0.25
"653",66,7,37,3,18.5,9.25,0.25
"654",66,8,37,4,9.25,9.25,0.25
"655",66,8,37,5,0,0,0
"656",66,8,37,6,0,0,0
"657",66,8,37,7,0,0,0
"658",66,7,37,8,0,0,0
"659",66,8,37,9,0,0,0
"660",66,8,37,10,0,0,0
"661",67,9,15,1,15,7.5,0.5
"662",67,8,15,2,7.5,0,0
"663",67,8,15,3,7.5,3.75,0.25
"664",67,8,15,4,3.75,3.75,0.25
"665",67,10,15,5,0,0,0
"666",67,10,15,6,0,0,0
"667",67,8,15,7,0,0,0
"668",67,9,15,8,0,0,0
"669",67,9,15,9,0,0,0
"670",67,9,15,10,0,0,0
"671",68,9,16,1,16,4,0.25
"672",68,8,16,2,12,4,0.25
"673",68,10,16,3,8,8,0.5
"674",68,10,16,4,0,0,0
"675",68,10,16,5,0,0,0
"676",68,10,16,6,0,0,0
"677",68,10,16,7,0,0,0
"678",68,10,16,8,0,0,0
"679",68,10,16,9,0,0,0
"680",68,10,16,10,0,0,0
"681",69,7,13,1,13,6.5,0.5
"682",69,7,13,2,6.5,3.25,0.25
"683",69,8,13,3,3.25,0,0
"684",69,9,13,4,3.25,3.25,0.25
"685",69,9,13,5,0,0,0
"686",69,9,13,6,0,0,0
"687",69,10,13,7,0,0,0
"688",69,10,13,8,0,0,0
"689",69,9,13,9,0,0,0
"690",69,10,13,10,0,0,0
"691",70,3,32,1,32,8,0.25
"692",70,5,32,2,24,8,0.25
"693",70,5,32,3,16,8,0.25
"694",70,3,32,4,8,0,0
"695",70,3,32,5,8,0,0
"696",70,2,32,6,8,0,0
"697",70,3,32,7,8,0,0
"698",70,1,32,8,8,0,0
"699",70,2,32,9,8,0,0
"700",70,2,32,10,8,8,0.25
"701",71,8,35,1,35,17.5,0.5
"702",71,7,35,2,17.5,8.75,0.25
"703",71,6,35,3,8.75,0,0
"704",71,5,35,4,8.75,8.75,0.25
"705",71,5,35,5,0,0,0
"706",71,4,35,6,0,0,0
"707",71,3,35,7,0,0,0
"708",71,2,35,8,0,0,0
"709",71,3,35,9,0,0,0
"710",71,3,35,10,0,0,0
"711",72,9,25,1,25,12.5,0.5
"712",72,10,25,2,12.5,12.5,0.5
"713",72,9,25,3,0,0,0
"714",72,8,25,4,0,0,0
"715",72,8,25,5,0,0,0
"716",72,9,25,6,0,0,0
"717",72,8,25,7,0,0,0
"718",72,8,25,8,0,0,0
"719",72,8,25,9,0,0,0
"720",72,8,25,10,0,0,0
"721",73,3,39,1,39,0,0
"722",73,3,39,2,39,9.75,0.25
"723",73,2,39,3,29.25,0,0
"724",73,2,39,4,29.25,0,0
"725",73,1,39,5,29.25,0,0
"726",73,3,39,6,29.25,9.75,0.25
"727",73,5,39,7,19.5,9.75,0.25
"728",73,6,39,8,9.75,9.75,0.25
"729",73,7,39,9,0,0,0
"730",73,7,39,10,0,0,0
"731",74,7,37,1,37,9.25,0.25
"732",74,8,37,2,27.75,9.25,0.25
"733",74,8,37,3,18.5,9.25,0.25
"734",74,7,37,4,9.25,9.25,0.25
"735",74,6,37,5,0,0,0
"736",74,6,37,6,0,0,0
"737",74,5,37,7,0,0,0
"738",74,6,37,8,0,0,0
"739",74,8,37,9,0,0,0
"740",74,9,37,10,0,0,0
"741",75,3,38,1,38,9.5,0.25
"742",75,1,38,2,28.5,0,0
"743",75,1,38,3,28.5,0,0
"744",75,1,38,4,28.5,0,0
"745",75,3,38,5,28.5,9.5,0.25
"746",75,2,38,6,19,0,0
"747",75,1,38,7,19,0,0
"748",75,1,38,8,19,0,0
"749",75,1,38,9,19,9.5,0.25
"750",75,2,38,10,9.5,9.5,0.25
"751",76,7,13,1,13,3.25,0.25
"752",76,7,13,2,9.75,3.25,0.25
"753",76,6,13,3,6.5,3.25,0.25
"754",76,5,13,4,3.25,0,0
"755",76,6,13,5,3.25,3.25,0.25
"756",76,6,13,6,0,0,0
"757",76,6,13,7,0,0,0
"758",76,6,13,8,0,0,0
"759",76,6,13,9,0,0,0
"760",76,6,13,10,0,0,0
"761",77,6,18,1,18,4.5,0.25
"762",77,7,18,2,13.5,9,0.5
"763",77,8,18,3,4.5,0,0
"764",77,8,18,4,4.5,4.5,0.25
"765",77,8,18,5,0,0,0
"766",77,8,18,6,0,0,0
"767",77,6,18,7,0,0,0
"768",77,8,18,8,0,0,0
"769",77,8,18,9,0,0,0
"770",77,7,18,10,0,0,0
"771",78,10,14,1,14,7,0.5
"772",78,9,14,2,7,7,0.5
"773",78,8,14,3,0,0,0
"774",78,9,14,4,0,0,0
"775",78,7,14,5,0,0,0
"776",78,4,14,6,0,0,0
"777",78,5,14,7,0,0,0
"778",78,6,14,8,0,0,0
"779",78,5,14,9,0,0,0
"780",78,6,14,10,0,0,0
"781",79,5,25,1,25,6.25,0.25
"782",79,5,25,2,18.75,6.25,0.25
"783",79,6,25,3,12.5,6.25,0.25
"784",79,6,25,4,6.25,6.25,0.25
"785",79,7,25,5,0,0,0
"786",79,8,25,6,0,0,0
"787",79,9,25,7,0,0,0
"788",79,8,25,8,0,0,0
"789",79,7,25,9,0,0,0
"790",79,8,25,10,0,0,0
"791",80,5,36,1,36,9,0.25
"792",80,5,36,2,27,9,0.25
"793",80,6,36,3,18,9,0.25
"794",80,6,36,4,9,9,0.25
"795",80,5,36,5,0,0,0
"796",80,4,36,6,0,0,0
"797",80,4,36,7,0,0,0
"798",80,4,36,8,0,0,0
"799",80,4,36,9,0,0,0
"800",80,4,36,10,0,0,0
"801",81,8,20,1,20,15,0.75
"802",81,6,20,2,5,5,0.25
"803",81,7,20,3,0,0,0
"804",81,7,20,4,0,0,0
"805",81,8,20,5,0,0,0
"806",81,8,20,6,0,0,0
"807",81,9,20,7,0,0,0
"808",81,9,20,8,0,0,0
"809",81,9,20,9,0,0,0
"810",81,8,20,10,0,0,0
"811",82,3,25,1,25,0,0
"812",82,3,25,2,25,0,0
"813",82,3,25,3,25,6.25,0.25
"814",82,3,25,4,18.75,6.25,0.25
"815",82,3,25,5,12.5,6.25,0.25
"816",82,5,25,6,6.25,6.25,0.25
"817",82,5,25,7,0,0,0
"818",82,7,25,8,0,0,0
"819",82,7,25,9,0,0,0
"820",82,6,25,10,0,0,0
"821",83,10,34,1,34,25.5,0.75
"822",83,10,34,2,8.5,8.5,0.25
"823",83,10,34,3,0,0,0
"824",83,10,34,4,0,0,0
"825",83,9,34,5,0,0,0
"826",83,9,34,6,0,0,0
"827",83,8,34,7,0,0,0
"828",83,8,34,8,0,0,0
"829",83,9,34,9,0,0,0
"830",83,10,34,10,0,0,0
"831",84,2,18,1,18,0,0
"832",84,2,18,2,18,0,0
"833",84,1,18,3,18,0,0
"834",84,1,18,4,18,0,0
"835",84,2,18,5,18,0,0
"836",84,2,18,6,18,0,0
"837",84,1,18,7,18,0,0
"838",84,1,18,8,18,4.5,0.25
"839",84,1,18,9,13.5,4.5,0.25
"840",84,1,18,10,9,9,0.5
"841",85,10,28,1,28,21,0.75
"842",85,10,28,2,7,7,0.25
"843",85,10,28,3,0,0,0
"844",85,10,28,4,0,0,0
"845",85,9,28,5,0,0,0
"846",85,10,28,6,0,0,0
"847",85,9,28,7,0,0,0
"848",85,9,28,8,0,0,0
"849",85,10,28,9,0,0,0
"850",85,10,28,10,0,0,0
"851",86,2,37,1,37,0,0
"852",86,3,37,2,37,9.25,0.25
"853",86,2,37,3,27.75,0,0
"854",86,1,37,4,27.75,0,0
"855",86,1,37,5,27.75,0,0
"856",86,1,37,6,27.75,0,0
"857",86,2,37,7,27.75,9.25,0.25
"858",86,2,37,8,18.5,0,0
"859",86,2,37,9,18.5,9.25,0.25
"860",86,2,37,10,9.25,9.25,0.25
"861",87,10,24,1,24,18,0.75
"862",87,10,24,2,6,6,0.25
"863",87,9,24,3,0,0,0
"864",87,9,24,4,0,0,0
"865",87,9,24,5,0,0,0
"866",87,9,24,6,0,0,0
"867",87,10,24,7,0,0,0
"868",87,10,24,8,0,0,0
"869",87,10,24,9,0,0,0
"870",87,9,24,10,0,0,0
"871",88,6,37,1,37,9.25,0.25
"872",88,5,37,2,27.75,9.25,0.25
"873",88,5,37,3,18.5,9.25,0.25
"874",88,5,37,4,9.25,9.25,0.25
"875",88,6,37,5,0,0,0
"876",88,6,37,6,0,0,0
"877",88,7,37,7,0,0,0
"878",88,6,37,8,0,0,0
"879",88,9,37,9,0,0,0
"880",88,10,37,10,0,0,0
"881",89,4,20,1,20,10,0.5
"882",89,5,20,2,10,0,0
"883",89,6,20,3,10,5,0.25
"884",89,6,20,4,5,5,0.25
"885",89,8,20,5,0,0,0
"886",89,8,20,6,0,0,0
"887",89,8,20,7,0,0,0
"888",89,9,20,8,0,0,0
"889",89,9,20,9,0,0,0
"890",89,9,20,10,0,0,0
"891",90,1,38,1,38,0,0
"892",90,1,38,2,38,0,0
"893",90,1,38,3,38,0,0
"894",90,1,38,4,38,0,0
"895",90,1,38,5,38,0,0
"896",90,2,38,6,38,9.5,0.25
"897",90,1,38,7,28.5,0,0
"898",90,1,38,8,28.5,0,0
"899",90,2,38,9,28.5,9.5,0.25
"900",90,3,38,10,19,19,0.5
"901",91,6,26,1,26,6.5,0.25
"902",91,6,26,2,19.5,6.5,0.25
"903",91,5,26,3,13,6.5,0.25
"904",91,6,26,4,6.5,6.5,0.25
"905",91,6,26,5,0,0,0
"906",91,5,26,6,0,0,0
"907",91,7,26,7,0,0,0
"908",91,7,26,8,0,0,0
"909",91,7,26,9,0,0,0
"910",91,7,26,10,0,0,0
"911",92,3,38,1,38,0,0
"912",92,3,38,2,38,9.5,0.25
"913",92,2,38,3,28.5,0,0
"914",92,2,38,4,28.5,0,0
"915",92,3,38,5,28.5,9.5,0.25
"916",92,2,38,6,19,0,0
"917",92,1,38,7,19,0,0
"918",92,2,38,8,19,0,0
"919",92,1,38,9,19,9.5,0.25
"920",92,1,38,10,9.5,9.5,0.25
"921",93,8,18,1,18,9,0.5
"922",93,6,18,2,9,4.5,0.25
"923",93,8,18,3,4.5,0,0
"924",93,7,18,4,4.5,0,0
"925",93,8,18,5,4.5,4.5,0.25
"926",93,8,18,6,0,0,0
"927",93,8,18,7,0,0,0
"928",93,7,18,8,0,0,0
"929",93,7,18,9,0,0,0
"930",93,7,18,10,0,0,0
"931",94,3,34,1,34,0,0
"932",94,5,34,2,34,8.5,0.25
"933",94,7,34,3,25.5,17,0.5
"934",94,9,34,4,8.5,8.5,0.25
"935",94,9,34,5,0,0,0
"936",94,7,34,6,0,0,0
"937",94,7,34,7,0,0,0
"938",94,7,34,8,0,0,0
"939",94,7,34,9,0,0,0
"940",94,5,34,10,0,0,0
"941",95,8,24,1,24,12,0.5
"942",95,8,24,2,12,12,0.5
"943",95,9,24,3,0,0,0
"944",95,9,24,4,0,0,0
"945",95,9,24,5,0,0,0
"946",95,9,24,6,0,0,0
"947",95,9,24,7,0,0,0
"948",95,8,24,8,0,0,0
"949",95,7,24,9,0,0,0
"950",95,7,24,10,0,0,0
"951",96,1,21,1,21,0,0
"952",96,2,21,2,21,0,0
"953",96,2,21,3,21,0,0
"954",96,3,21,4,21,5.25,0.25
"955",96,1,21,5,15.75,0,0
"956",96,1,21,6,15.75,0,0
"957",96,2,21,7,15.75,0,0
"958",96,3,21,8,15.75,5.25,0.25
"959",96,3,21,9,10.5,5.25,0.25
"960",96,3,21,10,5.25,5.25,0.25
"961",97,7,39,1,39,19.5,0.5
"962",97,7,39,2,19.5,9.75,0.25
"963",97,7,39,3,9.75,9.75,0.25
"964",97,7,39,4,0,0,0
"965",97,7,39,5,0,0,0
"966",97,8,39,6,0,0,0
"967",97,9,39,7,0,0,0
"968",97,9,39,8,0,0,0
"969",97,10,39,9,0,0,0
"970",97,10,39,10,0,0,0
"971",98,7,28,1,28,14,0.5
"972",98,6,28,2,14,7,0.25
"973",98,3,28,3,7,0,0
"974",98,4,28,4,7,0,0
"975",98,6,28,5,7,7,0.25
"976",98,7,28,6,0,0,0
"977",98,7,28,7,0,0,0
"978",98,7,28,8,0,0,0
"979",98,9,28,9,0,0,0
"980",98,8,28,10,0,0,0
"981",99,7,29,1,29,14.5,0.5
"982",99,7,29,2,14.5,7.25,0.25
"983",99,8,29,3,7.25,7.25,0.25
"984",99,8,29,4,0,0,0
"985",99,5,29,5,0,0,0
"986",99,5,29,6,0,0,0
"987",99,5,29,7,0,0,0
"988",99,5,29,8,0,0,0
"989",99,5,29,9,0,0,0
"990",99,6,29,10,0,0,0
"991",100,10,16,1,16,12,0.75
"992",100,8,16,2,4,4,0.25
"993",100,8,16,3,0,0,0
"994",100,8,16,4,0,0,0
"995",100,8,16,5,0,0,0
"996",100,8,16,6,0,0,0
"997",100,6,16,7,0,0,0
"998",100,5,16,8,0,0,0
"999",100,4,16,9,0,0,0
"1000",100,2,16,10,0,0,0
"1001",101,6,20,1,20,10,0.5
"1002",101,6,20,2,10,5,0.25
"1003",101,6,20,3,5,5,0.25
"1004",101,5,20,4,0,0,0
"1005",101,4,20,5,0,0,0
"1006",101,4,20,6,0,0,0
"1007",101,5,20,7,0,0,0
"1008",101,5,20,8,0,0,0
"1009",101,7,20,9,0,0,0
"1010",101,7,20,10,0,0,0
"1011",102,7,24,1,24,6,0.25
"1012",102,8,24,2,18,12,0.5
"1013",102,9,24,3,6,6,0.25
"1014",102,7,24,4,0,0,0
"1015",102,8,24,5,0,0,0
"1016",102,9,24,6,0,0,0
"1017",102,8,24,7,0,0,0
"1018",102,7,24,8,0,0,0
"1019",102,6,24,9,0,0,0
"1020",102,5,24,10,0,0,0
"1021",103,10,18,1,18,9,0.5
"1022",103,9,18,2,9,9,0.5
"1023",103,9,18,3,0,0,0
"1024",103,9,18,4,0,0,0
"1025",103,10,18,5,0,0,0
"1026",103,9,18,6,0,0,0
"1027",103,8,18,7,0,0,0
"1028",103,9,18,8,0,0,0
"1029",103,10,18,9,0,0,0
"1030",103,10,18,10,0,0,0
"1031",104,5,35,1,35,8.75,0.25
"1032",104,5,35,2,26.25,8.75,0.25
"1033",104,5,35,3,17.5,8.75,0.25
"1034",104,4,35,4,8.75,8.75,0.25
"1035",104,5,35,5,0,0,0
"1036",104,5,35,6,0,0,0
"1037",104,6,35,7,0,0,0
"1038",104,7,35,8,0,0,0
"1039",104,7,35,9,0,0,0
"1040",104,8,35,10,0,0,0
"1041",105,6,23,1,23,11.5,0.5
"1042",105,6,23,2,11.5,5.75,0.25
"1043",105,6,23,3,5.75,5.75,0.25
"1044",105,6,23,4,0,0,0
"1045",105,7,23,5,0,0,0
"1046",105,7,23,6,0,0,0
"1047",105,7,23,7,0,0,0
"1048",105,7,23,8,0,0,0
"1049",105,6,23,9,0,0,0
"1050",105,6,23,10,0,0,0
"1051",106,8,33,1,33,16.5,0.5
"1052",106,7,33,2,16.5,8.25,0.25
"1053",106,7,33,3,8.25,8.25,0.25
"1054",106,6,33,4,0,0,0
"1055",106,5,33,5,0,0,0
"1056",106,5,33,6,0,0,0
"1057",106,4,33,7,0,0,0
"1058",106,4,33,8,0,0,0
"1059",106,4,33,9,0,0,0
"1060",106,3,33,10,0,0,0
"1061",107,5,28,1,28,7,0.25
"1062",107,5,28,2,21,7,0.25
"1063",107,5,28,3,14,7,0.25
"1064",107,3,28,4,7,0,0
"1065",107,4,28,5,7,0,0
"1066",107,3,28,6,7,7,0.25
"1067",107,3,28,7,0,0,0
"1068",107,4,28,8,0,0,0
"1069",107,5,28,9,0,0,0
"1070",107,5,28,10,0,0,0
"1071",108,7,20,1,20,5,0.25
"1072",108,6,20,2,15,10,0.5
"1073",108,5,20,3,5,0,0
"1074",108,4,20,4,5,5,0.25
"1075",108,4,20,5,0,0,0
"1076",108,3,20,6,0,0,0
"1077",108,4,20,7,0,0,0
"1078",108,5,20,8,0,0,0
"1079",108,5,20,9,0,0,0
"1080",108,5,20,10,0,0,0
"1081",109,4,31,1,31,7.75,0.25
"1082",109,3,31,2,23.25,7.75,0.25
"1083",109,4,31,3,15.5,7.75,0.25
"1084",109,4,31,4,7.75,0,0
"1085",109,4,31,5,7.75,0,0
"1086",109,3,31,6,7.75,0,0
"1087",109,2,31,7,7.75,0,0
"1088",109,1,31,8,7.75,0,0
"1089",109,1,31,9,7.75,0,0
"1090",109,3,31,10,7.75,7.75,0.25
"1091",110,3,10,1,10,0,0
"1092",110,1,10,2,10,0,0
"1093",110,2,10,3,10,0,0
"1094",110,2,10,4,10,0,0
"1095",110,1,10,5,10,2.5,0.25
"1096",110,1,10,6,7.5,2.5,0.25
"1097",110,3,10,7,5,2.5,0.25
"1098",110,2,10,8,2.5,0,0
"1099",110,4,10,9,2.5,0,0
"1100",110,5,10,10,2.5,2.5,0.25
"1101",111,9,18,1,18,9,0.5
"1102",111,9,18,2,9,9,0.5
"1103",111,9,18,3,0,0,0
"1104",111,8,18,4,0,0,0
"1105",111,8,18,5,0,0,0
"1106",111,7,18,6,0,0,0
"1107",111,8,18,7,0,0,0
"1108",111,8,18,8,0,0,0
"1109",111,8,18,9,0,0,0
"1110",111,9,18,10,0,0,0
"1111",112,7,18,1,18,9,0.5
"1112",112,7,18,2,9,0,0
"1113",112,6,18,3,9,4.5,0.25
"1114",112,7,18,4,4.5,0,0
"1115",112,7,18,5,4.5,4.5,0.25
"1116",112,7,18,6,0,0,0
"1117",112,6,18,7,0,0,0
"1118",112,7,18,8,0,0,0
"1119",112,7,18,9,0,0,0
"1120",112,8,18,10,0,0,0
"1121",113,6,32,1,32,8,0.25
"1122",113,7,32,2,24,8,0.25
"1123",113,6,32,3,16,8,0.25
"1124",113,5,32,4,8,8,0.25
"1125",113,3,32,5,0,0,0
"1126",113,2,32,6,0,0,0
"1127",113,1,32,7,0,0,0
"1128",113,1,32,8,0,0,0
"1129",113,2,32,9,0,0,0
"1130",113,5,32,10,0,0,0
"1131",114,10,33,1,33,16.5,0.5
"1132",114,9,33,2,16.5,8.25,0.25
"1133",114,9,33,3,8.25,8.25,0.25
"1134",114,8,33,4,0,0,0
"1135",114,9,33,5,0,0,0
"1136",114,10,33,6,0,0,0
"1137",114,9,33,7,0,0,0
"1138",114,9,33,8,0,0,0
"1139",114,7,33,9,0,0,0
"1140",114,7,33,10,0,0,0
"1141",115,9,26,1,26,19.5,0.75
"1142",115,9,26,2,6.5,6.5,0.25
"1143",115,9,26,3,0,0,0
"1144",115,8,26,4,0,0,0
"1145",115,7,26,5,0,0,0
"1146",115,7,26,6,0,0,0
"1147",115,10,26,7,0,0,0
"1148",115,10,26,8,0,0,0
"1149",115,9,26,9,0,0,0
"1150",115,8,26,10,0,0,0
"1151",116,7,19,1,19,4.75,0.25
"1152",116,6,19,2,14.25,4.75,0.25
"1153",116,6,19,3,9.5,0,0
"1154",116,6,19,4,9.5,4.75,0.25
"1155",116,7,19,5,4.75,4.75,0.25
"1156",116,6,19,6,0,0,0
"1157",116,5,19,7,0,0,0
"1158",116,2,19,8,0,0,0
"1159",116,2,19,9,0,0,0
"1160",116,2,19,10,0,0,0
"1161",117,2,17,1,17,0,0
"1162",117,2,17,2,17,0,0
"1163",117,3,17,3,17,4.25,0.25
"1164",117,3,17,4,12.75,4.25,0.25
"1165",117,2,17,5,8.5,0,0
"1166",117,4,17,6,8.5,4.25,0.25
"1167",117,6,17,7,4.25,0,0
"1168",117,7,17,8,4.25,0,0
"1169",117,5,17,9,4.25,4.25,0.25
"1170",117,3,17,10,0,0,0
"1171",118,3,27,1,27,0,0
"1172",118,2,27,2,27,0,0
"1173",118,2,27,3,27,0,0
"1174",118,3,27,4,27,6.75,0.25
"1175",118,3,27,5,20.25,6.75,0.25
"1176",118,4,27,6,13.5,0,0
"1177",118,4,27,7,13.5,6.75,0.25
"1178",118,4,27,8,6.75,6.75,0.25
"1179",118,4,27,9,0,0,0
"1180",118,5,27,10,0,0,0
"1181",119,8,33,1,33,16.5,0.5
"1182",119,6,33,2,16.5,8.25,0.25
"1183",119,5,33,3,8.25,8.25,0.25
"1184",119,7,33,4,0,0,0
"1185",119,8,33,5,0,0,0
"1186",119,9,33,6,0,0,0
"1187",119,7,33,7,0,0,0
"1188",119,7,33,8,0,0,0
"1189",119,7,33,9,0,0,0
"1190",119,7,33,10,0,0,0
"1191",120,4,15,1,15,7.5,0.5
"1192",120,4,15,2,7.5,0,0
"1193",120,3,15,3,7.5,0,0
"1194",120,3,15,4,7.5,0,0
"1195",120,2,15,5,7.5,0,0
"1196",120,3,15,6,7.5,0,0
"1197",120,5,15,7,7.5,0,0
"1198",120,4,15,8,7.5,3.75,0.25
"1199",120,4,15,9,3.75,3.75,0.25
"1200",120,4,15,10,0,0,0
"1201",121,7,34,1,34,8.5,0.25
"1202",121,5,34,2,25.5,8.5,0.25
"1203",121,3,34,3,17,0,0
"1204",121,3,34,4,17,8.5,0.25
"1205",121,3,34,5,8.5,0,0
"1206",121,4,34,6,8.5,8.5,0.25
"1207",121,4,34,7,0,0,0
"1208",121,2,34,8,0,0,0
"1209",121,1,34,9,0,0,0
"1210",121,1,34,10,0,0,0
"1211",122,4,27,1,27,6.75,0.25
"1212",122,5,27,2,20.25,6.75,0.25
"1213",122,4,27,3,13.5,6.75,0.25
"1214",122,3,27,4,6.75,0,0
"1215",122,3,27,5,6.75,0,0
"1216",122,2,27,6,6.75,0,0
"1217",122,2,27,7,6.75,0,0
"1218",122,4,27,8,6.75,0,0
"1219",122,3,27,9,6.75,6.75,0.25
"1220",122,4,27,10,0,0,0
"1221",123,1,16,1,16,0,0
"1222",123,2,16,2,16,0,0
"1223",123,3,16,3,16,0,0
"1224",123,3,16,4,16,4,0.25
"1225",123,4,16,5,12,4,0.25
"1226",123,3,16,6,8,4,0.25
"1227",123,2,16,7,4,0,0
"1228",123,3,16,8,4,0,0
"1229",123,3,16,9,4,4,0.25
"1230",123,3,16,10,0,0,0
"1231",124,8,16,1,16,12,0.75
"1232",124,8,16,2,4,0,0
"1233",124,7,16,3,4,4,0.25
"1234",124,7,16,4,0,0,0
"1235",124,7,16,5,0,0,0
"1236",124,7,16,6,0,0,0
"1237",124,6,16,7,0,0,0
"1238",124,6,16,8,0,0,0
"1239",124,6,16,9,0,0,0
"1240",124,5,16,10,0,0,0
"1241",125,4,21,1,21,5.25,0.25
"1242",125,7,21,2,15.75,10.5,0.5
"1243",125,7,21,3,5.25,5.25,0.25
"1244",125,6,21,4,0,0,0
"1245",125,7,21,5,0,0,0
"1246",125,6,21,6,0,0,0
"1247",125,7,21,7,0,0,0
"1248",125,7,21,8,0,0,0
"1249",125,8,21,9,0,0,0
"1250",125,10,21,10,0,0,0
"1251",126,9,18,1,18,13.5,0.75
"1252",126,10,18,2,4.5,4.5,0.25
"1253",126,10,18,3,0,0,0
"1254",126,9,18,4,0,0,0
"1255",126,8,18,5,0,0,0
"1256",126,9,18,6,0,0,0
"1257",126,9,18,7,0,0,0
"1258",126,9,18,8,0,0,0
"1259",126,9,18,9,0,0,0
"1260",126,9,18,10,0,0,0
"1261",127,8,25,1,25,12.5,0.5
"1262",127,8,25,2,12.5,6.25,0.25
"1263",127,7,25,3,6.25,6.25,0.25
"1264",127,6,25,4,0,0,0
"1265",127,6,25,5,0,0,0
"1266",127,6,25,6,0,0,0
"1267",127,4,25,7,0,0,0
"1268",127,2,25,8,0,0,0
"1269",127,2,25,9,0,0,0
"1270",127,2,25,10,0,0,0
"1271",128,6,12,1,12,6,0.5
"1272",128,5,12,2,6,0,0
"1273",128,6,12,3,6,0,0
"1274",128,6,12,4,6,0,0
"1275",128,7,12,5,6,3,0.25
"1276",128,6,12,6,3,0,0
"1277",128,5,12,7,3,0,0
"1278",128,5,12,8,3,0,0
"1279",128,5,12,9,3,3,0.25
"1280",128,3,12,10,0,0,0
"1281",129,4,12,1,12,3,0.25
"1282",129,2,12,2,9,0,0
"1283",129,1,12,3,9,0,0
"1284",129,2,12,4,9,3,0.25
"1285",129,1,12,5,6,0,0
"1286",129,1,12,6,6,0,0
"1287",129,2,12,7,6,0,0
"1288",129,2,12,8,6,0,0
"1289",129,3,12,9,6,6,0.5
"1290",129,4,12,10,0,0,0
"1291",130,8,30,1,30,15,0.5
"1292",130,6,30,2,15,7.5,0.25
"1293",130,7,30,3,7.5,7.5,0.25
"1294",130,6,30,4,0,0,0
"1295",130,5,30,5,0,0,0
"1296",130,5,30,6,0,0,0
"1297",130,6,30,7,0,0,0
"1298",130,7,30,8,0,0,0
"1299",130,5,30,9,0,0,0
"1300",130,5,30,10,0,0,0
"1301",131,3,23,1,23,0,0
"1302",131,3,23,2,23,0,0
"1303",131,4,23,3,23,5.75,0.25
"1304",131,4,23,4,17.25,5.75,0.25
"1305",131,4,23,5,11.5,5.75,0.25
"1306",131,6,23,6,5.75,0,0
"1307",131,7,23,7,5.75,5.75,0.25
"1308",131,8,23,8,0,0,0
"1309",131,9,23,9,0,0,0
"1310",131,9,23,10,0,0,0
"1311",132,4,39,1,39,9.75,0.25
"1312",132,4,39,2,29.25,9.75,0.25
"1313",132,3,39,3,19.5,0,0
"1314",132,3,39,4,19.5,0,0
"1315",132,4,39,5,19.5,9.75,0.25
"1316",132,5,39,6,9.75,9.75,0.25
"1317",132,6,39,7,0,0,0
"1318",132,4,39,8,0,0,0
"1319",132,4,39,9,0,0,0
"1320",132,6,39,10,0,0,0
"1321",133,4,11,1,11,5.5,0.5
"1322",133,5,11,2,5.5,2.75,0.25
"1323",133,3,11,3,2.75,0,0
"1324",133,3,11,4,2.75,0,0
"1325",133,2,11,5,2.75,0,0
"1326",133,2,11,6,2.75,0,0
"1327",133,2,11,7,2.75,0,0
"1328",133,4,11,8,2.75,2.75,0.25
"1329",133,5,11,9,0,0,0
"1330",133,4,11,10,0,0,0
"1331",134,6,37,1,37,9.25,0.25
"1332",134,5,37,2,27.75,9.25,0.25
"1333",134,7,37,3,18.5,9.25,0.25
"1334",134,8,37,4,9.25,9.25,0.25
"1335",134,8,37,5,0,0,0
"1336",134,8,37,6,0,0,0
"1337",134,10,37,7,0,0,0
"1338",134,9,37,8,0,0,0
"1339",134,7,37,9,0,0,0
"1340",134,6,37,10,0,0,0
"1341",135,1,13,1,13,0,0
"1342",135,1,13,2,13,0,0
"1343",135,3,13,3,13,3.25,0.25
"1344",135,1,13,4,9.75,0,0
"1345",135,2,13,5,9.75,0,0
"1346",135,3,13,6,9.75,6.5,0.5
"1347",135,4,13,7,3.25,0,0
"1348",135,4,13,8,3.25,0,0
"1349",135,5,13,9,3.25,3.25,0.25
"1350",135,5,13,10,0,0,0
"1351",136,10,35,1,35,17.5,0.5
"1352",136,10,35,2,17.5,8.75,0.25
"1353",136,10,35,3,8.75,8.75,0.25
"1354",136,10,35,4,0,0,0
"1355",136,10,35,5,0,0,0
"1356",136,9,35,6,0,0,0
"1357",136,9,35,7,0,0,0
"1358",136,8,35,8,0,0,0
"1359",136,8,35,9,0,0,0
"1360",136,8,35,10,0,0,0
"1361",137,4,10,1,10,2.5,0.25
"1362",137,5,10,2,7.5,0,0
"1363",137,6,10,3,7.5,0,0
"1364",137,7,10,4,7.5,2.5,0.25
"1365",137,8,10,5,5,2.5,0.25
"1366",137,7,10,6,2.5,0,0
"1367",137,7,10,7,2.5,0,0
"1368",137,9,10,8,2.5,2.5,0.25
"1369",137,9,10,9,0,0,0
"1370",137,10,10,10,0,0,0
"1371",138,9,35,1,35,17.5,0.5
"1372",138,9,35,2,17.5,8.75,0.25
"1373",138,9,35,3,8.75,8.75,0.25
"1374",138,10,35,4,0,0,0
"1375",138,9,35,5,0,0,0
"1376",138,9,35,6,0,0,0
"1377",138,10,35,7,0,0,0
"1378",138,10,35,8,0,0,0
"1379",138,9,35,9,0,0,0
"1380",138,10,35,10,0,0,0
"1381",139,7,30,1,30,7.5,0.25
"1382",139,7,30,2,22.5,7.5,0.25
"1383",139,7,30,3,15,7.5,0.25
"1384",139,6,30,4,7.5,7.5,0.25
"1385",139,6,30,5,0,0,0
"1386",139,6,30,6,0,0,0
"1387",139,5,30,7,0,0,0
"1388",139,2,30,8,0,0,0
"1389",139,2,30,9,0,0,0
"1390",139,1,30,10,0,0,0
"1391",140,8,19,1,19,9.5,0.5
"1392",140,6,19,2,9.5,4.75,0.25
"1393",140,7,19,3,4.75,4.75,0.25
"1394",140,7,19,4,0,0,0
"1395",140,9,19,5,0,0,0
"1396",140,8,19,6,0,0,0
"1397",140,8,19,7,0,0,0
"1398",140,8,19,8,0,0,0
"1399",140,8,19,9,0,0,0
"1400",140,8,19,10,0,0,0
"1401",141,5,33,1,33,16.5,0.5
"1402",141,5,33,2,16.5,8.25,0.25
"1403",141,3,33,3,8.25,0,0
"1404",141,2,33,4,8.25,0,0
"1405",141,3,33,5,8.25,0,0
"1406",141,4,33,6,8.25,0,0
"1407",141,4,33,7,8.25,8.25,0.25
"1408",141,6,33,8,0,0,0
"1409",141,4,33,9,0,0,0
"1410",141,5,33,10,0,0,0
"1411",142,2,30,1,30,0,0
"1412",142,1,30,2,30,0,0
"1413",142,1,30,3,30,0,0
"1414",142,1,30,4,30,0,0
"1415",142,2,30,5,30,0,0
"1416",142,1,30,6,30,0,0
"1417",142,1,30,7,30,0,0
"1418",142,1,30,8,30,7.5,0.25
"1419",142,2,30,9,22.5,7.5,0.25
"1420",142,2,30,10,15,15,0.5
"1421",143,6,15,1,15,3.75,0.25
"1422",143,6,15,2,11.25,3.75,0.25
"1423",143,5,15,3,7.5,3.75,0.25
"1424",143,5,15,4,3.75,0,0
"1425",143,6,15,5,3.75,0,0
"1426",143,6,15,6,3.75,3.75,0.25
"1427",143,6,15,7,0,0,0
"1428",143,5,15,8,0,0,0
"1429",143,6,15,9,0,0,0
"1430",143,4,15,10,0,0,0
"1431",144,9,34,1,34,17,0.5
"1432",144,9,34,2,17,8.5,0.25
"1433",144,9,34,3,8.5,8.5,0.25
"1434",144,10,34,4,0,0,0
"1435",144,9,34,5,0,0,0
"1436",144,8,34,6,0,0,0
"1437",144,9,34,7,0,0,0
"1438",144,8,34,8,0,0,0
"1439",144,8,34,9,0,0,0
"1440",144,7,34,10,0,0,0
"1441",145,8,12,1,12,6,0.5
"1442",145,8,12,2,6,6,0.5
"1443",145,8,12,3,0,0,0
"1444",145,8,12,4,0,0,0
"1445",145,8,12,5,0,0,0
"1446",145,8,12,6,0,0,0
"1447",145,8,12,7,0,0,0
"1448",145,7,12,8,0,0,0
"1449",145,7,12,9,0,0,0
"1450",145,8,12,10,0,0,0
"1451",146,10,39,1,39,19.5,0.5
"1452",146,9,39,2,19.5,9.75,0.25
"1453",146,8,39,3,9.75,9.75,0.25
"1454",146,7,39,4,0,0,0
"1455",146,8,39,5,0,0,0
"1456",146,8,39,6,0,0,0
"1457",146,10,39,7,0,0,0
"1458",146,10,39,8,0,0,0
"1459",146,9,39,9,0,0,0
"1460",146,10,39,10,0,0,0
"1461",147,4,21,1,21,0,0
"1462",147,3,21,2,21,5.25,0.25
"1463",147,3,21,3,15.75,0,0
"1464",147,3,21,4,15.75,0,0
"1465",147,2,21,5,15.75,0,0
"1466",147,2,21,6,15.75,0,0
"1467",147,3,21,7,15.75,5.25,0.25
"1468",147,3,21,8,10.5,5.25,0.25
"1469",147,3,21,9,5.25,0,0
"1470",147,2,21,10,5.25,5.25,0.25
"1471",148,5,10,1,10,2.5,0.25
"1472",148,5,10,2,7.5,2.5,0.25
"1473",148,4,10,3,5,0,0
"1474",148,3,10,4,5,0,0
"1475",148,1,10,5,5,0,0
"1476",148,3,10,6,5,0,0
"1477",148,5,10,7,5,5,0.5
"1478",148,5,10,8,0,0,0
"1479",148,3,10,9,0,0,0
"1480",148,3,10,10,0,0,0
"1481",149,7,34,1,34,8.5,0.25
"1482",149,8,34,2,25.5,8.5,0.25
"1483",149,9,34,3,17,8.5,0.25
"1484",149,9,34,4,8.5,8.5,0.25
"1485",149,10,34,5,0,0,0
"1486",149,9,34,6,0,0,0
"1487",149,9,34,7,0,0,0
"1488",149,9,34,8,0,0,0
"1489",149,10,34,9,0,0,0
"1490",149,10,34,10,0,0,0
"1491",150,1,21,1,21,0,0
"1492",150,1,21,2,21,0,0
"1493",150,2,21,3,21,0,0
"1494",150,3,21,4,21,0,0
"1495",150,3,21,5,21,0,0
"1496",150,3,21,6,21,5.25,0.25
"1497",150,2,21,7,15.75,0,0
"1498",150,3,21,8,15.75,5.25,0.25
"1499",150,3,21,9,10.5,5.25,0.25
"1500",150,2,21,10,5.25,5.25,0.25
"1501",151,8,22,1,22,11,0.5
"1502",151,6,22,2,11,5.5,0.25
"1503",151,6,22,3,5.5,0,0
"1504",151,6,22,4,5.5,5.5,0.25
"1505",151,5,22,5,0,0,0
"1506",151,3,22,6,0,0,0
"1507",151,3,22,7,0,0,0
"1508",151,2,22,8,0,0,0
"1509",151,3,22,9,0,0,0
"1510",151,5,22,10,0,0,0
"1511",152,8,27,1,27,6.75,0.25
"1512",152,9,27,2,20.25,6.75,0.25
"1513",152,9,27,3,13.5,6.75,0.25
"1514",152,9,27,4,6.75,6.75,0.25
"1515",152,10,27,5,0,0,0
"1516",152,10,27,6,0,0,0
"1517",152,10,27,7,0,0,0
"1518",152,10,27,8,0,0,0
"1519",152,8,27,9,0,0,0
"1520",152,8,27,10,0,0,0
"1521",153,10,10,1,10,7.5,0.75
"1522",153,8,10,2,2.5,0,0
"1523",153,9,10,3,2.5,0,0
"1524",153,10,10,4,2.5,2.5,0.25
"1525",153,10,10,5,0,0,0
"1526",153,8,10,6,0,0,0
"1527",153,8,10,7,0,0,0
"1528",153,8,10,8,0,0,0
"1529",153,7,10,9,0,0,0
"1530",153,5,10,10,0,0,0
"1531",154,9,33,1,33,16.5,0.5
"1532",154,9,33,2,16.5,8.25,0.25
"1533",154,10,33,3,8.25,8.25,0.25
"1534",154,9,33,4,0,0,0
"1535",154,8,33,5,0,0,0
"1536",154,8,33,6,0,0,0
"1537",154,9,33,7,0,0,0
"1538",154,9,33,8,0,0,0
"1539",154,9,33,9,0,0,0
"1540",154,9,33,10,0,0,0
"1541",155,8,18,1,18,9,0.5
"1542",155,7,18,2,9,4.5,0.25
"1543",155,7,18,3,4.5,4.5,0.25
"1544",155,6,18,4,0,0,0
"1545",155,6,18,5,0,0,0
"1546",155,5,18,6,0,0,0
"1547",155,5,18,7,0,0,0
"1548",155,4,18,8,0,0,0
"1549",155,4,18,9,0,0,0
"1550",155,4,18,10,0,0,0
"1551",156,2,11,1,11,0,0
"1552",156,1,11,2,11,0,0
"1553",156,1,11,3,11,0,0
"1554",156,2,11,4,11,0,0
"1555",156,2,11,5,11,0,0
"1556",156,2,11,6,11,0,0
"1557",156,2,11,7,11,5.5,0.5
"1558",156,2,11,8,5.5,0,0
"1559",156,2,11,9,5.5,2.75,0.25
"1560",156,2,11,10,2.75,2.75,0.25
"1561",157,5,37,1,37,9.25,0.25
"1562",157,5,37,2,27.75,9.25,0.25
"1563",157,4,37,3,18.5,0,0
"1564",157,3,37,4,18.5,0,0
"1565",157,3,37,5,18.5,0,0
"1566",157,3,37,6,18.5,9.25,0.25
"1567",157,3,37,7,9.25,0,0
"1568",157,3,37,8,9.25,0,0
"1569",157,3,37,9,9.25,9.25,0.25
"1570",157,4,37,10,0,0,0
"1571",158,9,36,1,36,18,0.5
"1572",158,7,36,2,18,9,0.25
"1573",158,7,36,3,9,9,0.25
"1574",158,7,36,4,0,0,0
"1575",158,6,36,5,0,0,0
"1576",158,7,36,6,0,0,0
"1577",158,7,36,7,0,0,0
"1578",158,8,36,8,0,0,0
"1579",158,8,36,9,0,0,0
"1580",158,8,36,10,0,0,0
"1581",159,7,12,1,12,3,0.25
"1582",159,8,12,2,9,6,0.5
"1583",159,10,12,3,3,3,0.25
"1584",159,10,12,4,0,0,0
"1585",159,9,12,5,0,0,0
"1586",159,10,12,6,0,0,0
"1587",159,9,12,7,0,0,0
"1588",159,10,12,8,0,0,0
"1589",159,10,12,9,0,0,0
"1590",159,8,12,10,0,0,0
"1591",160,7,31,1,31,15.5,0.5
"1592",160,7,31,2,15.5,7.75,0.25
"1593",160,7,31,3,7.75,7.75,0.25
"1594",160,8,31,4,0,0,0
"1595",160,8,31,5,0,0,0
"1596",160,9,31,6,0,0,0
"1597",160,8,31,7,0,0,0
"1598",160,8,31,8,0,0,0
"1599",160,7,31,9,0,0,0
"1600",160,6,31,10,0,0,0
"1601",161,10,10,1,10,7.5,0.75
"1602",161,10,10,2,2.5,2.5,0.25
"1603",161,10,10,3,0,0,0
"1604",161,9,10,4,0,0,0
"1605",161,8,10,5,0,0,0
"1606",161,10,10,6,0,0,0
"1607",161,10,10,7,0,0,0
"1608",161,10,10,8,0,0,0
"1609",161,9,10,9,0,0,0
"1610",161,9,10,10,0,0,0
"1611",162,10,32,1,32,24,0.75
"1612",162,10,32,2,8,8,0.25
"1613",162,9,32,3,0,0,0
"1614",162,10,32,4,0,0,0
"1615",162,9,32,5,0,0,0
"1616",162,9,32,6,0,0,0
"1617",162,9,32,7,0,0,0
"1618",162,9,32,8,0,0,0
"1619",162,9,32,9,0,0,0
"1620",162,9,32,10,0,0,0
"1621",163,8,27,1,27,13.5,0.5
"1622",163,7,27,2,13.5,6.75,0.25
"1623",163,7,27,3,6.75,6.75,0.25
"1624",163,7,27,4,0,0,0
"1625",163,7,27,5,0,0,0
"1626",163,8,27,6,0,0,0
"1627",163,8,27,7,0,0,0
"1628",163,7,27,8,0,0,0
"1629",163,7,27,9,0,0,0
"1630",163,8,27,10,0,0,0
"1631",164,6,14,1,14,7,0.5
"1632",164,8,14,2,7,3.5,0.25
"1633",164,9,14,3,3.5,3.5,0.25
"1634",164,10,14,4,0,0,0
"1635",164,9,14,5,0,0,0
"1636",164,10,14,6,0,0,0
"1637",164,10,14,7,0,0,0
"1638",164,10,14,8,0,0,0
"1639",164,10,14,9,0,0,0
"1640",164,10,14,10,0,0,0
"1641",165,7,36,1,36,18,0.5
"1642",165,8,36,2,18,9,0.25
"1643",165,9,36,3,9,9,0.25
"1644",165,8,36,4,0,0,0
"1645",165,7,36,5,0,0,0
"1646",165,7,36,6,0,0,0
"1647",165,7,36,7,0,0,0
"1648",165,6,36,8,0,0,0
"1649",165,6,36,9,0,0,0
"1650",165,8,36,10,0,0,0
"1651",166,10,19,1,19,14.25,0.75
"1652",166,10,19,2,4.75,4.75,0.25
"1653",166,10,19,3,0,0,0
"1654",166,10,19,4,0,0,0
"1655",166,10,19,5,0,0,0
"1656",166,9,19,6,0,0,0
"1657",166,9,19,7,0,0,0
"1658",166,10,19,8,0,0,0
"1659",166,10,19,9,0,0,0
"1660",166,10,19,10,0,0,0
"1661",167,1,20,1,20,0,0
"1662",167,1,20,2,20,0,0
"1663",167,3,20,3,20,0,0
"1664",167,2,20,4,20,0,0
"1665",167,2,20,5,20,5,0.25
"1666",167,1,20,6,15,0,0
"1667",167,2,20,7,15,0,0
"1668",167,3,20,8,15,5,0.25
"1669",167,2,20,9,10,10,0.5
"1670",167,2,20,10,0,0,0
"1671",168,9,28,1,28,14,0.5
"1672",168,9,28,2,14,7,0.25
"1673",168,9,28,3,7,7,0.25
"1674",168,10,28,4,0,0,0
"1675",168,10,28,5,0,0,0
"1676",168,10,28,6,0,0,0
"1677",168,10,28,7,0,0,0
"1678",168,9,28,8,0,0,0
"1679",168,9,28,9,0,0,0
"1680",168,9,28,10,0,0,0
"1681",169,3,25,1,25,6.25,0.25
"1682",169,4,25,2,18.75,6.25,0.25
"1683",169,4,25,3,12.5,6.25,0.25
"1684",169,2,25,4,6.25,0,0
"1685",169,1,25,5,6.25,0,0
"1686",169,2,25,6,6.25,0,0
"1687",169,2,25,7,6.25,0,0
"1688",169,2,25,8,6.25,0,0
"1689",169,2,25,9,6.25,6.25,0.25
"1690",169,3,25,10,0,0,0
"1691",170,10,24,1,24,18,0.75
"1692",170,9,24,2,6,6,0.25
"1693",170,7,24,3,0,0,0
"1694",170,7,24,4,0,0,0
"1695",170,8,24,5,0,0,0
"1696",170,7,24,6,0,0,0
"1697",170,5,24,7,0,0,0
"1698",170,5,24,8,0,0,0
"1699",170,5,24,9,0,0,0
"1700",170,4,24,10,0,0,0
"1701",171,5,16,1,16,8,0.5
"1702",171,5,16,2,8,4,0.25
"1703",171,5,16,3,4,0,0
"1704",171,4,16,4,4,0,0
"1705",171,6,16,5,4,0,0
"1706",171,6,16,6,4,4,0.25
"1707",171,5,16,7,0,0,0
"1708",171,5,16,8,0,0,0
"1709",171,6,16,9,0,0,0
"1710",171,7,16,10,0,0,0
"1711",172,6,25,1,25,12.5,0.5
"1712",172,6,25,2,12.5,6.25,0.25
"1713",172,4,25,3,6.25,0,0
"1714",172,5,25,4,6.25,0,0
"1715",172,5,25,5,6.25,6.25,0.25
"1716",172,5,25,6,0,0,0
"1717",172,5,25,7,0,0,0
"1718",172,6,25,8,0,0,0
"1719",172,8,25,9,0,0,0
"1720",172,9,25,10,0,0,0
"1721",173,9,27,1,27,13.5,0.5
"1722",173,8,27,2,13.5,13.5,0.5
"1723",173,8,27,3,0,0,0
"1724",173,8,27,4,0,0,0
"1725",173,9,27,5,0,0,0
"1726",173,9,27,6,0,0,0
"1727",173,10,27,7,0,0,0
"1728",173,10,27,8,0,0,0
"1729",173,10,27,9,0,0,0
"1730",173,9,27,10,0,0,0
"1731",174,4,33,1,33,8.25,0.25
"1732",174,4,33,2,24.75,8.25,0.25
"1733",174,4,33,3,16.5,8.25,0.25
"1734",174,5,33,4,8.25,8.25,0.25
"1735",174,5,33,5,0,0,0
"1736",174,6,33,6,0,0,0
"1737",174,5,33,7,0,0,0
"1738",174,4,33,8,0,0,0
"1739",174,3,33,9,0,0,0
"1740",174,4,33,10,0,0,0
"1741",175,10,28,1,28,14,0.5
"1742",175,10,28,2,14,7,0.25
"1743",175,10,28,3,7,7,0.25
"1744",175,9,28,4,0,0,0
"1745",175,10,28,5,0,0,0
"1746",175,10,28,6,0,0,0
"1747",175,9,28,7,0,0,0
"1748",175,10,28,8,0,0,0
"1749",175,10,28,9,0,0,0
"1750",175,10,28,10,0,0,0
"1751",176,7,13,1,13,6.5,0.5
"1752",176,9,13,2,6.5,6.5,0.5
"1753",176,9,13,3,0,0,0
"1754",176,8,13,4,0,0,0
"1755",176,8,13,5,0,0,0
"1756",176,8,13,6,0,0,0
"1757",176,9,13,7,0,0,0
"1758",176,9,13,8,0,0,0
"1759",176,10,13,9,0,0,0
"1760",176,10,13,10,0,0,0
"1761",177,9,28,1,28,14,0.5
"1762",177,9,28,2,14,7,0.25
"1763",177,9,28,3,7,7,0.25
"1764",177,9,28,4,0,0,0
"1765",177,9,28,5,0,0,0
"1766",177,10,28,6,0,0,0
"1767",177,10,28,7,0,0,0
"1768",177,9,28,8,0,0,0
"1769",177,8,28,9,0,0,0
"1770",177,8,28,10,0,0,0
"1771",178,7,12,1,12,3,0.25
"1772",178,10,12,2,9,9,0.75
"1773",178,9,12,3,0,0,0
"1774",178,9,12,4,0,0,0
"1775",178,9,12,5,0,0,0
"1776",178,9,12,6,0,0,0
"1777",178,8,12,7,0,0,0
"1778",178,7,12,8,0,0,0
"1779",178,7,12,9,0,0,0
"1780",178,8,12,10,0,0,0
"1781",179,10,11,1,11,8.25,0.75
"1782",179,9,11,2,2.75,2.75,0.25
"1783",179,9,11,3,0,0,0
"1784",179,9,11,4,0,0,0
"1785",179,10,11,5,0,0,0
"1786",179,10,11,6,0,0,0
"1787",179,9,11,7,0,0,0
"1788",179,10,11,8,0,0,0
"1789",179,9,11,9,0,0,0
"1790",179,8,11,10,0,0,0
"1791",180,4,38,1,38,9.5,0.25
"1792",180,4,38,2,28.5,9.5,0.25
"1793",180,5,38,3,19,9.5,0.25
"1794",180,4,38,4,9.5,9.5,0.25
"1795",180,4,38,5,0,0,0
"1796",180,5,38,6,0,0,0
"1797",180,7,38,7,0,0,0
"1798",180,5,38,8,0,0,0
"1799",180,5,38,9,0,0,0
"1800",180,6,38,10,0,0,0
"1801",181,8,22,1,22,5.5,0.25
"1802",181,9,22,2,16.5,11,0.5
"1803",181,10,22,3,5.5,5.5,0.25
"1804",181,9,22,4,0,0,0
"1805",181,8,22,5,0,0,0
"1806",181,9,22,6,0,0,0
"1807",181,9,22,7,0,0,0
"1808",181,9,22,8,0,0,0
"1809",181,10,22,9,0,0,0
"1810",181,9,22,10,0,0,0
"1811",182,9,13,1,13,9.75,0.75
"1812",182,10,13,2,3.25,3.25,0.25
"1813",182,10,13,3,0,0,0
"1814",182,8,13,4,0,0,0
"1815",182,6,13,5,0,0,0
"1816",182,7,13,6,0,0,0
"1817",182,8,13,7,0,0,0
"1818",182,8,13,8,0,0,0
"1819",182,7,13,9,0,0,0
"1820",182,6,13,10,0,0,0
"1821",183,9,29,1,29,14.5,0.5
"1822",183,10,29,2,14.5,14.5,0.5
"1823",183,9,29,3,0,0,0
"1824",183,9,29,4,0,0,0
"1825",183,9,29,5,0,0,0
"1826",183,10,29,6,0,0,0
"1827",183,9,29,7,0,0,0
"1828",183,7,29,8,0,0,0
"1829",183,6,29,9,0,0,0
"1830",183,7,29,10,0,0,0
"1831",184,9,31,1,31,15.5,0.5
"1832",184,8,31,2,15.5,7.75,0.25
"1833",184,7,31,3,7.75,7.75,0.25
"1834",184,7,31,4,0,0,0
"1835",184,6,31,5,0,0,0
"1836",184,5,31,6,0,0,0
"1837",184,5,31,7,0,0,0
"1838",184,6,31,8,0,0,0
"1839",184,7,31,9,0,0,0
"1840",184,8,31,10,0,0,0
"1841",185,5,15,1,15,3.75,0.25
"1842",185,6,15,2,11.25,3.75,0.25
"1843",185,6,15,3,7.5,3.75,0.25
"1844",185,7,15,4,3.75,3.75,0.25
"1845",185,8,15,5,0,0,0
"1846",185,8,15,6,0,0,0
"1847",185,10,15,7,0,0,0
"1848",185,9,15,8,0,0,0
"1849",185,9,15,9,0,0,0
"1850",185,9,15,10,0,0,0
"1851",186,7,12,1,12,3,0.25
"1852",186,8,12,2,9,6,0.5
"1853",186,8,12,3,3,0,0
"1854",186,9,12,4,3,0,0
"1855",186,8,12,5,3,3,0.25
"1856",186,9,12,6,0,0,0
"1857",186,9,12,7,0,0,0
"1858",186,9,12,8,0,0,0
"1859",186,7,12,9,0,0,0
"1860",186,7,12,10,0,0,0
"1861",187,6,34,1,34,8.5,0.25
"1862",187,6,34,2,25.5,8.5,0.25
"1863",187,6,34,3,17,8.5,0.25
"1864",187,6,34,4,8.5,8.5,0.25
"1865",187,5,34,5,0,0,0
"1866",187,4,34,6,0,0,0
"1867",187,5,34,7,0,0,0
"1868",187,6,34,8,0,0,0
"1869",187,6,34,9,0,0,0
"1870",187,4,34,10,0,0,0
"1871",188,1,30,1,30,0,0
"1872",188,2,30,2,30,0,0
"1873",188,2,30,3,30,0,0
"1874",188,1,30,4,30,0,0
"1875",188,3,30,5,30,7.5,0.25
"1876",188,3,30,6,22.5,7.5,0.25
"1877",188,3,30,7,15,7.5,0.25
"1878",188,3,30,8,7.5,0,0
"1879",188,4,30,9,7.5,0,0
"1880",188,5,30,10,7.5,7.5,0.25
"1881",189,10,30,1,30,15,0.5
"1882",189,10,30,2,15,15,0.5
"1883",189,10,30,3,0,0,0
"1884",189,10,30,4,0,0,0
"1885",189,10,30,5,0,0,0
"1886",189,9,30,6,0,0,0
"1887",189,8,30,7,0,0,0
"1888",189,9,30,8,0,0,0
"1889",189,8,30,9,0,0,0
"1890",189,8,30,10,0,0,0
"1891",190,10,17,1,17,12.75,0.75
"1892",190,9,17,2,4.25,4.25,0.25
"1893",190,8,17,3,0,0,0
"1894",190,8,17,4,0,0,0
"1895",190,10,17,5,0,0,0
"1896",190,9,17,6,0,0,0
"1897",190,10,17,7,0,0,0
"1898",190,9,17,8,0,0,0
"1899",190,9,17,9,0,0,0
"1900",190,8,17,10,0,0,0
"1901",191,1,14,1,14,0,0
"1902",191,1,14,2,14,0,0
"1903",191,1,14,3,14,0,0
"1904",191,1,14,4,14,0,0
"1905",191,1,14,5,14,0,0
"1906",191,2,14,6,14,0,0
"1907",191,2,14,7,14,0,0
"1908",191,3,14,8,14,3.5,0.25
"1909",191,4,14,9,10.5,3.5,0.25
"1910",191,4,14,10,7,7,0.5
"1911",192,10,14,1,14,10.5,0.75
"1912",192,10,14,2,3.5,3.5,0.25
"1913",192,10,14,3,0,0,0
"1914",192,10,14,4,0,0,0
"1915",192,9,14,5,0,0,0
"1916",192,9,14,6,0,0,0
"1917",192,9,14,7,0,0,0
"1918",192,9,14,8,0,0,0
"1919",192,10,14,9,0,0,0
"1920",192,10,14,10,0,0,0
"1921",193,1,28,1,28,0,0
"1922",193,3,28,2,28,7,0.25
"1923",193,3,28,3,21,7,0.25
"1924",193,2,28,4,14,0,0
"1925",193,2,28,5,14,0,0
"1926",193,3,28,6,14,7,0.25
"1927",193,2,28,7,7,0,0
"1928",193,2,28,8,7,0,0
"1929",193,1,28,9,7,0,0
"1930",193,1,28,10,7,7,0.25
"1931",194,10,21,1,21,10.5,0.5
"1932",194,10,21,2,10.5,10.5,0.5
"1933",194,10,21,3,0,0,0
"1934",194,10,21,4,0,0,0
"1935",194,10,21,5,0,0,0
"1936",194,9,21,6,0,0,0
"1937",194,10,21,7,0,0,0
"1938",194,10,21,8,0,0,0
"1939",194,10,21,9,0,0,0
"1940",194,10,21,10,0,0,0
"1941",195,5,39,1,39,9.75,0.25
"1942",195,5,39,2,29.25,9.75,0.25
"1943",195,5,39,3,19.5,9.75,0.25
"1944",195,5,39,4,9.75,9.75,0.25
"1945",195,4,39,5,0,0,0
"1946",195,4,39,6,0,0,0
"1947",195,2,39,7,0,0,0
"1948",195,2,39,8,0,0,0
"1949",195,1,39,9,0,0,0
"1950",195,2,39,10,0,0,0
"1951",196,7,16,1,16,4,0.25
"1952",196,6,16,2,12,4,0.25
"1953",196,5,16,3,8,0,0
"1954",196,4,16,4,8,4,0.25
"1955",196,6,16,5,4,0,0
"1956",196,3,16,6,4,4,0.25
"1957",196,2,16,7,0,0,0
"1958",196,2,16,8,0,0,0
"1959",196,3,16,9,0,0,0
"1960",196,4,16,10,0,0,0
"1961",197,5,23,1,23,11.5,0.5
"1962",197,6,23,2,11.5,5.75,0.25
"1963",197,7,23,3,5.75,5.75,0.25
"1964",197,5,23,4,0,0,0
"1965",197,4,23,5,0,0,0
"1966",197,2,23,6,0,0,0
"1967",197,1,23,7,0,0,0
"1968",197,1,23,8,0,0,0
"1969",197,2,23,9,0,0,0
"1970",197,1,23,10,0,0,0
"1971",198,10,26,1,26,19.5,0.75
"1972",198,10,26,2,6.5,6.5,0.25
"1973",198,9,26,3,0,0,0
"1974",198,9,26,4,0,0,0
"1975",198,9,26,5,0,0,0
"1976",198,8,26,6,0,0,0
"1977",198,8,26,7,0,0,0
"1978",198,9,26,8,0,0,0
"1979",198,8,26,9,0,0,0
"1980",198,10,26,10,0,0,0
"1981",199,9,38,1,38,19,0.5
"1982",199,9,38,2,19,9.5,0.25
"1983",199,10,38,3,9.5,9.5,0.25
"1984",199,9,38,4,0,0,0
"1985",199,8,38,5,0,0,0
"1986",199,9,38,6,0,0,0
"1987",199,10,38,7,0,0,0
"1988",199,10,38,8,0,0,0
"1989",199,9,38,9,0,0,0
"1990",199,9,38,10,0,0,0
"1991",200,4,11,1,11,5.5,0.5
"1992",200,5,11,2,5.5,2.75,0.25
"1993",200,5,11,3,2.75,0,0
"1994",200,6,11,4,2.75,2.75,0.25
"1995",200,7,11,5,0,0,0
"1996",200,6,11,6,0,0,0
"1997",200,6,11,7,0,0,0
"1998",200,6,11,8,0,0,0
"1999",200,6,11,9,0,0,0
"2000",200,4,11,10,0,0,0
"2001",201,6,26,1,26,13,0.5
"2002",201,6,26,2,13,6.5,0.25
"2003",201,5,26,3,6.5,0,0
"2004",201,5,26,4,6.5,6.5,0.25
"2005",201,5,26,5,0,0,0
"2006",201,7,26,6,0,0,0
"2007",201,9,26,7,0,0,0
"2008",201,8,26,8,0,0,0
"2009",201,8,26,9,0,0,0
"2010",201,9,26,10,0,0,0
"2011",202,2,38,1,38,0,0
"2012",202,2,38,2,38,0,0
"2013",202,3,38,3,38,0,0
"2014",202,4,38,4,38,9.5,0.25
"2015",202,3,38,5,28.5,0,0
"2016",202,4,38,6,28.5,9.5,0.25
"2017",202,4,38,7,19,9.5,0.25
"2018",202,3,38,8,9.5,9.5,0.25
"2019",202,3,38,9,0,0,0
"2020",202,3,38,10,0,0,0
"2021",203,1,20,1,20,0,0
"2022",203,2,20,2,20,0,0
"2023",203,3,20,3,20,5,0.25
"2024",203,4,20,4,15,5,0.25
"2025",203,4,20,5,10,0,0
"2026",203,4,20,6,10,5,0.25
"2027",203,4,20,7,5,0,0
"2028",203,3,20,8,5,0,0
"2029",203,3,20,9,5,0,0
"2030",203,2,20,10,5,5,0.25
"2031",204,5,23,1,23,11.5,0.5
"2032",204,6,23,2,11.5,5.75,0.25
"2033",204,5,23,3,5.75,5.75,0.25
"2034",204,6,23,4,0,0,0
"2035",204,7,23,5,0,0,0
"2036",204,9,23,6,0,0,0
"2037",204,8,23,7,0,0,0
"2038",204,9,23,8,0,0,0
"2039",204,8,23,9,0,0,0
"2040",204,9,23,10,0,0,0
"2041",205,9,17,1,17,8.5,0.5
"2042",205,9,17,2,8.5,8.5,0.5
"2043",205,10,17,3,0,0,0
"2044",205,10,17,4,0,0,0
"2045",205,10,17,5,0,0,0
"2046",205,10,17,6,0,0,0
"2047",205,10,17,7,0,0,0
"2048",205,9,17,8,0,0,0
"2049",205,10,17,9,0,0,0
"2050",205,10,17,10,0,0,0
"2051",206,4,10,1,10,2.5,0.25
"2052",206,3,10,2,7.5,2.5,0.25
"2053",206,4,10,3,5,0,0
"2054",206,5,10,4,5,0,0
"2055",206,5,10,5,5,0,0
"2056",206,5,10,6,5,0,0
"2057",206,5,10,7,5,2.5,0.25
"2058",206,4,10,8,2.5,0,0
"2059",206,3,10,9,2.5,2.5,0.25
"2060",206,3,10,10,0,0,0
"2061",207,3,11,1,11,0,0
"2062",207,5,11,2,11,5.5,0.5
"2063",207,7,11,3,5.5,0,0
"2064",207,6,11,4,5.5,2.75,0.25
"2065",207,5,11,5,2.75,0,0
"2066",207,4,11,6,2.75,0,0
"2067",207,4,11,7,2.75,0,0
"2068",207,4,11,8,2.75,0,0
"2069",207,4,11,9,2.75,2.75,0.25
"2070",207,3,11,10,0,0,0
"2071",208,9,19,1,19,14.25,0.75
"2072",208,10,19,2,4.75,4.75,0.25
"2073",208,10,19,3,0,0,0
"2074",208,8,19,4,0,0,0
"2075",208,7,19,5,0,0,0
"2076",208,7,19,6,0,0,0
"2077",208,7,19,7,0,0,0
"2078",208,7,19,8,0,0,0
"2079",208,7,19,9,0,0,0
"2080",208,8,19,10,0,0,0
"2081",209,1,11,1,11,0,0
"2082",209,1,11,2,11,0,0
"2083",209,1,11,3,11,0,0
"2084",209,2,11,4,11,0,0
"2085",209,2,11,5,11,2.75,0.25
"2086",209,4,11,6,8.25,2.75,0.25
"2087",209,4,11,7,5.5,2.75,0.25
"2088",209,5,11,8,2.75,2.75,0.25
"2089",209,5,11,9,0,0,0
"2090",209,5,11,10,0,0,0
"2091",210,2,38,1,38,0,0
"2092",210,3,38,2,38,9.5,0.25
"2093",210,3,38,3,28.5,0,0
"2094",210,4,38,4,28.5,9.5,0.25
"2095",210,4,38,5,19,9.5,0.25
"2096",210,3,38,6,9.5,9.5,0.25
"2097",210,2,38,7,0,0,0
"2098",210,1,38,8,0,0,0
"2099",210,3,38,9,0,0,0
"2100",210,3,38,10,0,0,0
"2101",211,4,15,1,15,3.75,0.25
"2102",211,4,15,2,11.25,3.75,0.25
"2103",211,5,15,3,7.5,3.75,0.25
"2104",211,5,15,4,3.75,0,0
"2105",211,7,15,5,3.75,3.75,0.25
"2106",211,7,15,6,0,0,0
"2107",211,7,15,7,0,0,0
"2108",211,7,15,8,0,0,0
"2109",211,6,15,9,0,0,0
"2110",211,5,15,10,0,0,0
"2111",212,10,22,1,22,16.5,0.75
"2112",212,10,22,2,5.5,5.5,0.25
"2113",212,9,22,3,0,0,0
"2114",212,10,22,4,0,0,0
"2115",212,10,22,5,0,0,0
"2116",212,10,22,6,0,0,0
"2117",212,10,22,7,0,0,0
"2118",212,10,22,8,0,0,0
"2119",212,9,22,9,0,0,0
"2120",212,7,22,10,0,0,0
"2121",213,1,21,1,21,0,0
"2122",213,1,21,2,21,0,0
"2123",213,1,21,3,21,0,0
"2124",213,2,21,4,21,0,0
"2125",213,1,21,5,21,0,0
"2126",213,1,21,6,21,0,0
"2127",213,2,21,7,21,5.25,0.25
"2128",213,1,21,8,15.75,0,0
"2129",213,3,21,9,15.75,5.25,0.25
"2130",213,1,21,10,10.5,10.5,0.5
"2131",214,5,12,1,12,6,0.5
"2132",214,4,12,2,6,0,0
"2133",214,4,12,3,6,0,0
"2134",214,5,12,4,6,0,0
"2135",214,6,12,5,6,3,0.25
"2136",214,6,12,6,3,0,0
"2137",214,5,12,7,3,3,0.25
"2138",214,6,12,8,0,0,0
"2139",214,6,12,9,0,0,0
"2140",214,6,12,10,0,0,0
"2141",215,5,17,1,17,0,0
"2142",215,5,17,2,17,8.5,0.5
"2143",215,5,17,3,8.5,4.25,0.25
"2144",215,5,17,4,4.25,0,0
"2145",215,6,17,5,4.25,4.25,0.25
"2146",215,6,17,6,0,0,0
"2147",215,7,17,7,0,0,0
"2148",215,6,17,8,0,0,0
"2149",215,5,17,9,0,0,0
"2150",215,6,17,10,0,0,0
"2151",216,9,36,1,36,18,0.5
"2152",216,9,36,2,18,9,0.25
"2153",216,9,36,3,9,9,0.25
"2154",216,9,36,4,0,0,0
"2155",216,9,36,5,0,0,0
"2156",216,9,36,6,0,0,0
"2157",216,9,36,7,0,0,0
"2158",216,9,36,8,0,0,0
"2159",216,9,36,9,0,0,0
"2160",216,9,36,10,0,0,0
"2161",217,8,10,1,10,2.5,0.25
"2162",217,7,10,2,7.5,5,0.5
"2163",217,10,10,3,2.5,2.5,0.25
"2164",217,10,10,4,0,0,0
"2165",217,8,10,5,0,0,0
"2166",217,7,10,6,0,0,0
"2167",217,7,10,7,0,0,0
"2168",217,6,10,8,0,0,0
"2169",217,6,10,9,0,0,0
"2170",217,6,10,10,0,0,0
"2171",218,7,23,1,23,5.75,0.25
"2172",218,8,23,2,17.25,11.5,0.5
"2173",218,7,23,3,5.75,0,0
"2174",218,6,23,4,5.75,5.75,0.25
"2175",218,7,23,5,0,0,0
"2176",218,7,23,6,0,0,0
"2177",218,8,23,7,0,0,0
"2178",218,7,23,8,0,0,0
"2179",218,6,23,9,0,0,0
"2180",218,7,23,10,0,0,0
"2181",219,9,20,1,20,10,0.5
"2182",219,8,20,2,10,10,0.5
"2183",219,9,20,3,0,0,0
"2184",219,10,20,4,0,0,0
"2185",219,9,20,5,0,0,0
"2186",219,10,20,6,0,0,0
"2187",219,10,20,7,0,0,0
"2188",219,10,20,8,0,0,0
"2189",219,9,20,9,0,0,0
"2190",219,9,20,10,0,0,0
"2191",220,5,31,1,31,7.75,0.25
"2192",220,4,31,2,23.25,15.5,0.5
"2193",220,4,31,3,7.75,7.75,0.25
"2194",220,5,31,4,0,0,0
"2195",220,6,31,5,0,0,0
"2196",220,8,31,6,0,0,0
"2197",220,8,31,7,0,0,0
"2198",220,9,31,8,0,0,0
"2199",220,7,31,9,0,0,0
"2200",220,8,31,10,0,0,0
"2201",221,2,20,1,20,0,0
"2202",221,1,20,2,20,0,0
"2203",221,1,20,3,20,0,0
"2204",221,2,20,4,20,5,0.25
"2205",221,2,20,5,15,0,0
"2206",221,2,20,6,15,0,0
"2207",221,2,20,7,15,0,0
"2208",221,2,20,8,15,5,0.25
"2209",221,2,20,9,10,10,0.5
"2210",221,3,20,10,0,0,0
"2211",222,10,17,1,17,12.75,0.75
"2212",222,9,17,2,4.25,4.25,0.25
"2213",222,9,17,3,0,0,0
"2214",222,8,17,4,0,0,0
"2215",222,8,17,5,0,0,0
"2216",222,10,17,6,0,0,0
"2217",222,9,17,7,0,0,0
"2218",222,10,17,8,0,0,0
"2219",222,10,17,9,0,0,0
"2220",222,9,17,10,0,0,0
"2221",223,6,26,1,26,13,0.5
"2222",223,7,26,2,13,6.5,0.25
"2223",223,6,26,3,6.5,6.5,0.25
"2224",223,6,26,4,0,0,0
"2225",223,5,26,5,0,0,0
"2226",223,5,26,6,0,0,0
"2227",223,5,26,7,0,0,0
"2228",223,7,26,8,0,0,0
"2229",223,8,26,9,0,0,0
"2230",223,9,26,10,0,0,0
"2231",224,7,13,1,13,3.25,0.25
"2232",224,7,13,2,9.75,3.25,0.25
"2233",224,8,13,3,6.5,6.5,0.5
"2234",224,9,13,4,0,0,0
"2235",224,8,13,5,0,0,0
"2236",224,7,13,6,0,0,0
"2237",224,6,13,7,0,0,0
"2238",224,6,13,8,0,0,0
"2239",224,7,13,9,0,0,0
"2240",224,6,13,10,0,0,0
"2241",225,9,21,1,21,15.75,0.75
"2242",225,10,21,2,5.25,5.25,0.25
"2243",225,9,21,3,0,0,0
"2244",225,9,21,4,0,0,0
"2245",225,10,21,5,0,0,0
"2246",225,10,21,6,0,0,0
"2247",225,9,21,7,0,0,0
"2248",225,10,21,8,0,0,0
"2249",225,8,21,9,0,0,0
"2250",225,8,21,10,0,0,0
"2251",226,1,24,1,24,0,0
"2252",226,2,24,2,24,0,0
"2253",226,2,24,3,24,0,0
"2254",226,2,24,4,24,0,0
"2255",226,2,24,5,24,0,0
"2256",226,2,24,6,24,0,0
"2257",226,2,24,7,24,0,0
"2258",226,2,24,8,24,12,0.5
"2259",226,2,24,9,12,6,0.25
"2260",226,2,24,10,6,6,0.25
"2261",227,5,33,1,33,8.25,0.25
"2262",227,3,33,2,24.75,0,0
"2263",227,2,33,3,24.75,0,0
"2264",227,2,33,4,24.75,0,0
"2265",227,2,33,5,24.75,0,0
"2266",227,3,33,6,24.75,8.25,0.25
"2267",227,3,33,7,16.5,8.25,0.25
"2268",227,3,33,8,8.25,0,0
"2269",227,4,33,9,8.25,8.25,0.25
"2270",227,2,33,10,0,0,0
"2271",228,5,23,1,23,5.75,0.25
"2272",228,5,23,2,17.25,0,0
"2273",228,5,23,3,17.25,5.75,0.25
"2274",228,6,23,4,11.5,5.75,0.25
"2275",228,7,23,5,5.75,5.75,0.25
"2276",228,6,23,6,0,0,0
"2277",228,6,23,7,0,0,0
"2278",228,6,23,8,0,0,0
"2279",228,6,23,9,0,0,0
"2280",228,6,23,10,0,0,0
"2281",229,8,28,1,28,14,0.5
"2282",229,7,28,2,14,7,0.25
"2283",229,8,28,3,7,0,0
"2284",229,7,28,4,7,7,0.25
"2285",229,8,28,5,0,0,0
"2286",229,7,28,6,0,0,0
"2287",229,8,28,7,0,0,0
"2288",229,7,28,8,0,0,0
"2289",229,8,28,9,0,0,0
"2290",229,9,28,10,0,0,0
"2291",230,5,36,1,36,9,0.25
"2292",230,5,36,2,27,9,0.25
"2293",230,4,36,3,18,9,0.25
"2294",230,6,36,4,9,9,0.25
"2295",230,5,36,5,0,0,0
"2296",230,5,36,6,0,0,0
"2297",230,6,36,7,0,0,0
"2298",230,7,36,8,0,0,0
"2299",230,6,36,9,0,0,0
"2300",230,6,36,10,0,0,0
"2301",231,7,20,1,20,10,0.5
"2302",231,7,20,2,10,5,0.25
"2303",231,6,20,3,5,5,0.25
"2304",231,5,20,4,0,0,0
"2305",231,6,20,5,0,0,0
"2306",231,6,20,6,0,0,0
"2307",231,6,20,7,0,0,0
"2308",231,6,20,8,0,0,0
"2309",231,5,20,9,0,0,0
"2310",231,6,20,10,0,0,0
"2311",232,4,26,1,26,6.5,0.25
"2312",232,6,26,2,19.5,6.5,0.25
"2313",232,6,26,3,13,6.5,0.25
"2314",232,6,26,4,6.5,6.5,0.25
"2315",232,5,26,5,0,0,0
"2316",232,6,26,6,0,0,0
"2317",232,5,26,7,0,0,0
"2318",232,5,26,8,0,0,0
"2319",232,5,26,9,0,0,0
"2320",232,4,26,10,0,0,0
"2321",233,2,38,1,38,0,0
"2322",233,2,38,2,38,0,0
"2323",233,3,38,3,38,9.5,0.25
"2324",233,4,38,4,28.5,9.5,0.25
"2325",233,4,38,5,19,0,0
"2326",233,5,38,6,19,9.5,0.25
"2327",233,6,38,7,9.5,9.5,0.25
"2328",233,7,38,8,0,0,0
"2329",233,7,38,9,0,0,0
"2330",233,7,38,10,0,0,0
"2331",234,1,15,1,15,0,0
"2332",234,1,15,2,15,0,0
"2333",234,1,15,3,15,0,0
"2334",234,1,15,4,15,0,0
"2335",234,3,15,5,15,3.75,0.25
"2336",234,4,15,6,11.25,3.75,0.25
"2337",234,5,15,7,7.5,7.5,0.5
"2338",234,5,15,8,0,0,0
"2339",234,5,15,9,0,0,0
"2340",234,6,15,10,0,0,0
"2341",235,1,21,1,21,0,0
"2342",235,2,21,2,21,0,0
"2343",235,1,21,3,21,0,0
"2344",235,2,21,4,21,0,0
"2345",235,4,21,5,21,5.25,0.25
"2346",235,5,21,6,15.75,10.5,0.5
"2347",235,5,21,7,5.25,5.25,0.25
"2348",235,5,21,8,0,0,0
"2349",235,5,21,9,0,0,0
"2350",235,6,21,10,0,0,0
"2351",236,2,28,1,28,0,0
"2352",236,2,28,2,28,0,0
"2353",236,2,28,3,28,0,0
"2354",236,4,28,4,28,7,0.25
"2355",236,4,28,5,21,0,0
"2356",236,2,28,6,21,7,0.25
"2357",236,1,28,7,14,0,0
"2358",236,2,28,8,14,7,0.25
"2359",236,2,28,9,7,0,0
"2360",236,1,28,10,7,7,0.25
"2361",237,1,30,1,30,0,0
"2362",237,2,30,2,30,0,0
"2363",237,3,30,3,30,7.5,0.25
"2364",237,2,30,4,22.5,0,0
"2365",237,3,30,5,22.5,7.5,0.25
"2366",237,4,30,6,15,7.5,0.25
"2367",237,3,30,7,7.5,0,0
"2368",237,3,30,8,7.5,0,0
"2369",237,2,30,9,7.5,0,0
"2370",237,2,30,10,7.5,7.5,0.25
"2371",238,2,26,1,26,0,0
"2372",238,1,26,2,26,0,0
"2373",238,2,26,3,26,0,0
"2374",238,2,26,4,26,6.5,0.25
"2375",238,2,26,5,19.5,6.5,0.25
"2376",238,3,26,6,13,6.5,0.25
"2377",238,3,26,7,6.5,0,0
"2378",238,1,26,8,6.5,0,0
"2379",238,1,26,9,6.5,0,0
"2380",238,1,26,10,6.5,6.5,0.25
"2381",239,8,15,1,15,11.25,0.75
"2382",239,8,15,2,3.75,3.75,0.25
"2383",239,8,15,3,0,0,0
"2384",239,8,15,4,0,0,0
"2385",239,8,15,5,0,0,0
"2386",239,8,15,6,0,0,0
"2387",239,6,15,7,0,0,0
"2388",239,6,15,8,0,0,0
"2389",239,6,15,9,0,0,0
"2390",239,5,15,10,0,0,0
"2391",240,1,14,1,14,0,0
"2392",240,1,14,2,14,0,0
"2393",240,1,14,3,14,0,0
"2394",240,2,14,4,14,0,0
"2395",240,3,14,5,14,3.5,0.25
"2396",240,3,14,6,10.5,7,0.5
"2397",240,3,14,7,3.5,0,0
"2398",240,3,14,8,3.5,0,0
"2399",240,2,14,9,3.5,0,0
"2400",240,2,14,10,3.5,3.5,0.25
"2401",241,3,26,1,26,0,0
"2402",241,4,26,2,26,6.5,0.25
"2403",241,4,26,3,19.5,6.5,0.25
"2404",241,4,26,4,13,0,0
"2405",241,5,26,5,13,0,0
"2406",241,5,26,6,13,6.5,0.25
"2407",241,5,26,7,6.5,0,0
"2408",241,5,26,8,6.5,0,0
"2409",241,7,26,9,6.5,6.5,0.25
"2410",241,6,26,10,0,0,0
"2411",242,2,33,1,33,0,0
"2412",242,1,33,2,33,0,0
"2413",242,1,33,3,33,0,0
"2414",242,2,33,4,33,0,0
"2415",242,2,33,5,33,0,0
"2416",242,1,33,6,33,0,0
"2417",242,1,33,7,33,0,0
"2418",242,1,33,8,33,8.25,0.25
"2419",242,1,33,9,24.75,8.25,0.25
"2420",242,2,33,10,16.5,16.5,0.5
"2421",243,2,39,1,39,0,0
"2422",243,2,39,2,39,0,0
"2423",243,1,39,3,39,0,0
"2424",243,1,39,4,39,0,0
"2425",243,2,39,5,39,0,0
"2426",243,1,39,6,39,0,0
"2427",243,2,39,7,39,9.75,0.25
"2428",243,4,39,8,29.25,9.75,0.25
"2429",243,3,39,9,19.5,9.75,0.25
"2430",243,3,39,10,9.75,9.75,0.25
"2431",244,5,25,1,25,6.25,0.25
"2432",244,6,25,2,18.75,6.25,0.25
"2433",244,8,25,3,12.5,6.25,0.25
"2434",244,10,25,4,6.25,6.25,0.25
"2435",244,9,25,5,0,0,0
"2436",244,10,25,6,0,0,0
"2437",244,9,25,7,0,0,0
"2438",244,10,25,8,0,0,0
"2439",244,10,25,9,0,0,0
"2440",244,8,25,10,0,0,0
"2441",245,9,18,1,18,9,0.5
"2442",245,9,18,2,9,4.5,0.25
"2443",245,8,18,3,4.5,0,0
"2444",245,10,18,4,4.5,4.5,0.25
"2445",245,9,18,5,0,0,0
"2446",245,7,18,6,0,0,0
"2447",245,7,18,7,0,0,0
"2448",245,8,18,8,0,0,0
"2449",245,8,18,9,0,0,0
"2450",245,8,18,10,0,0,0
"2451",246,10,20,1,20,15,0.75
"2452",246,9,20,2,5,5,0.25
"2453",246,8,20,3,0,0,0
"2454",246,9,20,4,0,0,0
"2455",246,9,20,5,0,0,0
"2456",246,10,20,6,0,0,0
"2457",246,10,20,7,0,0,0
"2458",246,10,20,8,0,0,0
"2459",246,10,20,9,0,0,0
"2460",246,10,20,10,0,0,0
"2461",247,6,14,1,14,10.5,0.75
"2462",247,6,14,2,3.5,3.5,0.25
"2463",247,8,14,3,0,0,0
"2464",247,9,14,4,0,0,0
"2465",247,10,14,5,0,0,0
"2466",247,10,14,6,0,0,0
"2467",247,9,14,7,0,0,0
"2468",247,9,14,8,0,0,0
"2469",247,8,14,9,0,0,0
"2470",247,9,14,10,0,0,0
"2471",248,10,23,1,23,17.25,0.75
"2472",248,9,23,2,5.75,5.75,0.25
"2473",248,10,23,3,0,0,0
"2474",248,10,23,4,0,0,0
"2475",248,9,23,5,0,0,0
"2476",248,10,23,6,0,0,0
"2477",248,10,23,7,0,0,0
"2478",248,10,23,8,0,0,0
"2479",248,10,23,9,0,0,0
"2480",248,10,23,10,0,0,0
"2481",249,10,39,1,39,19.5,0.5
"2482",249,10,39,2,19.5,9.75,0.25
"2483",249,8,39,3,9.75,9.75,0.25
"2484",249,8,39,4,0,0,0
"2485",249,8,39,5,0,0,0
"2486",249,7,39,6,0,0,0
"2487",249,6,39,7,0,0,0
"2488",249,6,39,8,0,0,0
"2489",249,4,39,9,0,0,0
"2490",249,4,39,10,0,0,0
"2491",250,6,14,1,14,7,0.5
"2492",250,6,14,2,7,3.5,0.25
"2493",250,5,14,3,3.5,0,0
"2494",250,7,14,4,3.5,3.5,0.25
"2495",250,7,14,5,0,0,0
"2496",250,8,14,6,0,0,0
"2497",250,9,14,7,0,0,0
"2498",250,10,14,8,0,0,0
"2499",250,9,14,9,0,0,0
"2500",250,9,14,10,0,0,0
"2501",251,3,20,1,20,0,0
"2502",251,3,20,2,20,5,0.25
"2503",251,3,20,3,15,0,0
"2504",251,2,20,4,15,0,0
"2505",251,3,20,5,15,0,0
"2506",251,3,20,6,15,0,0
"2507",251,4,20,7,15,5,0.25
"2508",251,3,20,8,10,5,0.25
"2509",251,4,20,9,5,5,0.25
"2510",251,5,20,10,0,0,0
"2511",252,4,33,1,33,8.25,0.25
"2512",252,4,33,2,24.75,8.25,0.25
"2513",252,5,33,3,16.5,8.25,0.25
"2514",252,7,33,4,8.25,8.25,0.25
"2515",252,7,33,5,0,0,0
"2516",252,7,33,6,0,0,0
"2517",252,8,33,7,0,0,0
"2518",252,8,33,8,0,0,0
"2519",252,6,33,9,0,0,0
"2520",252,7,33,10,0,0,0
"2521",253,3,39,1,39,9.75,0.25
"2522",253,2,39,2,29.25,0,0
"2523",253,3,39,3,29.25,9.75,0.25
"2524",253,3,39,4,19.5,9.75,0.25
"2525",253,2,39,5,9.75,0,0
"2526",253,2,39,6,9.75,0,0
"2527",253,1,39,7,9.75,0,0
"2528",253,1,39,8,9.75,0,0
"2529",253,2,39,9,9.75,9.75,0.25
"2530",253,1,39,10,0,0,0
"2531",254,7,39,1,39,9.75,0.25
"2532",254,7,39,2,29.25,9.75,0.25
"2533",254,9,39,3,19.5,9.75,0.25
"2534",254,8,39,4,9.75,9.75,0.25
"2535",254,9,39,5,0,0,0
"2536",254,8,39,6,0,0,0
"2537",254,8,39,7,0,0,0
"2538",254,9,39,8,0,0,0
"2539",254,10,39,9,0,0,0
"2540",254,10,39,10,0,0,0
"2541",255,3,22,1,22,5.5,0.25
"2542",255,3,22,2,16.5,0,0
"2543",255,5,22,3,16.5,5.5,0.25
"2544",255,3,22,4,11,0,0
"2545",255,3,22,5,11,5.5,0.25
"2546",255,4,22,6,5.5,5.5,0.25
"2547",255,2,22,7,0,0,0
"2548",255,2,22,8,0,0,0
"2549",255,3,22,9,0,0,0
"2550",255,2,22,10,0,0,0
"2551",256,2,39,1,39,0,0
"2552",256,5,39,2,39,9.75,0.25
"2553",256,6,39,3,29.25,9.75,0.25
"2554",256,7,39,4,19.5,9.75,0.25
"2555",256,7,39,5,9.75,9.75,0.25
"2556",256,7,39,6,0,0,0
"2557",256,5,39,7,0,0,0
"2558",256,4,39,8,0,0,0
"2559",256,3,39,9,0,0,0
"2560",256,2,39,10,0,0,0
"2561",257,7,29,1,29,14.5,0.5
"2562",257,7,29,2,14.5,7.25,0.25
"2563",257,8,29,3,7.25,7.25,0.25
"2564",257,7,29,4,0,0,0
"2565",257,6,29,5,0,0,0
"2566",257,6,29,6,0,0,0
"2567",257,7,29,7,0,0,0
"2568",257,9,29,8,0,0,0
"2569",257,9,29,9,0,0,0
"2570",257,9,29,10,0,0,0
"2571",258,3,13,1,13,6.5,0.5
"2572",258,2,13,2,6.5,0,0
"2573",258,3,13,3,6.5,3.25,0.25
"2574",258,4,13,4,3.25,0,0
"2575",258,5,13,5,3.25,0,0
"2576",258,4,13,6,3.25,3.25,0.25
"2577",258,4,13,7,0,0,0
"2578",258,5,13,8,0,0,0
"2579",258,4,13,9,0,0,0
"2580",258,4,13,10,0,0,0
"2581",259,9,13,1,13,6.5,0.5
"2582",259,9,13,2,6.5,0,0
"2583",259,10,13,3,6.5,6.5,0.5
"2584",259,10,13,4,0,0,0
"2585",259,10,13,5,0,0,0
"2586",259,10,13,6,0,0,0
"2587",259,10,13,7,0,0,0
"2588",259,9,13,8,0,0,0
"2589",259,7,13,9,0,0,0
"2590",259,6,13,10,0,0,0
"2591",260,7,20,1,20,5,0.25
"2592",260,6,20,2,15,10,0.5
"2593",260,8,20,3,5,0,0
"2594",260,8,20,4,5,5,0.25
"2595",260,8,20,5,0,0,0
"2596",260,7,20,6,0,0,0
"2597",260,6,20,7,0,0,0
"2598",260,5,20,8,0,0,0
"2599",260,5,20,9,0,0,0
"2600",260,4,20,10,0,0,0
"2601",261,9,37,1,37,18.5,0.5
"2602",261,8,37,2,18.5,9.25,0.25
"2603",261,9,37,3,9.25,9.25,0.25
"2604",261,9,37,4,0,0,0
"2605",261,9,37,5,0,0,0
"2606",261,10,37,6,0,0,0
"2607",261,10,37,7,0,0,0
"2608",261,10,37,8,0,0,0
"2609",261,10,37,9,0,0,0
"2610",261,10,37,10,0,0,0
"2611",262,4,30,1,30,7.5,0.25
"2612",262,4,30,2,22.5,7.5,0.25
"2613",262,4,30,3,15,0,0
"2614",262,5,30,4,15,7.5,0.25
"2615",262,6,30,5,7.5,7.5,0.25
"2616",262,5,30,6,0,0,0
"2617",262,4,30,7,0,0,0
"2618",262,5,30,8,0,0,0
"2619",262,5,30,9,0,0,0
"2620",262,4,30,10,0,0,0
"2621",263,2,29,1,29,0,0
"2622",263,2,29,2,29,0,0
"2623",263,1,29,3,29,0,0
"2624",263,1,29,4,29,0,0
"2625",263,1,29,5,29,0,0
"2626",263,1,29,6,29,0,0
"2627",263,1,29,7,29,0,0
"2628",263,2,29,8,29,7.25,0.25
"2629",263,2,29,9,21.75,7.25,0.25
"2630",263,1,29,10,14.5,14.5,0.5
"2631",264,6,15,1,15,11.25,0.75
"2632",264,7,15,2,3.75,0,0
"2633",264,9,15,3,3.75,3.75,0.25
"2634",264,9,15,4,0,0,0
"2635",264,9,15,5,0,0,0
"2636",264,8,15,6,0,0,0
"2637",264,10,15,7,0,0,0
"2638",264,9,15,8,0,0,0
"2639",264,9,15,9,0,0,0
"2640",264,9,15,10,0,0,0
"2641",265,10,19,1,19,14.25,0.75
"2642",265,9,19,2,4.75,0,0
"2643",265,8,19,3,4.75,4.75,0.25
"2644",265,9,19,4,0,0,0
"2645",265,8,19,5,0,0,0
"2646",265,9,19,6,0,0,0
"2647",265,10,19,7,0,0,0
"2648",265,10,19,8,0,0,0
"2649",265,9,19,9,0,0,0
"2650",265,9,19,10,0,0,0
"2651",266,9,29,1,29,14.5,0.5
"2652",266,10,29,2,14.5,14.5,0.5
"2653",266,10,29,3,0,0,0
"2654",266,10,29,4,0,0,0
"2655",266,9,29,5,0,0,0
"2656",266,9,29,6,0,0,0
"2657",266,8,29,7,0,0,0
"2658",266,7,29,8,0,0,0
"2659",266,7,29,9,0,0,0
"2660",266,6,29,10,0,0,0
"2661",267,7,36,1,36,18,0.5
"2662",267,6,36,2,18,9,0.25
"2663",267,7,36,3,9,9,0.25
"2664",267,8,36,4,0,0,0
"2665",267,10,36,5,0,0,0
"2666",267,10,36,6,0,0,0
"2667",267,9,36,7,0,0,0
"2668",267,10,36,8,0,0,0
"2669",267,9,36,9,0,0,0
"2670",267,9,36,10,0,0,0
"2671",268,5,26,1,26,6.5,0.25
"2672",268,5,26,2,19.5,6.5,0.25
"2673",268,7,26,3,13,6.5,0.25
"2674",268,6,26,4,6.5,6.5,0.25
"2675",268,6,26,5,0,0,0
"2676",268,6,26,6,0,0,0
"2677",268,7,26,7,0,0,0
"2678",268,7,26,8,0,0,0
"2679",268,7,26,9,0,0,0
"2680",268,6,26,10,0,0,0
"2681",269,1,20,1,20,0,0
"2682",269,2,20,2,20,0,0
"2683",269,3,20,3,20,0,0
"2684",269,4,20,4,20,5,0.25
"2685",269,4,20,5,15,5,0.25
"2686",269,4,20,6,10,5,0.25
"2687",269,3,20,7,5,0,0
"2688",269,3,20,8,5,0,0
"2689",269,2,20,9,5,0,0
"2690",269,2,20,10,5,5,0.25
"2691",270,3,17,1,17,4.25,0.25
"2692",270,2,17,2,12.75,0,0
"2693",270,2,17,3,12.75,0,0
"2694",270,2,17,4,12.75,0,0
"2695",270,1,17,5,12.75,0,0
"2696",270,2,17,6,12.75,4.25,0.25
"2697",270,2,17,7,8.5,0,0
"2698",270,2,17,8,8.5,4.25,0.25
"2699",270,2,17,9,4.25,0,0
"2700",270,2,17,10,4.25,4.25,0.25
"2701",271,2,30,1,30,0,0
"2702",271,2,30,2,30,0,0
"2703",271,2,30,3,30,0,0
"2704",271,2,30,4,30,7.5,0.25
"2705",271,1,30,5,22.5,0,0
"2706",271,2,30,6,22.5,7.5,0.25
"2707",271,2,30,7,15,0,0
"2708",271,2,30,8,15,0,0
"2709",271,1,30,9,15,0,0
"2710",271,1,30,10,15,15,0.5
"2711",272,5,14,1,14,0,0
"2712",272,4,14,2,14,3.5,0.25
"2713",272,4,14,3,10.5,7,0.5
"2714",272,5,14,4,3.5,0,0
"2715",272,5,14,5,3.5,3.5,0.25
"2716",272,5,14,6,0,0,0
"2717",272,5,14,7,0,0,0
"2718",272,4,14,8,0,0,0
"2719",272,4,14,9,0,0,0
"2720",272,4,14,10,0,0,0
"2721",273,1,35,1,35,0,0
"2722",273,2,35,2,35,0,0
"2723",273,3,35,3,35,0,0
"2724",273,3,35,4,35,8.75,0.25
"2725",273,2,35,5,26.25,0,0
"2726",273,3,35,6,26.25,8.75,0.25
"2727",273,2,35,7,17.5,0,0
"2728",273,2,35,8,17.5,8.75,0.25
"2729",273,1,35,9,8.75,0,0
"2730",273,1,35,10,8.75,8.75,0.25
"2731",274,3,28,1,28,0,0
"2732",274,3,28,2,28,0,0
"2733",274,4,28,3,28,7,0.25
"2734",274,5,28,4,21,7,0.25
"2735",274,6,28,5,14,7,0.25
"2736",274,5,28,6,7,0,0
"2737",274,5,28,7,7,7,0.25
"2738",274,4,28,8,0,0,0
"2739",274,6,28,9,0,0,0
"2740",274,6,28,10,0,0,0
"2741",275,9,20,1,20,15,0.75
"2742",275,9,20,2,5,5,0.25
"2743",275,9,20,3,0,0,0
"2744",275,9,20,4,0,0,0
"2745",275,9,20,5,0,0,0
"2746",275,8,20,6,0,0,0
"2747",275,7,20,7,0,0,0
"2748",275,8,20,8,0,0,0
"2749",275,7,20,9,0,0,0
"2750",275,8,20,10,0,0,0
"2751",276,2,10,1,10,0,0
"2752",276,4,10,2,10,2.5,0.25
"2753",276,5,10,3,7.5,0,0
"2754",276,3,10,4,7.5,0,0
"2755",276,5,10,5,7.5,2.5,0.25
"2756",276,5,10,6,5,0,0
"2757",276,5,10,7,5,5,0.5
"2758",276,4,10,8,0,0,0
"2759",276,4,10,9,0,0,0
"2760",276,5,10,10,0,0,0
"2761",277,6,11,1,11,2.75,0.25
"2762",277,3,11,2,8.25,0,0
"2763",277,3,11,3,8.25,5.5,0.5
"2764",277,3,11,4,2.75,0,0
"2765",277,4,11,5,2.75,0,0
"2766",277,5,11,6,2.75,0,0
"2767",277,5,11,7,2.75,0,0
"2768",277,5,11,8,2.75,2.75,0.25
"2769",277,6,11,9,0,0,0
"2770",277,6,11,10,0,0,0
"2771",278,3,21,1,21,0,0
"2772",278,3,21,2,21,5.25,0.25
"2773",278,4,21,3,15.75,5.25,0.25
"2774",278,2,21,4,10.5,0,0
"2775",278,2,21,5,10.5,0,0
"2776",278,3,21,6,10.5,5.25,0.25
"2777",278,3,21,7,5.25,5.25,0.25
"2778",278,3,21,8,0,0,0
"2779",278,2,21,9,0,0,0
"2780",278,4,21,10,0,0,0
"2781",279,3,23,1,23,5.75,0.25
"2782",279,2,23,2,17.25,0,0
"2783",279,3,23,3,17.25,0,0
"2784",279,4,23,4,17.25,5.75,0.25
"2785",279,3,23,5,11.5,5.75,0.25
"2786",279,2,23,6,5.75,0,0
"2787",279,3,23,7,5.75,5.75,0.25
"2788",279,4,23,8,0,0,0
"2789",279,4,23,9,0,0,0
"2790",279,5,23,10,0,0,0
"2791",280,9,12,1,12,6,0.5
"2792",280,7,12,2,6,3,0.25
"2793",280,8,12,3,3,3,0.25
"2794",280,8,12,4,0,0,0
"2795",280,10,12,5,0,0,0
"2796",280,10,12,6,0,0,0
"2797",280,9,12,7,0,0,0
"2798",280,8,12,8,0,0,0
"2799",280,8,12,9,0,0,0
"2800",280,9,12,10,0,0,0
"2801",281,2,25,1,25,0,0
"2802",281,2,25,2,25,0,0
"2803",281,3,25,3,25,6.25,0.25
"2804",281,3,25,4,18.75,0,0
"2805",281,4,25,5,18.75,6.25,0.25
"2806",281,5,25,6,12.5,6.25,0.25
"2807",281,5,25,7,6.25,6.25,0.25
"2808",281,5,25,8,0,0,0
"2809",281,6,25,9,0,0,0
"2810",281,8,25,10,0,0,0
"2811",282,1,29,1,29,0,0
"2812",282,1,29,2,29,0,0
"2813",282,2,29,3,29,0,0
"2814",282,3,29,4,29,7.25,0.25
"2815",282,4,29,5,21.75,7.25,0.25
"2816",282,4,29,6,14.5,7.25,0.25
"2817",282,4,29,7,7.25,0,0
"2818",282,4,29,8,7.25,0,0
"2819",282,2,29,9,7.25,7.25,0.25
"2820",282,1,29,10,0,0,0
"2821",283,6,35,1,35,8.75,0.25
"2822",283,7,35,2,26.25,8.75,0.25
"2823",283,6,35,3,17.5,8.75,0.25
"2824",283,6,35,4,8.75,0,0
"2825",283,4,35,5,8.75,0,0
"2826",283,4,35,6,8.75,0,0
"2827",283,3,35,7,8.75,0,0
"2828",283,4,35,8,8.75,0,0
"2829",283,3,35,9,8.75,8.75,0.25
"2830",283,4,35,10,0,0,0
"2831",284,10,13,1,13,13,1
"2832",284,9,13,2,0,0,0
"2833",284,7,13,3,0,0,0
"2834",284,5,13,4,0,0,0
"2835",284,3,13,5,0,0,0
"2836",284,2,13,6,0,0,0
"2837",284,2,13,7,0,0,0
"2838",284,1,13,8,0,0,0
"2839",284,1,13,9,0,0,0
"2840",284,2,13,10,0,0,0
"2841",285,8,13,1,13,3.25,0.25
"2842",285,9,13,2,9.75,6.5,0.5
"2843",285,10,13,3,3.25,3.25,0.25
"2844",285,10,13,4,0,0,0
"2845",285,9,13,5,0,0,0
"2846",285,8,13,6,0,0,0
"2847",285,8,13,7,0,0,0
"2848",285,7,13,8,0,0,0
"2849",285,7,13,9,0,0,0
"2850",285,8,13,10,0,0,0
"2851",286,10,35,1,35,17.5,0.5
"2852",286,10,35,2,17.5,8.75,0.25
"2853",286,10,35,3,8.75,8.75,0.25
"2854",286,9,35,4,0,0,0
"2855",286,9,35,5,0,0,0
"2856",286,7,35,6,0,0,0
"2857",286,8,35,7,0,0,0
"2858",286,7,35,8,0,0,0
"2859",286,5,35,9,0,0,0
"2860",286,6,35,10,0,0,0
"2861",287,10,10,1,10,10,1
"2862",287,9,10,2,0,0,0
"2863",287,8,10,3,0,0,0
"2864",287,7,10,4,0,0,0
"2865",287,6,10,5,0,0,0
"2866",287,6,10,6,0,0,0
"2867",287,7,10,7,0,0,0
"2868",287,7,10,8,0,0,0
"2869",287,7,10,9,0,0,0
"2870",287,5,10,10,0,0,0
"2871",288,4,34,1,34,8.5,0.25
"2872",288,5,34,2,25.5,8.5,0.25
"2873",288,5,34,3,17,0,0
"2874",288,5,34,4,17,8.5,0.25
"2875",288,6,34,5,8.5,8.5,0.25
"2876",288,7,34,6,0,0,0
"2877",288,8,34,7,0,0,0
"2878",288,7,34,8,0,0,0
"2879",288,6,34,9,0,0,0
"2880",288,7,34,10,0,0,0
"2881",289,6,38,1,38,9.5,0.25
"2882",289,5,38,2,28.5,9.5,0.25
"2883",289,6,38,3,19,9.5,0.25
"2884",289,4,38,4,9.5,9.5,0.25
"2885",289,4,38,5,0,0,0
"2886",289,5,38,6,0,0,0
"2887",289,4,38,7,0,0,0
"2888",289,4,38,8,0,0,0
"2889",289,5,38,9,0,0,0
"2890",289,6,38,10,0,0,0
"2891",290,4,26,1,26,6.5,0.25
"2892",290,5,26,2,19.5,6.5,0.25
"2893",290,5,26,3,13,6.5,0.25
"2894",290,5,26,4,6.5,0,0
"2895",290,5,26,5,6.5,6.5,0.25
"2896",290,6,26,6,0,0,0
"2897",290,7,26,7,0,0,0
"2898",290,7,26,8,0,0,0
"2899",290,7,26,9,0,0,0
"2900",290,5,26,10,0,0,0
"2901",291,4,30,1,30,7.5,0.25
"2902",291,4,30,2,22.5,0,0
"2903",291,4,30,3,22.5,7.5,0.25
"2904",291,6,30,4,15,7.5,0.25
"2905",291,6,30,5,7.5,0,0
"2906",291,7,30,6,7.5,7.5,0.25
"2907",291,7,30,7,0,0,0
"2908",291,7,30,8,0,0,0
"2909",291,7,30,9,0,0,0
"2910",291,8,30,10,0,0,0
"2911",292,9,13,1,13,6.5,0.5
"2912",292,9,13,2,6.5,6.5,0.5
"2913",292,10,13,3,0,0,0
"2914",292,8,13,4,0,0,0
"2915",292,7,13,5,0,0,0
"2916",292,5,13,6,0,0,0
"2917",292,6,13,7,0,0,0
"2918",292,6,13,8,0,0,0
"2919",292,7,13,9,0,0,0
"2920",292,7,13,10,0,0,0
"2921",293,8,26,1,26,13,0.5
"2922",293,7,26,2,13,6.5,0.25
"2923",293,5,26,3,6.5,0,0
"2924",293,4,26,4,6.5,0,0
"2925",293,5,26,5,6.5,6.5,0.25
"2926",293,6,26,6,0,0,0
"2927",293,5,26,7,0,0,0
"2928",293,3,26,8,0,0,0
"2929",293,4,26,9,0,0,0
"2930",293,5,26,10,0,0,0
"2931",294,7,16,1,16,8,0.5
"2932",294,7,16,2,8,8,0.5
"2933",294,8,16,3,0,0,0
"2934",294,10,16,4,0,0,0
"2935",294,9,16,5,0,0,0
"2936",294,9,16,6,0,0,0
"2937",294,9,16,7,0,0,0
"2938",294,9,16,8,0,0,0
"2939",294,8,16,9,0,0,0
"2940",294,8,16,10,0,0,0
"2941",295,10,34,1,34,17,0.5
"2942",295,10,34,2,17,17,0.5
"2943",295,10,34,3,0,0,0
"2944",295,9,34,4,0,0,0
"2945",295,9,34,5,0,0,0
"2946",295,8,34,6,0,0,0
"2947",295,7,34,7,0,0,0
"2948",295,8,34,8,0,0,0
"2949",295,8,34,9,0,0,0
"2950",295,8,34,10,0,0,0
"2951",296,1,36,1,36,0,0
"2952",296,2,36,2,36,0,0
"2953",296,3,36,3,36,9,0.25
"2954",296,3,36,4,27,0,0
"2955",296,3,36,5,27,9,0.25
"2956",296,4,36,6,18,9,0.25
"2957",296,5,36,7,9,9,0.25
"2958",296,4,36,8,0,0,0
"2959",296,4,36,9,0,0,0
"2960",296,6,36,10,0,0,0
"2961",297,2,14,1,14,0,0
"2962",297,1,14,2,14,0,0
"2963",297,1,14,3,14,0,0
"2964",297,2,14,4,14,0,0
"2965",297,2,14,5,14,0,0
"2966",297,2,14,6,14,0,0
"2967",297,1,14,7,14,0,0
"2968",297,1,14,8,14,3.5,0.25
"2969",297,1,14,9,10.5,0,0
"2970",297,2,14,10,10.5,10.5,0.75
"2971",298,8,38,1,38,19,0.5
"2972",298,7,38,2,19,9.5,0.25
"2973",298,5,38,3,9.5,9.5,0.25
"2974",298,6,38,4,0,0,0
"2975",298,6,38,5,0,0,0
"2976",298,6,38,6,0,0,0
"2977",298,6,38,7,0,0,0
"2978",298,6,38,8,0,0,0
"2979",298,6,38,9,0,0,0
"2980",298,6,38,10,0,0,0
"2981",299,3,18,1,18,4.5,0.25
"2982",299,3,18,2,13.5,0,0
"2983",299,4,18,3,13.5,4.5,0.25
"2984",299,2,18,4,9,0,0
"2985",299,1,18,5,9,0,0
"2986",299,2,18,6,9,0,0
"2987",299,2,18,7,9,0,0
"2988",299,3,18,8,9,4.5,0.25
"2989",299,3,18,9,4.5,4.5,0.25
"2990",299,4,18,10,0,0,0
"2991",300,10,15,1,15,11.25,0.75
"2992",300,10,15,2,3.75,3.75,0.25
"2993",300,10,15,3,0,0,0
"2994",300,10,15,4,0,0,0
"2995",300,10,15,5,0,0,0
"2996",300,9,15,6,0,0,0
"2997",300,9,15,7,0,0,0
"2998",300,8,15,8,0,0,0
"2999",300,9,15,9,0,0,0
"3000",300,9,15,10,0,0,0
"3001",301,7,18,1,18,9,0.5
"3002",301,8,18,2,9,4.5,0.25
"3003",301,9,18,3,4.5,4.5,0.25
"3004",301,9,18,4,0,0,0
"3005",301,7,18,5,0,0,0
"3006",301,7,18,6,0,0,0
"3007",301,7,18,7,0,0,0
"3008",301,6,18,8,0,0,0
"3009",301,6,18,9,0,0,0
"3010",301,5,18,10,0,0,0
"3011",302,1,12,1,12,0,0
"3012",302,1,12,2,12,0,0
"3013",302,3,12,3,12,0,0
"3014",302,2,12,4,12,0,0
"3015",302,1,12,5,12,3,0.25
"3016",302,1,12,6,9,0,0
"3017",302,2,12,7,9,0,0
"3018",302,1,12,8,9,3,0.25
"3019",302,1,12,9,6,0,0
"3020",302,1,12,10,6,6,0.5
"3021",303,2,18,1,18,4.5,0.25
"3022",303,3,18,2,13.5,0,0
"3023",303,2,18,3,13.5,0,0
"3024",303,1,18,4,13.5,0,0
"3025",303,2,18,5,13.5,4.5,0.25
"3026",303,2,18,6,9,0,0
"3027",303,1,18,7,9,0,0
"3028",303,2,18,8,9,0,0
"3029",303,3,18,9,9,4.5,0.25
"3030",303,3,18,10,4.5,4.5,0.25
"3031",304,3,26,1,26,6.5,0.25
"3032",304,1,26,2,19.5,0,0
"3033",304,1,26,3,19.5,0,0
"3034",304,1,26,4,19.5,0,0
"3035",304,3,26,5,19.5,0,0
"3036",304,2,26,6,19.5,0,0
"3037",304,1,26,7,19.5,0,0
"3038",304,2,26,8,19.5,6.5,0.25
"3039",304,2,26,9,13,6.5,0.25
"3040",304,2,26,10,6.5,6.5,0.25
"3041",305,3,12,1,12,3,0.25
"3042",305,1,12,2,9,0,0
"3043",305,1,12,3,9,0,0
"3044",305,1,12,4,9,0,0
"3045",305,1,12,5,9,0,0
"3046",305,1,12,6,9,0,0
"3047",305,1,12,7,9,0,0
"3048",305,2,12,8,9,0,0
"3049",305,2,12,9,9,3,0.25
"3050",305,3,12,10,6,6,0.5
"3051",306,6,36,1,36,9,0.25
"3052",306,6,36,2,27,9,0.25
"3053",306,4,36,3,18,9,0.25
"3054",306,3,36,4,9,0,0
"3055",306,3,36,5,9,9,0.25
"3056",306,4,36,6,0,0,0
"3057",306,4,36,7,0,0,0
"3058",306,6,36,8,0,0,0
"3059",306,6,36,9,0,0,0
"3060",306,6,36,10,0,0,0
"3061",307,10,15,1,15,11.25,0.75
"3062",307,10,15,2,3.75,3.75,0.25
"3063",307,9,15,3,0,0,0
"3064",307,10,15,4,0,0,0
"3065",307,9,15,5,0,0,0
"3066",307,8,15,6,0,0,0
"3067",307,9,15,7,0,0,0
"3068",307,8,15,8,0,0,0
"3069",307,7,15,9,0,0,0
"3070",307,7,15,10,0,0,0
"3071",308,5,27,1,27,6.75,0.25
"3072",308,4,27,2,20.25,6.75,0.25
"3073",308,3,27,3,13.5,0,0
"3074",308,6,27,4,13.5,6.75,0.25
"3075",308,6,27,5,6.75,0,0
"3076",308,4,27,6,6.75,0,0
"3077",308,3,27,7,6.75,6.75,0.25
"3078",308,2,27,8,0,0,0
"3079",308,3,27,9,0,0,0
"3080",308,1,27,10,0,0,0
"3081",309,4,26,1,26,6.5,0.25
"3082",309,7,26,2,19.5,6.5,0.25
"3083",309,7,26,3,13,6.5,0.25
"3084",309,5,26,4,6.5,0,0
"3085",309,5,26,5,6.5,0,0
"3086",309,3,26,6,6.5,0,0
"3087",309,3,26,7,6.5,0,0
"3088",309,3,26,8,6.5,0,0
"3089",309,3,26,9,6.5,6.5,0.25
"3090",309,4,26,10,0,0,0
"3091",310,2,22,1,22,0,0
"3092",310,3,22,2,22,0,0
"3093",310,3,22,3,22,0,0
"3094",310,3,22,4,22,0,0
"3095",310,4,22,5,22,5.5,0.25
"3096",310,3,22,6,16.5,5.5,0.25
"3097",310,3,22,7,11,0,0
"3098",310,2,22,8,11,5.5,0.25
"3099",310,1,22,9,5.5,0,0
"3100",310,1,22,10,5.5,5.5,0.25
"3101",311,1,21,1,21,0,0
"3102",311,1,21,2,21,0,0
"3103",311,1,21,3,21,0,0
"3104",311,1,21,4,21,0,0
"3105",311,1,21,5,21,0,0
"3106",311,1,21,6,21,0,0
"3107",311,1,21,7,21,0,0
"3108",311,2,21,8,21,5.25,0.25
"3109",311,3,21,9,15.75,10.5,0.5
"3110",311,3,21,10,5.25,5.25,0.25
"3111",312,1,24,1,24,0,0
"3112",312,1,24,2,24,0,0
"3113",312,1,24,3,24,0,0
"3114",312,2,24,4,24,0,0
"3115",312,1,24,5,24,0,0
"3116",312,1,24,6,24,0,0
"3117",312,1,24,7,24,0,0
"3118",312,1,24,8,24,6,0.25
"3119",312,1,24,9,18,6,0.25
"3120",312,2,24,10,12,12,0.5
"3121",313,5,38,1,38,9.5,0.25
"3122",313,5,38,2,28.5,9.5,0.25
"3123",313,4,38,3,19,9.5,0.25
"3124",313,4,38,4,9.5,0,0
"3125",313,4,38,5,9.5,9.5,0.25
"3126",313,3,38,6,0,0,0
"3127",313,2,38,7,0,0,0
"3128",313,3,38,8,0,0,0
"3129",313,4,38,9,0,0,0
"3130",313,4,38,10,0,0,0
"3131",314,2,19,1,19,0,0
"3132",314,2,19,2,19,0,0
"3133",314,1,19,3,19,0,0
"3134",314,3,19,4,19,4.75,0.25
"3135",314,4,19,5,14.25,4.75,0.25
"3136",314,2,19,6,9.5,4.75,0.25
"3137",314,4,19,7,4.75,4.75,0.25
"3138",314,5,19,8,0,0,0
"3139",314,6,19,9,0,0,0
"3140",314,6,19,10,0,0,0
"3141",315,2,30,1,30,0,0
"3142",315,2,30,2,30,0,0
"3143",315,1,30,3,30,0,0
"3144",315,1,30,4,30,0,0
"3145",315,1,30,5,30,0,0
"3146",315,1,30,6,30,0,0
"3147",315,1,30,7,30,0,0
"3148",315,1,30,8,30,0,0
"3149",315,2,30,9,30,15,0.5
"3150",315,2,30,10,15,15,0.5
"3151",316,3,25,1,25,6.25,0.25
"3152",316,4,25,2,18.75,0,0
"3153",316,2,25,3,18.75,6.25,0.25
"3154",316,2,25,4,12.5,0,0
"3155",316,3,25,5,12.5,0,0
"3156",316,3,25,6,12.5,6.25,0.25
"3157",316,4,25,7,6.25,0,0
"3158",316,4,25,8,6.25,0,0
"3159",316,4,25,9,6.25,6.25,0.25
"3160",316,3,25,10,0,0,0
"3161",317,5,10,1,10,2.5,0.25
"3162",317,5,10,2,7.5,2.5,0.25
"3163",317,5,10,3,5,0,0
"3164",317,6,10,4,5,0,0
"3165",317,6,10,5,5,0,0
"3166",317,6,10,6,5,0,0
"3167",317,7,10,7,5,2.5,0.25
"3168",317,6,10,8,2.5,2.5,0.25
"3169",317,5,10,9,0,0,0
"3170",317,5,10,10,0,0,0
"3171",318,6,15,1,15,11.25,0.75
"3172",318,7,15,2,3.75,3.75,0.25
"3173",318,7,15,3,0,0,0
"3174",318,7,15,4,0,0,0
"3175",318,7,15,5,0,0,0
"3176",318,6,15,6,0,0,0
"3177",318,5,15,7,0,0,0
"3178",318,5,15,8,0,0,0
"3179",318,5,15,9,0,0,0
"3180",318,5,15,10,0,0,0
"3181",319,10,24,1,24,18,0.75
"3182",319,9,24,2,6,6,0.25
"3183",319,9,24,3,0,0,0
"3184",319,9,24,4,0,0,0
"3185",319,9,24,5,0,0,0
"3186",319,9,24,6,0,0,0
"3187",319,10,24,7,0,0,0
"3188",319,9,24,8,0,0,0
"3189",319,8,24,9,0,0,0
"3190",319,8,24,10,0,0,0
"3191",320,3,36,1,36,0,0
"3192",320,5,36,2,36,9,0.25
"3193",320,8,36,3,27,9,0.25
"3194",320,9,36,4,18,9,0.25
"3195",320,8,36,5,9,9,0.25
"3196",320,8,36,6,0,0,0
"3197",320,7,36,7,0,0,0
"3198",320,6,36,8,0,0,0
"3199",320,5,36,9,0,0,0
"3200",320,4,36,10,0,0,0
"3201",321,3,31,1,31,7.75,0.25
"3202",321,4,31,2,23.25,7.75,0.25
"3203",321,3,31,3,15.5,0,0
"3204",321,3,31,4,15.5,0,0
"3205",321,3,31,5,15.5,0,0
"3206",321,4,31,6,15.5,7.75,0.25
"3207",321,5,31,7,7.75,0,0
"3208",321,5,31,8,7.75,0,0
"3209",321,5,31,9,7.75,7.75,0.25
"3210",321,5,31,10,0,0,0
"3211",322,1,17,1,17,0,0
"3212",322,1,17,2,17,0,0
"3213",322,4,17,3,17,4.25,0.25
"3214",322,6,17,4,12.75,8.5,0.5
"3215",322,6,17,5,4.25,4.25,0.25
"3216",322,6,17,6,0,0,0
"3217",322,7,17,7,0,0,0
"3218",322,7,17,8,0,0,0
"3219",322,5,17,9,0,0,0
"3220",322,4,17,10,0,0,0
"3221",323,8,10,1,10,5,0.5
"3222",323,8,10,2,5,2.5,0.25
"3223",323,7,10,3,2.5,0,0
"3224",323,7,10,4,2.5,2.5,0.25
"3225",323,7,10,5,0,0,0
"3226",323,8,10,6,0,0,0
"3227",323,6,10,7,0,0,0
"3228",323,5,10,8,0,0,0
"3229",323,4,10,9,0,0,0
"3230",323,4,10,10,0,0,0
"3231",324,1,15,1,15,0,0
"3232",324,1,15,2,15,0,0
"3233",324,1,15,3,15,0,0
"3234",324,1,15,4,15,0,0
"3235",324,3,15,5,15,0,0
"3236",324,1,15,6,15,0,0
"3237",324,1,15,7,15,0,0
"3238",324,2,15,8,15,3.75,0.25
"3239",324,2,15,9,11.25,7.5,0.5
"3240",324,2,15,10,3.75,3.75,0.25
"3241",325,4,26,1,26,6.5,0.25
"3242",325,4,26,2,19.5,6.5,0.25
"3243",325,6,26,3,13,6.5,0.25
"3244",325,8,26,4,6.5,6.5,0.25
"3245",325,9,26,5,0,0,0
"3246",325,8,26,6,0,0,0
"3247",325,8,26,7,0,0,0
"3248",325,9,26,8,0,0,0
"3249",325,8,26,9,0,0,0
"3250",325,8,26,10,0,0,0
"3251",326,8,31,1,31,15.5,0.5
"3252",326,7,31,2,15.5,7.75,0.25
"3253",326,8,31,3,7.75,7.75,0.25
"3254",326,8,31,4,0,0,0
"3255",326,8,31,5,0,0,0
"3256",326,9,31,6,0,0,0
"3257",326,10,31,7,0,0,0
"3258",326,10,31,8,0,0,0
"3259",326,10,31,9,0,0,0
"3260",326,10,31,10,0,0,0
"3261",327,10,15,1,15,11.25,0.75
"3262",327,10,15,2,3.75,3.75,0.25
"3263",327,9,15,3,0,0,0
"3264",327,9,15,4,0,0,0
"3265",327,10,15,5,0,0,0
"3266",327,10,15,6,0,0,0
"3267",327,10,15,7,0,0,0
"3268",327,10,15,8,0,0,0
"3269",327,9,15,9,0,0,0
"3270",327,10,15,10,0,0,0
"3271",328,10,14,1,14,14,1
"3272",328,10,14,2,0,0,0
"3273",328,10,14,3,0,0,0
"3274",328,10,14,4,0,0,0
"3275",328,10,14,5,0,0,0
"3276",328,9,14,6,0,0,0
"3277",328,8,14,7,0,0,0
"3278",328,9,14,8,0,0,0
"3279",328,9,14,9,0,0,0
"3280",328,10,14,10,0,0,0
"3281",329,8,35,1,35,17.5,0.5
"3282",329,6,35,2,17.5,8.75,0.25
"3283",329,8,35,3,8.75,8.75,0.25
"3284",329,9,35,4,0,0,0
"3285",329,9,35,5,0,0,0
"3286",329,9,35,6,0,0,0
"3287",329,10,35,7,0,0,0
"3288",329,9,35,8,0,0,0
"3289",329,9,35,9,0,0,0
"3290",329,9,35,10,0,0,0
"3291",330,7,18,1,18,9,0.5
"3292",330,8,18,2,9,9,0.5
"3293",330,9,18,3,0,0,0
"3294",330,9,18,4,0,0,0
"3295",330,10,18,5,0,0,0
"3296",330,9,18,6,0,0,0
"3297",330,9,18,7,0,0,0
"3298",330,9,18,8,0,0,0
"3299",330,6,18,9,0,0,0
"3300",330,6,18,10,0,0,0
"3301",331,2,19,1,19,0,0
"3302",331,1,19,2,19,0,0
"3303",331,1,19,3,19,0,0
"3304",331,1,19,4,19,0,0
"3305",331,2,19,5,19,0,0
"3306",331,3,19,6,19,9.5,0.5
"3307",331,3,19,7,9.5,4.75,0.25
"3308",331,1,19,8,4.75,0,0
"3309",331,1,19,9,4.75,0,0
"3310",331,2,19,10,4.75,4.75,0.25
"3311",332,1,12,1,12,0,0
"3312",332,3,12,2,12,0,0
"3313",332,4,12,3,12,3,0.25
"3314",332,4,12,4,9,3,0.25
"3315",332,4,12,5,6,3,0.25
"3316",332,4,12,6,3,0,0
"3317",332,6,12,7,3,0,0
"3318",332,5,12,8,3,3,0.25
"3319",332,6,12,9,0,0,0
"3320",332,7,12,10,0,0,0
"3321",333,4,18,1,18,4.5,0.25
"3322",333,5,18,2,13.5,9,0.5
"3323",333,5,18,3,4.5,0,0
"3324",333,3,18,4,4.5,0,0
"3325",333,5,18,5,4.5,4.5,0.25
"3326",333,4,18,6,0,0,0
"3327",333,5,18,7,0,0,0
"3328",333,4,18,8,0,0,0
"3329",333,4,18,9,0,0,0
"3330",333,3,18,10,0,0,0
"3331",334,9,30,1,30,22.5,0.75
"3332",334,9,30,2,7.5,7.5,0.25
"3333",334,8,30,3,0,0,0
"3334",334,7,30,4,0,0,0
"3335",334,6,30,5,0,0,0
"3336",334,7,30,6,0,0,0
"3337",334,6,30,7,0,0,0
"3338",334,6,30,8,0,0,0
"3339",334,5,30,9,0,0,0
"3340",334,4,30,10,0,0,0
"3341",335,5,32,1,32,8,0.25
"3342",335,7,32,2,24,8,0.25
"3343",335,6,32,3,16,8,0.25
"3344",335,6,32,4,8,8,0.25
"3345",335,7,32,5,0,0,0
"3346",335,7,32,6,0,0,0
"3347",335,7,32,7,0,0,0
"3348",335,6,32,8,0,0,0
"3349",335,7,32,9,0,0,0
"3350",335,8,32,10,0,0,0
"3351",336,8,27,1,27,13.5,0.5
"3352",336,6,27,2,13.5,6.75,0.25
"3353",336,7,27,3,6.75,6.75,0.25
"3354",336,6,27,4,0,0,0
"3355",336,6,27,5,0,0,0
"3356",336,5,27,6,0,0,0
"3357",336,3,27,7,0,0,0
"3358",336,2,27,8,0,0,0
"3359",336,3,27,9,0,0,0
"3360",336,4,27,10,0,0,0
"3361",337,2,31,1,31,0,0
"3362",337,3,31,2,31,7.75,0.25
"3363",337,2,31,3,23.25,0,0
"3364",337,2,31,4,23.25,0,0
"3365",337,1,31,5,23.25,0,0
"3366",337,1,31,6,23.25,0,0
"3367",337,2,31,7,23.25,0,0
"3368",337,3,31,8,23.25,7.75,0.25
"3369",337,3,31,9,15.5,7.75,0.25
"3370",337,5,31,10,7.75,7.75,0.25
"3371",338,5,35,1,35,8.75,0.25
"3372",338,5,35,2,26.25,0,0
"3373",338,3,35,3,26.25,0,0
"3374",338,3,35,4,26.25,8.75,0.25
"3375",338,3,35,5,17.5,0,0
"3376",338,4,35,6,17.5,8.75,0.25
"3377",338,5,35,7,8.75,8.75,0.25
"3378",338,6,35,8,0,0,0
"3379",338,6,35,9,0,0,0
"3380",338,7,35,10,0,0,0
"3381",339,2,32,1,32,0,0
"3382",339,3,32,2,32,8,0.25
"3383",339,3,32,3,24,8,0.25
"3384",339,4,32,4,16,8,0.25
"3385",339,3,32,5,8,0,0
"3386",339,3,32,6,8,8,0.25
"3387",339,3,32,7,0,0,0
"3388",339,2,32,8,0,0,0
"3389",339,3,32,9,0,0,0
"3390",339,5,32,10,0,0,0
"3391",340,6,34,1,34,8.5,0.25
"3392",340,5,34,2,25.5,8.5,0.25
"3393",340,5,34,3,17,8.5,0.25
"3394",340,4,34,4,8.5,8.5,0.25
"3395",340,5,34,5,0,0,0
"3396",340,5,34,6,0,0,0
"3397",340,5,34,7,0,0,0
"3398",340,4,34,8,0,0,0
"3399",340,3,34,9,0,0,0
"3400",340,2,34,10,0,0,0
"3401",341,10,28,1,28,21,0.75
"3402",341,10,28,2,7,7,0.25
"3403",341,10,28,3,0,0,0
"3404",341,9,28,4,0,0,0
"3405",341,10,28,5,0,0,0
"3406",341,10,28,6,0,0,0
"3407",341,10,28,7,0,0,0
"3408",341,10,28,8,0,0,0
"3409",341,9,28,9,0,0,0
"3410",341,9,28,10,0,0,0
"3411",342,10,34,1,34,17,0.5
"3412",342,9,34,2,17,8.5,0.25
"3413",342,9,34,3,8.5,8.5,0.25
"3414",342,9,34,4,0,0,0
"3415",342,9,34,5,0,0,0
"3416",342,8,34,6,0,0,0
"3417",342,8,34,7,0,0,0
"3418",342,10,34,8,0,0,0
"3419",342,10,34,9,0,0,0
"3420",342,10,34,10,0,0,0
"3421",343,9,15,1,15,3.75,0.25
"3422",343,7,15,2,11.25,3.75,0.25
"3423",343,9,15,3,7.5,3.75,0.25
"3424",343,9,15,4,3.75,3.75,0.25
"3425",343,10,15,5,0,0,0
"3426",343,9,15,6,0,0,0
"3427",343,10,15,7,0,0,0
"3428",343,9,15,8,0,0,0
"3429",343,10,15,9,0,0,0
"3430",343,9,15,10,0,0,0
"3431",344,7,39,1,39,19.5,0.5
"3432",344,7,39,2,19.5,9.75,0.25
"3433",344,8,39,3,9.75,0,0
"3434",344,8,39,4,9.75,9.75,0.25
"3435",344,8,39,5,0,0,0
"3436",344,7,39,6,0,0,0
"3437",344,7,39,7,0,0,0
"3438",344,7,39,8,0,0,0
"3439",344,8,39,9,0,0,0
"3440",344,7,39,10,0,0,0
"3441",345,6,15,1,15,7.5,0.5
"3442",345,7,15,2,7.5,3.75,0.25
"3443",345,7,15,3,3.75,3.75,0.25
"3444",345,7,15,4,0,0,0
"3445",345,5,15,5,0,0,0
"3446",345,7,15,6,0,0,0
"3447",345,7,15,7,0,0,0
"3448",345,6,15,8,0,0,0
"3449",345,5,15,9,0,0,0
"3450",345,5,15,10,0,0,0
"3451",346,3,17,1,17,0,0
"3452",346,3,17,2,17,0,0
"3453",346,3,17,3,17,4.25,0.25
"3454",346,2,17,4,12.75,0,0
"3455",346,2,17,5,12.75,0,0
"3456",346,6,17,6,12.75,4.25,0.25
"3457",346,7,17,7,8.5,0,0
"3458",346,7,17,8,8.5,0,0
"3459",346,8,17,9,8.5,4.25,0.25
"3460",346,8,17,10,4.25,4.25,0.25
"3461",347,8,13,1,13,9.75,0.75
"3462",347,8,13,2,3.25,3.25,0.25
"3463",347,8,13,3,0,0,0
"3464",347,9,13,4,0,0,0
"3465",347,9,13,5,0,0,0
"3466",347,9,13,6,0,0,0
"3467",347,9,13,7,0,0,0
"3468",347,10,13,8,0,0,0
"3469",347,9,13,9,0,0,0
"3470",347,10,13,10,0,0,0
"3471",348,7,31,1,31,7.75,0.25
"3472",348,8,31,2,23.25,15.5,0.5
"3473",348,7,31,3,7.75,7.75,0.25
"3474",348,7,31,4,0,0,0
"3475",348,7,31,5,0,0,0
"3476",348,5,31,6,0,0,0
"3477",348,5,31,7,0,0,0
"3478",348,5,31,8,0,0,0
"3479",348,5,31,9,0,0,0
"3480",348,5,31,10,0,0,0
"3481",349,4,26,1,26,6.5,0.25
"3482",349,4,26,2,19.5,6.5,0.25
"3483",349,4,26,3,13,6.5,0.25
"3484",349,3,26,4,6.5,0,0
"3485",349,4,26,5,6.5,0,0
"3486",349,5,26,6,6.5,6.5,0.25
"3487",349,6,26,7,0,0,0
"3488",349,5,26,8,0,0,0
"3489",349,6,26,9,0,0,0
"3490",349,7,26,10,0,0,0
"3491",350,8,29,1,29,14.5,0.5
"3492",350,9,29,2,14.5,14.5,0.5
"3493",350,9,29,3,0,0,0
"3494",350,10,29,4,0,0,0
"3495",350,8,29,5,0,0,0
"3496",350,8,29,6,0,0,0
"3497",350,9,29,7,0,0,0
"3498",350,9,29,8,0,0,0
"3499",350,9,29,9,0,0,0
"3500",350,9,29,10,0,0,0
"3501",351,3,15,1,15,0,0
"3502",351,1,15,2,15,0,0
"3503",351,1,15,3,15,0,0
"3504",351,1,15,4,15,0,0
"3505",351,1,15,5,15,0,0
"3506",351,1,15,6,15,0,0
"3507",351,1,15,7,15,0,0
"3508",351,2,15,8,15,3.75,0.25
"3509",351,2,15,9,11.25,3.75,0.25
"3510",351,3,15,10,7.5,7.5,0.5
"3511",352,8,35,1,35,8.75,0.25
"3512",352,9,35,2,26.25,17.5,0.5
"3513",352,9,35,3,8.75,8.75,0.25
"3514",352,10,35,4,0,0,0
"3515",352,10,35,5,0,0,0
"3516",352,10,35,6,0,0,0
"3517",352,10,35,7,0,0,0
"3518",352,10,35,8,0,0,0
"3519",352,10,35,9,0,0,0
"3520",352,10,35,10,0,0,0
"3521",353,6,16,1,16,8,0.5
"3522",353,6,16,2,8,4,0.25
"3523",353,5,16,3,4,0,0
"3524",353,5,16,4,4,0,0
"3525",353,6,16,5,4,0,0
"3526",353,6,16,6,4,4,0.25
"3527",353,6,16,7,0,0,0
"3528",353,5,16,8,0,0,0
"3529",353,5,16,9,0,0,0
"3530",353,5,16,10,0,0,0
"3531",354,4,36,1,36,9,0.25
"3532",354,5,36,2,27,9,0.25
"3533",354,4,36,3,18,9,0.25
"3534",354,4,36,4,9,0,0
"3535",354,6,36,5,9,9,0.25
"3536",354,7,36,6,0,0,0
"3537",354,7,36,7,0,0,0
"3538",354,6,36,8,0,0,0
"3539",354,7,36,9,0,0,0
"3540",354,6,36,10,0,0,0
"3541",355,7,39,1,39,9.75,0.25
"3542",355,6,39,2,29.25,9.75,0.25
"3543",355,4,39,3,19.5,9.75,0.25
"3544",355,5,39,4,9.75,0,0
"3545",355,5,39,5,9.75,9.75,0.25
"3546",355,6,39,6,0,0,0
"3547",355,5,39,7,0,0,0
"3548",355,5,39,8,0,0,0
"3549",355,3,39,9,0,0,0
"3550",355,3,39,10,0,0,0
"3551",356,10,16,1,16,12,0.75
"3552",356,10,16,2,4,4,0.25
"3553",356,9,16,3,0,0,0
"3554",356,10,16,4,0,0,0
"3555",356,9,16,5,0,0,0
"3556",356,10,16,6,0,0,0
"3557",356,10,16,7,0,0,0
"3558",356,9,16,8,0,0,0
"3559",356,8,16,9,0,0,0
"3560",356,8,16,10,0,0,0
"3561",357,8,39,1,39,9.75,0.25
"3562",357,9,39,2,29.25,19.5,0.5
"3563",357,10,39,3,9.75,9.75,0.25
"3564",357,10,39,4,0,0,0
"3565",357,9,39,5,0,0,0
"3566",357,8,39,6,0,0,0
"3567",357,9,39,7,0,0,0
"3568",357,7,39,8,0,0,0
"3569",357,9,39,9,0,0,0
"3570",357,8,39,10,0,0,0
"3571",358,4,20,1,20,5,0.25
"3572",358,4,20,2,15,5,0.25
"3573",358,3,20,3,10,5,0.25
"3574",358,2,20,4,5,0,0
"3575",358,2,20,5,5,0,0
"3576",358,2,20,6,5,0,0
"3577",358,2,20,7,5,0,0
"3578",358,1,20,8,5,0,0
"3579",358,3,20,9,5,5,0.25
"3580",358,1,20,10,0,0,0
"3581",359,10,30,1,30,15,0.5
"3582",359,9,30,2,15,15,0.5
"3583",359,9,30,3,0,0,0
"3584",359,8,30,4,0,0,0
"3585",359,8,30,5,0,0,0
"3586",359,9,30,6,0,0,0
"3587",359,9,30,7,0,0,0
"3588",359,9,30,8,0,0,0
"3589",359,9,30,9,0,0,0
"3590",359,9,30,10,0,0,0
"3591",360,9,10,1,10,7.5,0.75
"3592",360,8,10,2,2.5,2.5,0.25
"3593",360,8,10,3,0,0,0
"3594",360,7,10,4,0,0,0
"3595",360,6,10,5,0,0,0
"3596",360,5,10,6,0,0,0
"3597",360,4,10,7,0,0,0
"3598",360,2,10,8,0,0,0
"3599",360,2,10,9,0,0,0
"3600",360,3,10,10,0,0,0
"3601",361,6,28,1,28,14,0.5
"3602",361,5,28,2,14,7,0.25
"3603",361,6,28,3,7,0,0
"3604",361,6,28,4,7,7,0.25
"3605",361,6,28,5,0,0,0
"3606",361,3,28,6,0,0,0
"3607",361,3,28,7,0,0,0
"3608",361,2,28,8,0,0,0
"3609",361,2,28,9,0,0,0
"3610",361,2,28,10,0,0,0
"3611",362,3,17,1,17,0,0
"3612",362,3,17,2,17,0,0
"3613",362,3,17,3,17,4.25,0.25
"3614",362,4,17,4,12.75,8.5,0.5
"3615",362,4,17,5,4.25,0,0
"3616",362,4,17,6,4.25,4.25,0.25
"3617",362,2,17,7,0,0,0
"3618",362,2,17,8,0,0,0
"3619",362,2,17,9,0,0,0
"3620",362,1,17,10,0,0,0
"3621",363,4,26,1,26,6.5,0.25
"3622",363,4,26,2,19.5,6.5,0.25
"3623",363,5,26,3,13,6.5,0.25
"3624",363,4,26,4,6.5,0,0
"3625",363,4,26,5,6.5,0,0
"3626",363,3,26,6,6.5,0,0
"3627",363,4,26,7,6.5,6.5,0.25
"3628",363,5,26,8,0,0,0
"3629",363,5,26,9,0,0,0
"3630",363,5,26,10,0,0,0
"3631",364,9,37,1,37,18.5,0.5
"3632",364,10,37,2,18.5,9.25,0.25
"3633",364,10,37,3,9.25,9.25,0.25
"3634",364,10,37,4,0,0,0
"3635",364,8,37,5,0,0,0
"3636",364,9,37,6,0,0,0
"3637",364,10,37,7,0,0,0
"3638",364,9,37,8,0,0,0
"3639",364,9,37,9,0,0,0
"3640",364,9,37,10,0,0,0
"3641",365,9,39,1,39,19.5,0.5
"3642",365,9,39,2,19.5,9.75,0.25
"3643",365,10,39,3,9.75,9.75,0.25
"3644",365,10,39,4,0,0,0
"3645",365,9,39,5,0,0,0
"3646",365,10,39,6,0,0,0
"3647",365,10,39,7,0,0,0
"3648",365,10,39,8,0,0,0
"3649",365,9,39,9,0,0,0
"3650",365,8,39,10,0,0,0
"3651",366,4,23,1,23,0,0
"3652",366,3,23,2,23,0,0
"3653",366,1,23,3,23,0,0
"3654",366,1,23,4,23,0,0
"3655",366,2,23,5,23,0,0
"3656",366,1,23,6,23,0,0
"3657",366,3,23,7,23,5.75,0.25
"3658",366,3,23,8,17.25,5.75,0.25
"3659",366,6,23,9,11.5,5.75,0.25
"3660",366,7,23,10,5.75,5.75,0.25
"3661",367,4,33,1,33,8.25,0.25
"3662",367,2,33,2,24.75,0,0
"3663",367,2,33,3,24.75,0,0
"3664",367,3,33,4,24.75,8.25,0.25
"3665",367,3,33,5,16.5,0,0
"3666",367,3,33,6,16.5,8.25,0.25
"3667",367,1,33,7,8.25,0,0
"3668",367,2,33,8,8.25,0,0
"3669",367,3,33,9,8.25,8.25,0.25
"3670",367,2,33,10,0,0,0
"3671",368,6,16,1,16,0,0
"3672",368,6,16,2,16,8,0.5
"3673",368,7,16,3,8,4,0.25
"3674",368,5,16,4,4,4,0.25
"3675",368,6,16,5,0,0,0
"3676",368,6,16,6,0,0,0
"3677",368,7,16,7,0,0,0
"3678",368,7,16,8,0,0,0
"3679",368,7,16,9,0,0,0
"3680",368,6,16,10,0,0,0
"3681",369,5,12,1,12,6,0.5
"3682",369,7,12,2,6,6,0.5
"3683",369,6,12,3,0,0,0
"3684",369,5,12,4,0,0,0
"3685",369,4,12,5,0,0,0
"3686",369,4,12,6,0,0,0
"3687",369,3,12,7,0,0,0
"3688",369,2,12,8,0,0,0
"3689",369,3,12,9,0,0,0
"3690",369,3,12,10,0,0,0
"3691",370,1,10,1,10,0,0
"3692",370,1,10,2,10,0,0
"3693",370,2,10,3,10,2.5,0.25
"3694",370,3,10,4,7.5,2.5,0.25
"3695",370,4,10,5,5,5,0.5
"3696",370,3,10,6,0,0,0
"3697",370,3,10,7,0,0,0
"3698",370,3,10,8,0,0,0
"3699",370,5,10,9,0,0,0
"3700",370,3,10,10,0,0,0
"3701",371,8,33,1,33,16.5,0.5
"3702",371,8,33,2,16.5,8.25,0.25
"3703",371,7,33,3,8.25,0,0
"3704",371,7,33,4,8.25,8.25,0.25
"3705",371,7,33,5,0,0,0
"3706",371,7,33,6,0,0,0
"3707",371,6,33,7,0,0,0
"3708",371,5,33,8,0,0,0
"3709",371,5,33,9,0,0,0
"3710",371,5,33,10,0,0,0
"3711",372,7,24,1,24,12,0.5
"3712",372,7,24,2,12,6,0.25
"3713",372,8,24,3,6,6,0.25
"3714",372,7,24,4,0,0,0
"3715",372,8,24,5,0,0,0
"3716",372,10,24,6,0,0,0
"3717",372,9,24,7,0,0,0
"3718",372,9,24,8,0,0,0
"3719",372,9,24,9,0,0,0
"3720",372,9,24,10,0,0,0
"3721",373,5,36,1,36,9,0.25
"3722",373,7,36,2,27,18,0.5
"3723",373,9,36,3,9,9,0.25
"3724",373,9,36,4,0,0,0
"3725",373,9,36,5,0,0,0
"3726",373,7,36,6,0,0,0
"3727",373,9,36,7,0,0,0
"3728",373,10,36,8,0,0,0
"3729",373,10,36,9,0,0,0
"3730",373,9,36,10,0,0,0
"3731",374,6,33,1,33,16.5,0.5
"3732",374,8,33,2,16.5,8.25,0.25
"3733",374,7,33,3,8.25,8.25,0.25
"3734",374,7,33,4,0,0,0
"3735",374,7,33,5,0,0,0
"3736",374,7,33,6,0,0,0
"3737",374,6,33,7,0,0,0
"3738",374,5,33,8,0,0,0
"3739",374,3,33,9,0,0,0
"3740",374,3,33,10,0,0,0
"3741",375,3,32,1,32,8,0.25
"3742",375,4,32,2,24,8,0.25
"3743",375,4,32,3,16,0,0
"3744",375,3,32,4,16,0,0
"3745",375,2,32,5,16,0,0
"3746",375,3,32,6,16,0,0
"3747",375,3,32,7,16,0,0
"3748",375,4,32,8,16,8,0.25
"3749",375,6,32,9,8,8,0.25
"3750",375,5,32,10,0,0,0
"3751",376,8,34,1,34,8.5,0.25
"3752",376,8,34,2,25.5,17,0.5
"3753",376,9,34,3,8.5,8.5,0.25
"3754",376,10,34,4,0,0,0
"3755",376,10,34,5,0,0,0
"3756",376,10,34,6,0,0,0
"3757",376,9,34,7,0,0,0
"3758",376,9,34,8,0,0,0
"3759",376,8,34,9,0,0,0
"3760",376,8,34,10,0,0,0
"3761",377,10,23,1,23,17.25,0.75
"3762",377,10,23,2,5.75,5.75,0.25
"3763",377,8,23,3,0,0,0
"3764",377,8,23,4,0,0,0
"3765",377,7,23,5,0,0,0
"3766",377,6,23,6,0,0,0
"3767",377,5,23,7,0,0,0
"3768",377,5,23,8,0,0,0
"3769",377,5,23,9,0,0,0
"3770",377,6,23,10,0,0,0
"3771",378,5,36,1,36,9,0.25
"3772",378,5,36,2,27,9,0.25
"3773",378,3,36,3,18,0,0
"3774",378,1,36,4,18,0,0
"3775",378,1,36,5,18,0,0
"3776",378,2,36,6,18,0,0
"3777",378,3,36,7,18,9,0.25
"3778",378,3,36,8,9,9,0.25
"3779",378,3,36,9,0,0,0
"3780",378,3,36,10,0,0,0
"3781",379,7,21,1,21,5.25,0.25
"3782",379,6,21,2,15.75,0,0
"3783",379,6,21,3,15.75,10.5,0.5
"3784",379,8,21,4,5.25,5.25,0.25
"3785",379,8,21,5,0,0,0
"3786",379,8,21,6,0,0,0
"3787",379,8,21,7,0,0,0
"3788",379,8,21,8,0,0,0
"3789",379,8,21,9,0,0,0
"3790",379,8,21,10,0,0,0
"3791",380,4,26,1,26,6.5,0.25
"3792",380,5,26,2,19.5,6.5,0.25
"3793",380,5,26,3,13,6.5,0.25
"3794",380,3,26,4,6.5,0,0
"3795",380,5,26,5,6.5,6.5,0.25
"3796",380,5,26,6,0,0,0
"3797",380,6,26,7,0,0,0
"3798",380,5,26,8,0,0,0
"3799",380,6,26,9,0,0,0
"3800",380,7,26,10,0,0,0
"3801",381,9,17,1,17,8.5,0.5
"3802",381,8,17,2,8.5,4.25,0.25
"3803",381,8,17,3,4.25,4.25,0.25
"3804",381,7,17,4,0,0,0
"3805",381,6,17,5,0,0,0
"3806",381,7,17,6,0,0,0
"3807",381,7,17,7,0,0,0
"3808",381,5,17,8,0,0,0
"3809",381,6,17,9,0,0,0
"3810",381,6,17,10,0,0,0
"3811",382,3,10,1,10,2.5,0.25
"3812",382,4,10,2,7.5,0,0
"3813",382,4,10,3,7.5,2.5,0.25
"3814",382,4,10,4,5,2.5,0.25
"3815",382,5,10,5,2.5,0,0
"3816",382,5,10,6,2.5,0,0
"3817",382,6,10,7,2.5,2.5,0.25
"3818",382,5,10,8,0,0,0
"3819",382,4,10,9,0,0,0
"3820",382,5,10,10,0,0,0
"3821",383,10,31,1,31,23.25,0.75
"3822",383,9,31,2,7.75,7.75,0.25
"3823",383,7,31,3,0,0,0
"3824",383,8,31,4,0,0,0
"3825",383,9,31,5,0,0,0
"3826",383,8,31,6,0,0,0
"3827",383,9,31,7,0,0,0
"3828",383,9,31,8,0,0,0
"3829",383,9,31,9,0,0,0
"3830",383,8,31,10,0,0,0
"3831",384,7,11,1,11,8.25,0.75
"3832",384,6,11,2,2.75,0,0
"3833",384,5,11,3,2.75,0,0
"3834",384,5,11,4,2.75,0,0
"3835",384,6,11,5,2.75,0,0
"3836",384,5,11,6,2.75,2.75,0.25
"3837",384,6,11,7,0,0,0
"3838",384,8,11,8,0,0,0
"3839",384,7,11,9,0,0,0
"3840",384,7,11,10,0,0,0
"3841",385,2,14,1,14,3.5,0.25
"3842",385,3,14,2,10.5,3.5,0.25
"3843",385,4,14,3,7,3.5,0.25
"3844",385,3,14,4,3.5,0,0
"3845",385,2,14,5,3.5,0,0
"3846",385,2,14,6,3.5,0,0
"3847",385,1,14,7,3.5,0,0
"3848",385,1,14,8,3.5,0,0
"3849",385,2,14,9,3.5,3.5,0.25
"3850",385,1,14,10,0,0,0
"3851",386,9,35,1,35,17.5,0.5
"3852",386,9,35,2,17.5,8.75,0.25
"3853",386,9,35,3,8.75,8.75,0.25
"3854",386,8,35,4,0,0,0
"3855",386,8,35,5,0,0,0
"3856",386,7,35,6,0,0,0
"3857",386,6,35,7,0,0,0
"3858",386,6,35,8,0,0,0
"3859",386,7,35,9,0,0,0
"3860",386,7,35,10,0,0,0
"3861",387,6,22,1,22,5.5,0.25
"3862",387,5,22,2,16.5,5.5,0.25
"3863",387,5,22,3,11,5.5,0.25
"3864",387,4,22,4,5.5,5.5,0.25
"3865",387,4,22,5,0,0,0
"3866",387,5,22,6,0,0,0
"3867",387,5,22,7,0,0,0
"3868",387,3,22,8,0,0,0
"3869",387,3,22,9,0,0,0
"3870",387,4,22,10,0,0,0
"3871",388,4,28,1,28,7,0.25
"3872",388,5,28,2,21,7,0.25
"3873",388,3,28,3,14,7,0.25
"3874",388,4,28,4,7,0,0
"3875",388,3,28,5,7,0,0
"3876",388,4,28,6,7,0,0
"3877",388,4,28,7,7,7,0.25
"3878",388,3,28,8,0,0,0
"3879",388,3,28,9,0,0,0
"3880",388,4,28,10,0,0,0
"3881",389,6,35,1,35,8.75,0.25
"3882",389,7,35,2,26.25,8.75,0.25
"3883",389,7,35,3,17.5,8.75,0.25
"3884",389,9,35,4,8.75,8.75,0.25
"3885",389,10,35,5,0,0,0
"3886",389,10,35,6,0,0,0
"3887",389,9,35,7,0,0,0
"3888",389,8,35,8,0,0,0
"3889",389,8,35,9,0,0,0
"3890",389,7,35,10,0,0,0
"3891",390,2,29,1,29,0,0
"3892",390,2,29,2,29,0,0
"3893",390,3,29,3,29,0,0
"3894",390,3,29,4,29,0,0
"3895",390,3,29,5,29,7.25,0.25
"3896",390,3,29,6,21.75,7.25,0.25
"3897",390,3,29,7,14.5,7.25,0.25
"3898",390,3,29,8,7.25,7.25,0.25
"3899",390,3,29,9,0,0,0
"3900",390,2,29,10,0,0,0
"3901",391,2,38,1,38,0,0
"3902",391,3,38,2,38,9.5,0.25
"3903",391,2,38,3,28.5,0,0
"3904",391,3,38,4,28.5,9.5,0.25
"3905",391,4,38,5,19,0,0
"3906",391,5,38,6,19,9.5,0.25
"3907",391,5,38,7,9.5,9.5,0.25
"3908",391,4,38,8,0,0,0
"3909",391,3,38,9,0,0,0
"3910",391,3,38,10,0,0,0
"3911",392,8,33,1,33,16.5,0.5
"3912",392,9,33,2,16.5,8.25,0.25
"3913",392,10,33,3,8.25,8.25,0.25
"3914",392,10,33,4,0,0,0
"3915",392,10,33,5,0,0,0
"3916",392,10,33,6,0,0,0
"3917",392,8,33,7,0,0,0
"3918",392,6,33,8,0,0,0
"3919",392,6,33,9,0,0,0
"3920",392,7,33,10,0,0,0
"3921",393,8,31,1,31,15.5,0.5
"3922",393,6,31,2,15.5,7.75,0.25
"3923",393,7,31,3,7.75,7.75,0.25
"3924",393,6,31,4,0,0,0
"3925",393,7,31,5,0,0,0
"3926",393,8,31,6,0,0,0
"3927",393,8,31,7,0,0,0
"3928",393,9,31,8,0,0,0
"3929",393,9,31,9,0,0,0
"3930",393,10,31,10,0,0,0
"3931",394,5,18,1,18,4.5,0.25
"3932",394,5,18,2,13.5,9,0.5
"3933",394,6,18,3,4.5,0,0
"3934",394,7,18,4,4.5,0,0
"3935",394,5,18,5,4.5,4.5,0.25
"3936",394,5,18,6,0,0,0
"3937",394,5,18,7,0,0,0
"3938",394,4,18,8,0,0,0
"3939",394,4,18,9,0,0,0
"3940",394,4,18,10,0,0,0
"3941",395,9,25,1,25,12.5,0.5
"3942",395,10,25,2,12.5,12.5,0.5
"3943",395,10,25,3,0,0,0
"3944",395,10,25,4,0,0,0
"3945",395,10,25,5,0,0,0
"3946",395,10,25,6,0,0,0
"3947",395,9,25,7,0,0,0
"3948",395,9,25,8,0,0,0
"3949",395,10,25,9,0,0,0
"3950",395,9,25,10,0,0,0
"3951",396,7,30,1,30,15,0.5
"3952",396,6,30,2,15,7.5,0.25
"3953",396,6,30,3,7.5,7.5,0.25
"3954",396,6,30,4,0,0,0
"3955",396,6,30,5,0,0,0
"3956",396,7,30,6,0,0,0
"3957",396,8,30,7,0,0,0
"3958",396,7,30,8,0,0,0
"3959",396,6,30,9,0,0,0
"3960",396,6,30,10,0,0,0
"3961",397,3,10,1,10,2.5,0.25
"3962",397,4,10,2,7.5,5,0.5
"3963",397,6,10,3,2.5,2.5,0.25
"3964",397,4,10,4,0,0,0
"3965",397,4,10,5,0,0,0
"3966",397,6,10,6,0,0,0
"3967",397,6,10,7,0,0,0
"3968",397,7,10,8,0,0,0
"3969",397,8,10,9,0,0,0
"3970",397,9,10,10,0,0,0
"3971",398,7,26,1,26,13,0.5
"3972",398,8,26,2,13,6.5,0.25
"3973",398,7,26,3,6.5,6.5,0.25
"3974",398,5,26,4,0,0,0
"3975",398,5,26,5,0,0,0
"3976",398,7,26,6,0,0,0
"3977",398,7,26,7,0,0,0
"3978",398,7,26,8,0,0,0
"3979",398,7,26,9,0,0,0
"3980",398,8,26,10,0,0,0
"3981",399,8,27,1,27,13.5,0.5
"3982",399,9,27,2,13.5,6.75,0.25
"3983",399,10,27,3,6.75,6.75,0.25
"3984",399,8,27,4,0,0,0
"3985",399,8,27,5,0,0,0
"3986",399,9,27,6,0,0,0
"3987",399,10,27,7,0,0,0
"3988",399,10,27,8,0,0,0
"3989",399,9,27,9,0,0,0
"3990",399,9,27,10,0,0,0
"3991",400,10,19,1,19,14.25,0.75
"3992",400,9,19,2,4.75,0,0
"3993",400,9,19,3,4.75,4.75,0.25
"3994",400,9,19,4,0,0,0
"3995",400,9,19,5,0,0,0
"3996",400,8,19,6,0,0,0
"3997",400,8,19,7,0,0,0
"3998",400,6,19,8,0,0,0
"3999",400,5,19,9,0,0,0
"4000",400,7,19,10,0,0,0
"4001",401,5,18,1,18,4.5,0.25
"4002",401,6,18,2,13.5,9,0.5
"4003",401,6,18,3,4.5,0,0
"4004",401,6,18,4,4.5,0,0
"4005",401,6,18,5,4.5,0,0
"4006",401,5,18,6,4.5,0,0
"4007",401,4,18,7,4.5,0,0
"4008",401,4,18,8,4.5,4.5,0.25
"4009",401,4,18,9,0,0,0
"4010",401,4,18,10,0,0,0
"4011",402,1,20,1,20,0,0
"4012",402,3,20,2,20,5,0.25
"4013",402,1,20,3,15,0,0
"4014",402,2,20,4,15,0,0
"4015",402,2,20,5,15,0,0
"4016",402,3,20,6,15,0,0
"4017",402,1,20,7,15,0,0
"4018",402,1,20,8,15,5,0.25
"4019",402,2,20,9,10,5,0.25
"4020",402,4,20,10,5,5,0.25
"4021",403,7,10,1,10,7.5,0.75
"4022",403,7,10,2,2.5,2.5,0.25
"4023",403,8,10,3,0,0,0
"4024",403,8,10,4,0,0,0
"4025",403,8,10,5,0,0,0
"4026",403,7,10,6,0,0,0
"4027",403,6,10,7,0,0,0
"4028",403,6,10,8,0,0,0
"4029",403,8,10,9,0,0,0
"4030",403,9,10,10,0,0,0
"4031",404,6,11,1,11,5.5,0.5
"4032",404,7,11,2,5.5,0,0
"4033",404,8,11,3,5.5,0,0
"4034",404,8,11,4,5.5,2.75,0.25
"4035",404,8,11,5,2.75,0,0
"4036",404,7,11,6,2.75,2.75,0.25
"4037",404,8,11,7,0,0,0
"4038",404,6,11,8,0,0,0
"4039",404,5,11,9,0,0,0
"4040",404,6,11,10,0,0,0
"4041",405,8,20,1,20,10,0.5
"4042",405,8,20,2,10,5,0.25
"4043",405,8,20,3,5,5,0.25
"4044",405,8,20,4,0,0,0
"4045",405,7,20,5,0,0,0
"4046",405,9,20,6,0,0,0
"4047",405,9,20,7,0,0,0
"4048",405,8,20,8,0,0,0
"4049",405,8,20,9,0,0,0
"4050",405,8,20,10,0,0,0
"4051",406,4,34,1,34,8.5,0.25
"4052",406,4,34,2,25.5,8.5,0.25
"4053",406,4,34,3,17,8.5,0.25
"4054",406,4,34,4,8.5,8.5,0.25
"4055",406,3,34,5,0,0,0
"4056",406,3,34,6,0,0,0
"4057",406,4,34,7,0,0,0
"4058",406,3,34,8,0,0,0
"4059",406,1,34,9,0,0,0
"4060",406,2,34,10,0,0,0
"4061",407,6,26,1,26,13,0.5
"4062",407,5,26,2,13,0,0
"4063",407,5,26,3,13,6.5,0.25
"4064",407,6,26,4,6.5,6.5,0.25
"4065",407,6,26,5,0,0,0
"4066",407,5,26,6,0,0,0
"4067",407,6,26,7,0,0,0
"4068",407,6,26,8,0,0,0
"4069",407,7,26,9,0,0,0
"4070",407,5,26,10,0,0,0
"4071",408,1,39,1,39,0,0
"4072",408,1,39,2,39,0,0
"4073",408,1,39,3,39,0,0
"4074",408,3,39,4,39,0,0
"4075",408,3,39,5,39,9.75,0.25
"4076",408,4,39,6,29.25,9.75,0.25
"4077",408,5,39,7,19.5,9.75,0.25
"4078",408,4,39,8,9.75,9.75,0.25
"4079",408,4,39,9,0,0,0
"4080",408,4,39,10,0,0,0
"4081",409,3,23,1,23,0,0
"4082",409,2,23,2,23,0,0
"4083",409,3,23,3,23,0,0
"4084",409,3,23,4,23,5.75,0.25
"4085",409,5,23,5,17.25,5.75,0.25
"4086",409,6,23,6,11.5,5.75,0.25
"4087",409,7,23,7,5.75,5.75,0.25
"4088",409,6,23,8,0,0,0
"4089",409,6,23,9,0,0,0
"4090",409,7,23,10,0,0,0
"4091",410,4,27,1,27,0,0
"4092",410,4,27,2,27,6.75,0.25
"4093",410,4,27,3,20.25,6.75,0.25
"4094",410,5,27,4,13.5,0,0
"4095",410,3,27,5,13.5,0,0
"4096",410,2,27,6,13.5,0,0
"4097",410,2,27,7,13.5,0,0
"4098",410,3,27,8,13.5,6.75,0.25
"4099",410,3,27,9,6.75,0,0
"4100",410,3,27,10,6.75,6.75,0.25
"4101",411,1,23,1,23,0,0
"4102",411,1,23,2,23,0,0
"4103",411,1,23,3,23,0,0
"4104",411,2,23,4,23,0,0
"4105",411,1,23,5,23,0,0
"4106",411,1,23,6,23,0,0
"4107",411,2,23,7,23,5.75,0.25
"4108",411,3,23,8,17.25,5.75,0.25
"4109",411,5,23,9,11.5,11.5,0.5
"4110",411,5,23,10,0,0,0
"4111",412,5,29,1,29,7.25,0.25
"4112",412,6,29,2,21.75,7.25,0.25
"4113",412,6,29,3,14.5,7.25,0.25
"4114",412,6,29,4,7.25,0,0
"4115",412,7,29,5,7.25,7.25,0.25
"4116",412,7,29,6,0,0,0
"4117",412,6,29,7,0,0,0
"4118",412,6,29,8,0,0,0
"4119",412,6,29,9,0,0,0
"4120",412,7,29,10,0,0,0
"4121",413,4,17,1,17,0,0
"4122",413,5,17,2,17,4.25,0.25
"4123",413,5,17,3,12.75,4.25,0.25
"4124",413,5,17,4,8.5,0,0
"4125",413,5,17,5,8.5,0,0
"4126",413,4,17,6,8.5,4.25,0.25
"4127",413,3,17,7,4.25,0,0
"4128",413,3,17,8,4.25,0,0
"4129",413,4,17,9,4.25,0,0
"4130",413,4,17,10,4.25,4.25,0.25
"4131",414,2,33,1,33,0,0
"4132",414,4,33,2,33,8.25,0.25
"4133",414,3,33,3,24.75,0,0
"4134",414,3,33,4,24.75,8.25,0.25
"4135",414,4,33,5,16.5,8.25,0.25
"4136",414,5,33,6,8.25,8.25,0.25
"4137",414,5,33,7,0,0,0
"4138",414,6,33,8,0,0,0
"4139",414,4,33,9,0,0,0
"4140",414,4,33,10,0,0,0
"4141",415,7,14,1,14,3.5,0.25
"4142",415,7,14,2,10.5,3.5,0.25
"4143",415,7,14,3,7,3.5,0.25
"4144",415,8,14,4,3.5,3.5,0.25
"4145",415,8,14,5,0,0,0
"4146",415,9,14,6,0,0,0
"4147",415,7,14,7,0,0,0
"4148",415,7,14,8,0,0,0
"4149",415,7,14,9,0,0,0
"4150",415,7,14,10,0,0,0
"4151",416,3,18,1,18,4.5,0.25
"4152",416,3,18,2,13.5,0,0
"4153",416,4,18,3,13.5,0,0
"4154",416,3,18,4,13.5,4.5,0.25
"4155",416,3,18,5,9,0,0
"4156",416,2,18,6,9,0,0
"4157",416,1,18,7,9,0,0
"4158",416,1,18,8,9,0,0
"4159",416,1,18,9,9,0,0
"4160",416,1,18,10,9,9,0.5
"4161",417,10,38,1,38,28.5,0.75
"4162",417,9,38,2,9.5,9.5,0.25
"4163",417,7,38,3,0,0,0
"4164",417,6,38,4,0,0,0
"4165",417,6,38,5,0,0,0
"4166",417,5,38,6,0,0,0
"4167",417,7,38,7,0,0,0
"4168",417,7,38,8,0,0,0
"4169",417,7,38,9,0,0,0
"4170",417,8,38,10,0,0,0
"4171",418,3,19,1,19,4.75,0.25
"4172",418,3,19,2,14.25,0,0
"4173",418,3,19,3,14.25,4.75,0.25
"4174",418,3,19,4,9.5,0,0
"4175",418,2,19,5,9.5,0,0
"4176",418,3,19,6,9.5,0,0
"4177",418,3,19,7,9.5,0,0
"4178",418,3,19,8,9.5,4.75,0.25
"4179",418,2,19,9,4.75,0,0
"4180",418,3,19,10,4.75,4.75,0.25
"4181",419,1,26,1,26,0,0
"4182",419,1,26,2,26,0,0
"4183",419,3,26,3,26,6.5,0.25
"4184",419,3,26,4,19.5,0,0
"4185",419,4,26,5,19.5,6.5,0.25
"4186",419,4,26,6,13,6.5,0.25
"4187",419,5,26,7,6.5,6.5,0.25
"4188",419,4,26,8,0,0,0
"4189",419,3,26,9,0,0,0
"4190",419,2,26,10,0,0,0
"4191",420,7,29,1,29,7.25,0.25
"4192",420,7,29,2,21.75,7.25,0.25
"4193",420,7,29,3,14.5,7.25,0.25
"4194",420,6,29,4,7.25,7.25,0.25
"4195",420,5,29,5,0,0,0
"4196",420,6,29,6,0,0,0
"4197",420,7,29,7,0,0,0
"4198",420,8,29,8,0,0,0
"4199",420,8,29,9,0,0,0
"4200",420,8,29,10,0,0,0
"4201",421,6,16,1,16,8,0.5
"4202",421,6,16,2,8,4,0.25
"4203",421,5,16,3,4,0,0
"4204",421,5,16,4,4,0,0
"4205",421,6,16,5,4,0,0
"4206",421,7,16,6,4,4,0.25
"4207",421,9,16,7,0,0,0
"4208",421,9,16,8,0,0,0
"4209",421,8,16,9,0,0,0
"4210",421,7,16,10,0,0,0
"4211",422,4,31,1,31,7.75,0.25
"4212",422,5,31,2,23.25,7.75,0.25
"4213",422,5,31,3,15.5,7.75,0.25
"4214",422,5,31,4,7.75,7.75,0.25
"4215",422,6,31,5,0,0,0
"4216",422,8,31,6,0,0,0
"4217",422,7,31,7,0,0,0
"4218",422,7,31,8,0,0,0
"4219",422,7,31,9,0,0,0
"4220",422,7,31,10,0,0,0
"4221",423,5,21,1,21,10.5,0.5
"4222",423,4,21,2,10.5,0,0
"4223",423,4,21,3,10.5,5.25,0.25
"4224",423,3,21,4,5.25,0,0
"4225",423,3,21,5,5.25,0,0
"4226",423,3,21,6,5.25,0,0
"4227",423,1,21,7,5.25,0,0
"4228",423,2,21,8,5.25,0,0
"4229",423,2,21,9,5.25,5.25,0.25
"4230",423,2,21,10,0,0,0
"4231",424,7,20,1,20,10,0.5
"4232",424,6,20,2,10,5,0.25
"4233",424,6,20,3,5,5,0.25
"4234",424,6,20,4,0,0,0
"4235",424,7,20,5,0,0,0
"4236",424,7,20,6,0,0,0
"4237",424,7,20,7,0,0,0
"4238",424,8,20,8,0,0,0
"4239",424,9,20,9,0,0,0
"4240",424,6,20,10,0,0,0
"4241",425,3,27,1,27,0,0
"4242",425,3,27,2,27,6.75,0.25
"4243",425,3,27,3,20.25,6.75,0.25
"4244",425,3,27,4,13.5,6.75,0.25
"4245",425,3,27,5,6.75,0,0
"4246",425,3,27,6,6.75,0,0
"4247",425,2,27,7,6.75,0,0
"4248",425,1,27,8,6.75,0,0
"4249",425,2,27,9,6.75,0,0
"4250",425,2,27,10,6.75,6.75,0.25
"4251",426,2,21,1,21,0,0
"4252",426,2,21,2,21,0,0
"4253",426,1,21,3,21,0,0
"4254",426,1,21,4,21,0,0
"4255",426,1,21,5,21,0,0
"4256",426,2,21,6,21,5.25,0.25
"4257",426,3,21,7,15.75,0,0
"4258",426,2,21,8,15.75,5.25,0.25
"4259",426,2,21,9,10.5,5.25,0.25
"4260",426,2,21,10,5.25,5.25,0.25
"4261",427,8,16,1,16,8,0.5
"4262",427,9,16,2,8,4,0.25
"4263",427,9,16,3,4,4,0.25
"4264",427,9,16,4,0,0,0
"4265",427,10,16,5,0,0,0
"4266",427,10,16,6,0,0,0
"4267",427,10,16,7,0,0,0
"4268",427,9,16,8,0,0,0
"4269",427,9,16,9,0,0,0
"4270",427,9,16,10,0,0,0
"4271",428,4,12,1,12,6,0.5
"4272",428,3,12,2,6,0,0
"4273",428,4,12,3,6,0,0
"4274",428,4,12,4,6,0,0
"4275",428,4,12,5,6,0,0
"4276",428,3,12,6,6,0,0
"4277",428,4,12,7,6,0,0
"4278",428,5,12,8,6,3,0.25
"4279",428,4,12,9,3,0,0
"4280",428,5,12,10,3,3,0.25
"4281",429,6,36,1,36,9,0.25
"4282",429,7,36,2,27,9,0.25
"4283",429,7,36,3,18,9,0.25
"4284",429,7,36,4,9,0,0
"4285",429,6,36,5,9,9,0.25
"4286",429,7,36,6,0,0,0
"4287",429,7,36,7,0,0,0
"4288",429,6,36,8,0,0,0
"4289",429,6,36,9,0,0,0
"4290",429,6,36,10,0,0,0
"4291",430,10,23,1,23,17.25,0.75
"4292",430,10,23,2,5.75,5.75,0.25
"4293",430,10,23,3,0,0,0
"4294",430,9,23,4,0,0,0
"4295",430,9,23,5,0,0,0
"4296",430,9,23,6,0,0,0
"4297",430,10,23,7,0,0,0
"4298",430,10,23,8,0,0,0
"4299",430,10,23,9,0,0,0
"4300",430,10,23,10,0,0,0
"4301",431,7,27,1,27,13.5,0.5
"4302",431,7,27,2,13.5,6.75,0.25
"4303",431,6,27,3,6.75,0,0
"4304",431,5,27,4,6.75,0,0
"4305",431,6,27,5,6.75,0,0
"4306",431,6,27,6,6.75,0,0
"4307",431,5,27,7,6.75,6.75,0.25
"4308",431,5,27,8,0,0,0
"4309",431,6,27,9,0,0,0
"4310",431,6,27,10,0,0,0
"4311",432,6,25,1,25,12.5,0.5
"4312",432,4,25,2,12.5,6.25,0.25
"4313",432,4,25,3,6.25,0,0
"4314",432,4,25,4,6.25,6.25,0.25
"4315",432,4,25,5,0,0,0
"4316",432,4,25,6,0,0,0
"4317",432,6,25,7,0,0,0
"4318",432,5,25,8,0,0,0
"4319",432,4,25,9,0,0,0
"4320",432,2,25,10,0,0,0
"4321",433,1,26,1,26,0,0
"4322",433,3,26,2,26,6.5,0.25
"4323",433,3,26,3,19.5,0,0
"4324",433,3,26,4,19.5,6.5,0.25
"4325",433,4,26,5,13,6.5,0.25
"4326",433,2,26,6,6.5,0,0
"4327",433,3,26,7,6.5,0,0
"4328",433,3,26,8,6.5,0,0
"4329",433,3,26,9,6.5,6.5,0.25
"4330",433,6,26,10,0,0,0
"4331",434,6,15,1,15,3.75,0.25
"4332",434,5,15,2,11.25,7.5,0.5
"4333",434,4,15,3,3.75,0,0
"4334",434,3,15,4,3.75,0,0
"4335",434,4,15,5,3.75,3.75,0.25
"4336",434,4,15,6,0,0,0
"4337",434,1,15,7,0,0,0
"4338",434,1,15,8,0,0,0
"4339",434,1,15,9,0,0,0
"4340",434,1,15,10,0,0,0
"4341",435,8,39,1,39,19.5,0.5
"4342",435,7,39,2,19.5,9.75,0.25
"4343",435,7,39,3,9.75,9.75,0.25
"4344",435,7,39,4,0,0,0
"4345",435,5,39,5,0,0,0
"4346",435,5,39,6,0,0,0
"4347",435,6,39,7,0,0,0
"4348",435,8,39,8,0,0,0
"4349",435,8,39,9,0,0,0
"4350",435,7,39,10,0,0,0
"4351",436,3,15,1,15,3.75,0.25
"4352",436,3,15,2,11.25,3.75,0.25
"4353",436,2,15,3,7.5,0,0
"4354",436,1,15,4,7.5,0,0
"4355",436,3,15,5,7.5,0,0
"4356",436,3,15,6,7.5,3.75,0.25
"4357",436,2,15,7,3.75,0,0
"4358",436,2,15,8,3.75,0,0
"4359",436,2,15,9,3.75,0,0
"4360",436,3,15,10,3.75,3.75,0.25
"4361",437,2,13,1,13,0,0
"4362",437,3,13,2,13,0,0
"4363",437,3,13,3,13,0,0
"4364",437,3,13,4,13,3.25,0.25
"4365",437,2,13,5,9.75,0,0
"4366",437,3,13,6,9.75,3.25,0.25
"4367",437,2,13,7,6.5,0,0
"4368",437,1,13,8,6.5,0,0
"4369",437,3,13,9,6.5,0,0
"4370",437,5,13,10,6.5,6.5,0.5
"4371",438,3,30,1,30,0,0
"4372",438,2,30,2,30,0,0
"4373",438,3,30,3,30,7.5,0.25
"4374",438,1,30,4,22.5,0,0
"4375",438,2,30,5,22.5,0,0
"4376",438,1,30,6,22.5,0,0
"4377",438,2,30,7,22.5,7.5,0.25
"4378",438,1,30,8,15,0,0
"4379",438,2,30,9,15,7.5,0.25
"4380",438,1,30,10,7.5,7.5,0.25
"4381",439,1,38,1,38,0,0
"4382",439,1,38,2,38,0,0
"4383",439,3,38,3,38,9.5,0.25
"4384",439,3,38,4,28.5,9.5,0.25
"4385",439,4,38,5,19,0,0
"4386",439,3,38,6,19,9.5,0.25
"4387",439,3,38,7,9.5,0,0
"4388",439,2,38,8,9.5,0,0
"4389",439,1,38,9,9.5,0,0
"4390",439,1,38,10,9.5,9.5,0.25
"4391",440,2,14,1,14,0,0
"4392",440,1,14,2,14,0,0
"4393",440,2,14,3,14,3.5,0.25
"4394",440,3,14,4,10.5,3.5,0.25
"4395",440,4,14,5,7,0,0
"4396",440,4,14,6,7,3.5,0.25
"4397",440,5,14,7,3.5,0,0
"4398",440,6,14,8,3.5,3.5,0.25
"4399",440,7,14,9,0,0,0
"4400",440,7,14,10,0,0,0
"4401",441,2,38,1,38,0,0
"4402",441,1,38,2,38,0,0
"4403",441,2,38,3,38,0,0
"4404",441,2,38,4,38,9.5,0.25
"4405",441,3,38,5,28.5,9.5,0.25
"4406",441,3,38,6,19,0,0
"4407",441,4,38,7,19,9.5,0.25
"4408",441,5,38,8,9.5,9.5,0.25
"4409",441,5,38,9,0,0,0
"4410",441,5,38,10,0,0,0
"4411",442,8,23,1,23,11.5,0.5
"4412",442,8,23,2,11.5,5.75,0.25
"4413",442,7,23,3,5.75,5.75,0.25
"4414",442,8,23,4,0,0,0
"4415",442,9,23,5,0,0,0
"4416",442,7,23,6,0,0,0
"4417",442,8,23,7,0,0,0
"4418",442,8,23,8,0,0,0
"4419",442,9,23,9,0,0,0
"4420",442,9,23,10,0,0,0
"4421",443,10,19,1,19,14.25,0.75
"4422",443,9,19,2,4.75,4.75,0.25
"4423",443,8,19,3,0,0,0
"4424",443,6,19,4,0,0,0
"4425",443,7,19,5,0,0,0
"4426",443,7,19,6,0,0,0
"4427",443,8,19,7,0,0,0
"4428",443,8,19,8,0,0,0
"4429",443,10,19,9,0,0,0
"4430",443,10,19,10,0,0,0
"4431",444,4,17,1,17,0,0
"4432",444,4,17,2,17,4.25,0.25
"4433",444,6,17,3,12.75,4.25,0.25
"4434",444,4,17,4,8.5,0,0
"4435",444,5,17,5,8.5,4.25,0.25
"4436",444,6,17,6,4.25,0,0
"4437",444,7,17,7,4.25,4.25,0.25
"4438",444,7,17,8,0,0,0
"4439",444,9,17,9,0,0,0
"4440",444,10,17,10,0,0,0
"4441",445,9,31,1,31,15.5,0.5
"4442",445,10,31,2,15.5,15.5,0.5
"4443",445,10,31,3,0,0,0
"4444",445,10,31,4,0,0,0
"4445",445,10,31,5,0,0,0
"4446",445,10,31,6,0,0,0
"4447",445,9,31,7,0,0,0
"4448",445,9,31,8,0,0,0
"4449",445,10,31,9,0,0,0
"4450",445,9,31,10,0,0,0
"4451",446,7,19,1,19,9.5,0.5
"4452",446,6,19,2,9.5,4.75,0.25
"4453",446,5,19,3,4.75,0,0
"4454",446,6,19,4,4.75,4.75,0.25
"4455",446,6,19,5,0,0,0
"4456",446,6,19,6,0,0,0
"4457",446,6,19,7,0,0,0
"4458",446,7,19,8,0,0,0
"4459",446,6,19,9,0,0,0
"4460",446,4,19,10,0,0,0
"4461",447,8,32,1,32,16,0.5
"4462",447,7,32,2,16,8,0.25
"4463",447,8,32,3,8,8,0.25
"4464",447,10,32,4,0,0,0
"4465",447,10,32,5,0,0,0
"4466",447,10,32,6,0,0,0
"4467",447,9,32,7,0,0,0
"4468",447,9,32,8,0,0,0
"4469",447,8,32,9,0,0,0
"4470",447,6,32,10,0,0,0
"4471",448,3,39,1,39,0,0
"4472",448,3,39,2,39,9.75,0.25
"4473",448,3,39,3,29.25,9.75,0.25
"4474",448,3,39,4,19.5,9.75,0.25
"4475",448,2,39,5,9.75,0,0
"4476",448,2,39,6,9.75,0,0
"4477",448,1,39,7,9.75,0,0
"4478",448,1,39,8,9.75,0,0
"4479",448,1,39,9,9.75,0,0
"4480",448,2,39,10,9.75,9.75,0.25
"4481",449,6,23,1,23,5.75,0.25
"4482",449,6,23,2,17.25,5.75,0.25
"4483",449,7,23,3,11.5,5.75,0.25
"4484",449,7,23,4,5.75,5.75,0.25
"4485",449,8,23,5,0,0,0
"4486",449,9,23,6,0,0,0
"4487",449,9,23,7,0,0,0
"4488",449,10,23,8,0,0,0
"4489",449,9,23,9,0,0,0
"4490",449,10,23,10,0,0,0
"4491",450,6,38,1,38,9.5,0.25
"4492",450,7,38,2,28.5,9.5,0.25
"4493",450,7,38,3,19,9.5,0.25
"4494",450,6,38,4,9.5,9.5,0.25
"4495",450,7,38,5,0,0,0
"4496",450,8,38,6,0,0,0
"4497",450,7,38,7,0,0,0
"4498",450,5,38,8,0,0,0
"4499",450,5,38,9,0,0,0
"4500",450,5,38,10,0,0,0
"4501",451,8,24,1,24,12,0.5
"4502",451,8,24,2,12,6,0.25
"4503",451,9,24,3,6,6,0.25
"4504",451,10,24,4,0,0,0
"4505",451,10,24,5,0,0,0
"4506",451,9,24,6,0,0,0
"4507",451,8,24,7,0,0,0
"4508",451,8,24,8,0,0,0
"4509",451,7,24,9,0,0,0
"4510",451,8,24,10,0,0,0
"4511",452,1,28,1,28,0,0
"4512",452,1,28,2,28,0,0
"4513",452,2,28,3,28,7,0.25
"4514",452,2,28,4,21,0,0
"4515",452,2,28,5,21,0,0
"4516",452,4,28,6,21,7,0.25
"4517",452,4,28,7,14,0,0
"4518",452,5,28,8,14,7,0.25
"4519",452,6,28,9,7,0,0
"4520",452,5,28,10,7,7,0.25
"4521",453,2,10,1,10,0,0
"4522",453,3,10,2,10,0,0
"4523",453,3,10,3,10,2.5,0.25
"4524",453,2,10,4,7.5,0,0
"4525",453,2,10,5,7.5,2.5,0.25
"4526",453,1,10,6,5,0,0
"4527",453,2,10,7,5,2.5,0.25
"4528",453,2,10,8,2.5,0,0
"4529",453,1,10,9,2.5,2.5,0.25
"4530",453,1,10,10,0,0,0
"4531",454,5,11,1,11,2.75,0.25
"4532",454,5,11,2,8.25,0,0
"4533",454,6,11,3,8.25,0,0
"4534",454,7,11,4,8.25,0,0
"4535",454,5,11,5,8.25,5.5,0.5
"4536",454,6,11,6,2.75,0,0
"4537",454,6,11,7,2.75,0,0
"4538",454,6,11,8,2.75,2.75,0.25
"4539",454,6,11,9,0,0,0
"4540",454,6,11,10,0,0,0
"4541",455,8,24,1,24,12,0.5
"4542",455,10,24,2,12,12,0.5
"4543",455,10,24,3,0,0,0
"4544",455,10,24,4,0,0,0
"4545",455,9,24,5,0,0,0
"4546",455,10,24,6,0,0,0
"4547",455,10,24,7,0,0,0
"4548",455,10,24,8,0,0,0
"4549",455,9,24,9,0,0,0
"4550",455,9,24,10,0,0,0
"4551",456,8,19,1,19,9.5,0.5
"4552",456,8,19,2,9.5,4.75,0.25
"4553",456,8,19,3,4.75,4.75,0.25
"4554",456,8,19,4,0,0,0
"4555",456,8,19,5,0,0,0
"4556",456,9,19,6,0,0,0
"4557",456,8,19,7,0,0,0
"4558",456,8,19,8,0,0,0
"4559",456,7,19,9,0,0,0
"4560",456,8,19,10,0,0,0
"4561",457,7,14,1,14,7,0.5
"4562",457,8,14,2,7,3.5,0.25
"4563",457,8,14,3,3.5,3.5,0.25
"4564",457,6,14,4,0,0,0
"4565",457,5,14,5,0,0,0
"4566",457,4,14,6,0,0,0
"4567",457,5,14,7,0,0,0
"4568",457,6,14,8,0,0,0
"4569",457,6,14,9,0,0,0
"4570",457,5,14,10,0,0,0
"4571",458,5,14,1,14,7,0.5
"4572",458,6,14,2,7,3.5,0.25
"4573",458,6,14,3,3.5,3.5,0.25
"4574",458,6,14,4,0,0,0
"4575",458,6,14,5,0,0,0
"4576",458,7,14,6,0,0,0
"4577",458,6,14,7,0,0,0
"4578",458,6,14,8,0,0,0
"4579",458,6,14,9,0,0,0
"4580",458,4,14,10,0,0,0
"4581",459,1,32,1,32,0,0
"4582",459,1,32,2,32,0,0
"4583",459,1,32,3,32,0,0
"4584",459,2,32,4,32,0,0
"4585",459,2,32,5,32,0,0
"4586",459,3,32,6,32,8,0.25
"4587",459,3,32,7,24,8,0.25
"4588",459,2,32,8,16,8,0.25
"4589",459,2,32,9,8,8,0.25
"4590",459,2,32,10,0,0,0
"4591",460,10,26,1,26,19.5,0.75
"4592",460,10,26,2,6.5,6.5,0.25
"4593",460,9,26,3,0,0,0
"4594",460,9,26,4,0,0,0
"4595",460,8,26,5,0,0,0
"4596",460,9,26,6,0,0,0
"4597",460,7,26,7,0,0,0
"4598",460,7,26,8,0,0,0
"4599",460,7,26,9,0,0,0
"4600",460,7,26,10,0,0,0
"4601",461,9,26,1,26,13,0.5
"4602",461,6,26,2,13,6.5,0.25
"4603",461,7,26,3,6.5,0,0
"4604",461,7,26,4,6.5,0,0
"4605",461,7,26,5,6.5,6.5,0.25
"4606",461,7,26,6,0,0,0
"4607",461,10,26,7,0,0,0
"4608",461,10,26,8,0,0,0
"4609",461,10,26,9,0,0,0
"4610",461,10,26,10,0,0,0
"4611",462,9,35,1,35,17.5,0.5
"4612",462,10,35,2,17.5,8.75,0.25
"4613",462,10,35,3,8.75,8.75,0.25
"4614",462,10,35,4,0,0,0
"4615",462,10,35,5,0,0,0
"4616",462,10,35,6,0,0,0
"4617",462,10,35,7,0,0,0
"4618",462,10,35,8,0,0,0
"4619",462,7,35,9,0,0,0
"4620",462,6,35,10,0,0,0
"4621",463,7,27,1,27,13.5,0.5
"4622",463,7,27,2,13.5,6.75,0.25
"4623",463,8,27,3,6.75,6.75,0.25
"4624",463,8,27,4,0,0,0
"4625",463,9,27,5,0,0,0
"4626",463,8,27,6,0,0,0
"4627",463,7,27,7,0,0,0
"4628",463,7,27,8,0,0,0
"4629",463,7,27,9,0,0,0
"4630",463,8,27,10,0,0,0
"4631",464,10,11,1,11,11,1
"4632",464,8,11,2,0,0,0
"4633",464,8,11,3,0,0,0
"4634",464,6,11,4,0,0,0
"4635",464,7,11,5,0,0,0
"4636",464,6,11,6,0,0,0
"4637",464,7,11,7,0,0,0
"4638",464,6,11,8,0,0,0
"4639",464,4,11,9,0,0,0
"4640",464,3,11,10,0,0,0
"4641",465,4,36,1,36,9,0.25
"4642",465,5,36,2,27,9,0.25
"4643",465,4,36,3,18,9,0.25
"4644",465,3,36,4,9,0,0
"4645",465,4,36,5,9,0,0
"4646",465,4,36,6,9,9,0.25
"4647",465,4,36,7,0,0,0
"4648",465,4,36,8,0,0,0
"4649",465,4,36,9,0,0,0
"4650",465,5,36,10,0,0,0
"4651",466,8,39,1,39,9.75,0.25
"4652",466,9,39,2,29.25,9.75,0.25
"4653",466,8,39,3,19.5,9.75,0.25
"4654",466,8,39,4,9.75,9.75,0.25
"4655",466,9,39,5,0,0,0
"4656",466,9,39,6,0,0,0
"4657",466,7,39,7,0,0,0
"4658",466,6,39,8,0,0,0
"4659",466,6,39,9,0,0,0
"4660",466,7,39,10,0,0,0
"4661",467,4,20,1,20,5,0.25
"4662",467,5,20,2,15,10,0.5
"4663",467,4,20,3,5,0,0
"4664",467,2,20,4,5,0,0
"4665",467,1,20,5,5,0,0
"4666",467,1,20,6,5,0,0
"4667",467,2,20,7,5,0,0
"4668",467,1,20,8,5,0,0
"4669",467,2,20,9,5,5,0.25
"4670",467,3,20,10,0,0,0
"4671",468,3,14,1,14,0,0
"4672",468,4,14,2,14,3.5,0.25
"4673",468,3,14,3,10.5,0,0
"4674",468,3,14,4,10.5,0,0
"4675",468,3,14,5,10.5,0,0
"4676",468,3,14,6,10.5,7,0.5
"4677",468,3,14,7,3.5,0,0
"4678",468,4,14,8,3.5,0,0
"4679",468,4,14,9,3.5,3.5,0.25
"4680",468,3,14,10,0,0,0
"4681",469,7,26,1,26,13,0.5
"4682",469,7,26,2,13,6.5,0.25
"4683",469,8,26,3,6.5,6.5,0.25
"4684",469,7,26,4,0,0,0
"4685",469,6,26,5,0,0,0
"4686",469,5,26,6,0,0,0
"4687",469,5,26,7,0,0,0
"4688",469,6,26,8,0,0,0
"4689",469,5,26,9,0,0,0
"4690",469,5,26,10,0,0,0
"4691",470,1,23,1,23,0,0
"4692",470,1,23,2,23,0,0
"4693",470,2,23,3,23,0,0
"4694",470,2,23,4,23,0,0
"4695",470,1,23,5,23,0,0
"4696",470,1,23,6,23,0,0
"4697",470,1,23,7,23,5.75,0.25
"4698",470,2,23,8,17.25,5.75,0.25
"4699",470,3,23,9,11.5,11.5,0.5
"4700",470,3,23,10,0,0,0
"4701",471,6,12,1,12,3,0.25
"4702",471,7,12,2,9,6,0.5
"4703",471,6,12,3,3,0,0
"4704",471,6,12,4,3,3,0.25
"4705",471,8,12,5,0,0,0
"4706",471,9,12,6,0,0,0
"4707",471,10,12,7,0,0,0
"4708",471,9,12,8,0,0,0
"4709",471,8,12,9,0,0,0
"4710",471,8,12,10,0,0,0
"4711",472,10,19,1,19,14.25,0.75
"4712",472,9,19,2,4.75,4.75,0.25
"4713",472,7,19,3,0,0,0
"4714",472,7,19,4,0,0,0
"4715",472,9,19,5,0,0,0
"4716",472,9,19,6,0,0,0
"4717",472,8,19,7,0,0,0
"4718",472,9,19,8,0,0,0
"4719",472,9,19,9,0,0,0
"4720",472,8,19,10,0,0,0
"4721",473,10,22,1,22,11,0.5
"4722",473,10,22,2,11,11,0.5
"4723",473,10,22,3,0,0,0
"4724",473,10,22,4,0,0,0
"4725",473,10,22,5,0,0,0
"4726",473,10,22,6,0,0,0
"4727",473,10,22,7,0,0,0
"4728",473,10,22,8,0,0,0
"4729",473,8,22,9,0,0,0
"4730",473,6,22,10,0,0,0
"4731",474,1,34,1,34,0,0
"4732",474,2,34,2,34,0,0
"4733",474,2,34,3,34,0,0
"4734",474,3,34,4,34,8.5,0.25
"4735",474,3,34,5,25.5,8.5,0.25
"4736",474,4,34,6,17,0,0
"4737",474,7,34,7,17,8.5,0.25
"4738",474,9,34,8,8.5,8.5,0.25
"4739",474,10,34,9,0,0,0
"4740",474,10,34,10,0,0,0
"4741",475,7,39,1,39,19.5,0.5
"4742",475,8,39,2,19.5,9.75,0.25
"4743",475,9,39,3,9.75,9.75,0.25
"4744",475,8,39,4,0,0,0
"4745",475,7,39,5,0,0,0
"4746",475,7,39,6,0,0,0
"4747",475,7,39,7,0,0,0
"4748",475,9,39,8,0,0,0
"4749",475,10,39,9,0,0,0
"4750",475,9,39,10,0,0,0
"4751",476,5,28,1,28,7,0.25
"4752",476,6,28,2,21,7,0.25
"4753",476,6,28,3,14,7,0.25
"4754",476,5,28,4,7,0,0
"4755",476,6,28,5,7,7,0.25
"4756",476,6,28,6,0,0,0
"4757",476,6,28,7,0,0,0
"4758",476,6,28,8,0,0,0
"4759",476,7,28,9,0,0,0
"4760",476,8,28,10,0,0,0
"4761",477,6,11,1,11,2.75,0.25
"4762",477,4,11,2,8.25,2.75,0.25
"4763",477,3,11,3,5.5,0,0
"4764",477,4,11,4,5.5,2.75,0.25
"4765",477,2,11,5,2.75,0,0
"4766",477,1,11,6,2.75,0,0
"4767",477,2,11,7,2.75,0,0
"4768",477,2,11,8,2.75,0,0
"4769",477,1,11,9,2.75,0,0
"4770",477,3,11,10,2.75,2.75,0.25
"4771",478,10,37,1,37,18.5,0.5
"4772",478,9,37,2,18.5,9.25,0.25
"4773",478,8,37,3,9.25,9.25,0.25
"4774",478,6,37,4,0,0,0
"4775",478,6,37,5,0,0,0
"4776",478,7,37,6,0,0,0
"4777",478,7,37,7,0,0,0
"4778",478,7,37,8,0,0,0
"4779",478,5,37,9,0,0,0
"4780",478,5,37,10,0,0,0
"4781",479,6,26,1,26,6.5,0.25
"4782",479,5,26,2,19.5,6.5,0.25
"4783",479,4,26,3,13,6.5,0.25
"4784",479,3,26,4,6.5,6.5,0.25
"4785",479,1,26,5,0,0,0
"4786",479,2,26,6,0,0,0
"4787",479,4,26,7,0,0,0
"4788",479,3,26,8,0,0,0
"4789",479,2,26,9,0,0,0
"4790",479,3,26,10,0,0,0
"4791",480,9,18,1,18,13.5,0.75
"4792",480,9,18,2,4.5,0,0
"4793",480,9,18,3,4.5,4.5,0.25
"4794",480,9,18,4,0,0,0
"4795",480,8,18,5,0,0,0
"4796",480,8,18,6,0,0,0
"4797",480,9,18,7,0,0,0
"4798",480,9,18,8,0,0,0
"4799",480,8,18,9,0,0,0
"4800",480,9,18,10,0,0,0
"4801",481,8,28,1,28,7,0.25
"4802",481,8,28,2,21,7,0.25
"4803",481,8,28,3,14,7,0.25
"4804",481,8,28,4,7,7,0.25
"4805",481,8,28,5,0,0,0
"4806",481,7,28,6,0,0,0
"4807",481,6,28,7,0,0,0
"4808",481,7,28,8,0,0,0
"4809",481,8,28,9,0,0,0
"4810",481,8,28,10,0,0,0
"4811",482,1,27,1,27,0,0
"4812",482,3,27,2,27,6.75,0.25
"4813",482,2,27,3,20.25,0,0
"4814",482,3,27,4,20.25,6.75,0.25
"4815",482,4,27,5,13.5,6.75,0.25
"4816",482,2,27,6,6.75,0,0
"4817",482,3,27,7,6.75,0,0
"4818",482,3,27,8,6.75,0,0
"4819",482,4,27,9,6.75,6.75,0.25
"4820",482,6,27,10,0,0,0
"4821",483,6,18,1,18,4.5,0.25
"4822",483,4,18,2,13.5,4.5,0.25
"4823",483,6,18,3,9,4.5,0.25
"4824",483,8,18,4,4.5,4.5,0.25
"4825",483,9,18,5,0,0,0
"4826",483,10,18,6,0,0,0
"4827",483,9,18,7,0,0,0
"4828",483,8,18,8,0,0,0
"4829",483,7,18,9,0,0,0
"4830",483,9,18,10,0,0,0
"4831",484,2,39,1,39,0,0
"4832",484,3,39,2,39,0,0
"4833",484,3,39,3,39,9.75,0.25
"4834",484,2,39,4,29.25,0,0
"4835",484,3,39,5,29.25,9.75,0.25
"4836",484,5,39,6,19.5,9.75,0.25
"4837",484,5,39,7,9.75,9.75,0.25
"4838",484,5,39,8,0,0,0
"4839",484,6,39,9,0,0,0
"4840",484,6,39,10,0,0,0
"4841",485,8,35,1,35,17.5,0.5
"4842",485,7,35,2,17.5,8.75,0.25
"4843",485,7,35,3,8.75,8.75,0.25
"4844",485,5,35,4,0,0,0
"4845",485,4,35,5,0,0,0
"4846",485,5,35,6,0,0,0
"4847",485,4,35,7,0,0,0
"4848",485,4,35,8,0,0,0
"4849",485,4,35,9,0,0,0
"4850",485,3,35,10,0,0,0
"4851",486,10,36,1,36,18,0.5
"4852",486,9,36,2,18,9,0.25
"4853",486,7,36,3,9,9,0.25
"4854",486,8,36,4,0,0,0
"4855",486,10,36,5,0,0,0
"4856",486,10,36,6,0,0,0
"4857",486,9,36,7,0,0,0
"4858",486,10,36,8,0,0,0
"4859",486,10,36,9,0,0,0
"4860",486,10,36,10,0,0,0
"4861",487,8,35,1,35,8.75,0.25
"4862",487,8,35,2,26.25,8.75,0.25
"4863",487,9,35,3,17.5,8.75,0.25
"4864",487,8,35,4,8.75,8.75,0.25
"4865",487,9,35,5,0,0,0
"4866",487,8,35,6,0,0,0
"4867",487,8,35,7,0,0,0
"4868",487,8,35,8,0,0,0
"4869",487,9,35,9,0,0,0
"4870",487,9,35,10,0,0,0
"4871",488,9,31,1,31,15.5,0.5
"4872",488,9,31,2,15.5,7.75,0.25
"4873",488,9,31,3,7.75,7.75,0.25
"4874",488,9,31,4,0,0,0
"4875",488,9,31,5,0,0,0
"4876",488,8,31,6,0,0,0
"4877",488,8,31,7,0,0,0
"4878",488,9,31,8,0,0,0
"4879",488,9,31,9,0,0,0
"4880",488,9,31,10,0,0,0
"4881",489,8,23,1,23,11.5,0.5
"4882",489,9,23,2,11.5,5.75,0.25
"4883",489,9,23,3,5.75,5.75,0.25
"4884",489,9,23,4,0,0,0
"4885",489,9,23,5,0,0,0
"4886",489,8,23,6,0,0,0
"4887",489,7,23,7,0,0,0
"4888",489,8,23,8,0,0,0
"4889",489,7,23,9,0,0,0
"4890",489,8,23,10,0,0,0
"4891",490,9,24,1,24,12,0.5
"4892",490,8,24,2,12,6,0.25
"4893",490,6,24,3,6,6,0.25
"4894",490,7,24,4,0,0,0
"4895",490,9,24,5,0,0,0
"4896",490,9,24,6,0,0,0
"4897",490,8,24,7,0,0,0
"4898",490,7,24,8,0,0,0
"4899",490,8,24,9,0,0,0
"4900",490,7,24,10,0,0,0
"4901",491,9,15,1,15,7.5,0.5
"4902",491,10,15,2,7.5,7.5,0.5
"4903",491,10,15,3,0,0,0
"4904",491,9,15,4,0,0,0
"4905",491,9,15,5,0,0,0
"4906",491,9,15,6,0,0,0
"4907",491,9,15,7,0,0,0
"4908",491,9,15,8,0,0,0
"4909",491,8,15,9,0,0,0
"4910",491,8,15,10,0,0,0
"4911",492,4,17,1,17,4.25,0.25
"4912",492,5,17,2,12.75,0,0
"4913",492,4,17,3,12.75,8.5,0.5
"4914",492,4,17,4,4.25,0,0
"4915",492,4,17,5,4.25,0,0
"4916",492,4,17,6,4.25,0,0
"4917",492,5,17,7,4.25,0,0
"4918",492,5,17,8,4.25,0,0
"4919",492,5,17,9,4.25,4.25,0.25
"4920",492,5,17,10,0,0,0
"4921",493,1,37,1,37,0,0
"4922",493,1,37,2,37,0,0
"4923",493,2,37,3,37,0,0
"4924",493,2,37,4,37,0,0
"4925",493,1,37,5,37,0,0
"4926",493,3,37,6,37,9.25,0.25
"4927",493,4,37,7,27.75,9.25,0.25
"4928",493,5,37,8,18.5,9.25,0.25
"4929",493,6,37,9,9.25,9.25,0.25
"4930",493,5,37,10,0,0,0
"4931",494,3,29,1,29,7.25,0.25
"4932",494,3,29,2,21.75,0,0
"4933",494,4,29,3,21.75,7.25,0.25
"4934",494,5,29,4,14.5,7.25,0.25
"4935",494,6,29,5,7.25,7.25,0.25
"4936",494,6,29,6,0,0,0
"4937",494,7,29,7,0,0,0
"4938",494,7,29,8,0,0,0
"4939",494,7,29,9,0,0,0
"4940",494,6,29,10,0,0,0
"4941",495,8,11,1,11,5.5,0.5
"4942",495,8,11,2,5.5,0,0
"4943",495,9,11,3,5.5,2.75,0.25
"4944",495,9,11,4,2.75,2.75,0.25
"4945",495,7,11,5,0,0,0
"4946",495,7,11,6,0,0,0
"4947",495,8,11,7,0,0,0
"4948",495,8,11,8,0,0,0
"4949",495,8,11,9,0,0,0
"4950",495,8,11,10,0,0,0
"4951",496,2,10,1,10,0,0
"4952",496,2,10,2,10,0,0
"4953",496,3,10,3,10,5,0.5
"4954",496,3,10,4,5,0,0
"4955",496,3,10,5,5,0,0
"4956",496,3,10,6,5,2.5,0.25
"4957",496,4,10,7,2.5,0,0
"4958",496,4,10,8,2.5,0,0
"4959",496,5,10,9,2.5,2.5,0.25
"4960",496,6,10,10,0,0,0
"4961",497,1,27,1,27,0,0
"4962",497,2,27,2,27,0,0
"4963",497,3,27,3,27,6.75,0.25
"4964",497,3,27,4,20.25,0,0
"4965",497,2,27,5,20.25,0,0
"4966",497,1,27,6,20.25,0,0
"4967",497,1,27,7,20.25,0,0
"4968",497,1,27,8,20.25,0,0
"4969",497,1,27,9,20.25,6.75,0.25
"4970",497,1,27,10,13.5,13.5,0.5
"4971",498,9,16,1,16,12,0.75
"4972",498,10,16,2,4,4,0.25
"4973",498,10,16,3,0,0,0
"4974",498,10,16,4,0,0,0
"4975",498,9,16,5,0,0,0
"4976",498,8,16,6,0,0,0
"4977",498,8,16,7,0,0,0
"4978",498,8,16,8,0,0,0
"4979",498,7,16,9,0,0,0
"4980",498,7,16,10,0,0,0
"4981",499,7,36,1,36,9,0.25
"4982",499,6,36,2,27,9,0.25
"4983",499,7,36,3,18,9,0.25
"4984",499,7,36,4,9,9,0.25
"4985",499,7,36,5,0,0,0
"4986",499,6,36,6,0,0,0
"4987",499,6,36,7,0,0,0
"4988",499,5,36,8,0,0,0
"4989",499,5,36,9,0,0,0
"4990",499,6,36,10,0,0,0
"4991",500,7,16,1,16,8,0.5
"4992",500,7,16,2,8,8,0.5
"4993",500,6,16,3,0,0,0
"4994",500,6,16,4,0,0,0
"4995",500,5,16,5,0,0,0
"4996",500,5,16,6,0,0,0
"4997",500,5,16,7,0,0,0
"4998",500,5,16,8,0,0,0
"4999",500,5,16,9,0,0,0
"5000",500,4,16,10,0,0,0
"5001",501,4,13,1,13,3.25,0.25
"5002",501,4,13,2,9.75,3.25,0.25
"5003",501,5,13,3,6.5,3.25,0.25
"5004",501,4,13,4,3.25,0,0
"5005",501,4,13,5,3.25,0,0
"5006",501,4,13,6,3.25,0,0
"5007",501,4,13,7,3.25,0,0
"5008",501,3,13,8,3.25,3.25,0.25
"5009",501,3,13,9,0,0,0
"5010",501,2,13,10,0,0,0
"5011",502,7,14,1,14,7,0.5
"5012",502,7,14,2,7,3.5,0.25
"5013",502,7,14,3,3.5,3.5,0.25
"5014",502,8,14,4,0,0,0
"5015",502,9,14,5,0,0,0
"5016",502,8,14,6,0,0,0
"5017",502,9,14,7,0,0,0
"5018",502,8,14,8,0,0,0
"5019",502,9,14,9,0,0,0
"5020",502,9,14,10,0,0,0
"5021",503,4,20,1,20,5,0.25
"5022",503,5,20,2,15,5,0.25
"5023",503,5,20,3,10,5,0.25
"5024",503,7,20,4,5,0,0
"5025",503,8,20,5,5,0,0
"5026",503,7,20,6,5,5,0.25
"5027",503,6,20,7,0,0,0
"5028",503,7,20,8,0,0,0
"5029",503,6,20,9,0,0,0
"5030",503,5,20,10,0,0,0
"5031",504,9,36,1,36,18,0.5
"5032",504,9,36,2,18,9,0.25
"5033",504,10,36,3,9,9,0.25
"5034",504,9,36,4,0,0,0
"5035",504,10,36,5,0,0,0
"5036",504,9,36,6,0,0,0
"5037",504,9,36,7,0,0,0
"5038",504,10,36,8,0,0,0
"5039",504,10,36,9,0,0,0
"5040",504,10,36,10,0,0,0
"5041",505,4,19,1,19,0,0
"5042",505,4,19,2,19,4.75,0.25
"5043",505,4,19,3,14.25,9.5,0.5
"5044",505,3,19,4,4.75,0,0
"5045",505,3,19,5,4.75,0,0
"5046",505,2,19,6,4.75,0,0
"5047",505,2,19,7,4.75,0,0
"5048",505,1,19,8,4.75,0,0
"5049",505,2,19,9,4.75,0,0
"5050",505,3,19,10,4.75,4.75,0.25
"5051",506,10,20,1,20,15,0.75
"5052",506,9,20,2,5,5,0.25
"5053",506,8,20,3,0,0,0
"5054",506,7,20,4,0,0,0
"5055",506,7,20,5,0,0,0
"5056",506,6,20,6,0,0,0
"5057",506,7,20,7,0,0,0
"5058",506,9,20,8,0,0,0
"5059",506,8,20,9,0,0,0
"5060",506,8,20,10,0,0,0
"5061",507,9,37,1,37,18.5,0.5
"5062",507,9,37,2,18.5,9.25,0.25
"5063",507,10,37,3,9.25,9.25,0.25
"5064",507,9,37,4,0,0,0
"5065",507,9,37,5,0,0,0
"5066",507,10,37,6,0,0,0
"5067",507,10,37,7,0,0,0
"5068",507,9,37,8,0,0,0
"5069",507,10,37,9,0,0,0
"5070",507,10,37,10,0,0,0
"5071",508,8,10,1,10,2.5,0.25
"5072",508,8,10,2,7.5,2.5,0.25
"5073",508,7,10,3,5,5,0.5
"5074",508,6,10,4,0,0,0
"5075",508,7,10,5,0,0,0
"5076",508,7,10,6,0,0,0
"5077",508,6,10,7,0,0,0
"5078",508,5,10,8,0,0,0
"5079",508,4,10,9,0,0,0
"5080",508,5,10,10,0,0,0
"5081",509,7,36,1,36,18,0.5
"5082",509,7,36,2,18,9,0.25
"5083",509,7,36,3,9,9,0.25
"5084",509,6,36,4,0,0,0
"5085",509,6,36,5,0,0,0
"5086",509,7,36,6,0,0,0
"5087",509,6,36,7,0,0,0
"5088",509,5,36,8,0,0,0
"5089",509,5,36,9,0,0,0
"5090",509,4,36,10,0,0,0
"5091",510,9,19,1,19,9.5,0.5
"5092",510,10,19,2,9.5,9.5,0.5
"5093",510,10,19,3,0,0,0
"5094",510,10,19,4,0,0,0
"5095",510,9,19,5,0,0,0
"5096",510,9,19,6,0,0,0
"5097",510,8,19,7,0,0,0
"5098",510,7,19,8,0,0,0
"5099",510,9,19,9,0,0,0
"5100",510,7,19,10,0,0,0
"5101",511,3,34,1,34,8.5,0.25
"5102",511,4,34,2,25.5,8.5,0.25
"5103",511,5,34,3,17,8.5,0.25
"5104",511,4,34,4,8.5,0,0
"5105",511,6,34,5,8.5,8.5,0.25
"5106",511,7,34,6,0,0,0
"5107",511,7,34,7,0,0,0
"5108",511,6,34,8,0,0,0
"5109",511,6,34,9,0,0,0
"5110",511,5,34,10,0,0,0
"5111",512,1,32,1,32,0,0
"5112",512,1,32,2,32,0,0
"5113",512,1,32,3,32,0,0
"5114",512,1,32,4,32,0,0
"5115",512,2,32,5,32,0,0
"5116",512,1,32,6,32,0,0
"5117",512,1,32,7,32,0,0
"5118",512,2,32,8,32,16,0.5
"5119",512,2,32,9,16,8,0.25
"5120",512,2,32,10,8,8,0.25
"5121",513,7,30,1,30,15,0.5
"5122",513,8,30,2,15,7.5,0.25
"5123",513,7,30,3,7.5,7.5,0.25
"5124",513,8,30,4,0,0,0
"5125",513,8,30,5,0,0,0
"5126",513,9,30,6,0,0,0
"5127",513,9,30,7,0,0,0
"5128",513,9,30,8,0,0,0
"5129",513,10,30,9,0,0,0
"5130",513,9,30,10,0,0,0
"5131",514,3,21,1,21,0,0
"5132",514,3,21,2,21,0,0
"5133",514,2,21,3,21,0,0
"5134",514,3,21,4,21,0,0
"5135",514,2,21,5,21,0,0
"5136",514,1,21,6,21,0,0
"5137",514,1,21,7,21,5.25,0.25
"5138",514,1,21,8,15.75,5.25,0.25
"5139",514,1,21,9,10.5,5.25,0.25
"5140",514,1,21,10,5.25,5.25,0.25
"5141",515,7,16,1,16,8,0.5
"5142",515,8,16,2,8,4,0.25
"5143",515,8,16,3,4,4,0.25
"5144",515,9,16,4,0,0,0
"5145",515,9,16,5,0,0,0
"5146",515,10,16,6,0,0,0
"5147",515,9,16,7,0,0,0
"5148",515,9,16,8,0,0,0
"5149",515,9,16,9,0,0,0
"5150",515,8,16,10,0,0,0
"5151",516,10,39,1,39,19.5,0.5
"5152",516,10,39,2,19.5,9.75,0.25
"5153",516,9,39,3,9.75,9.75,0.25
"5154",516,10,39,4,0,0,0
"5155",516,9,39,5,0,0,0
"5156",516,9,39,6,0,0,0
"5157",516,9,39,7,0,0,0
"5158",516,8,39,8,0,0,0
"5159",516,9,39,9,0,0,0
"5160",516,9,39,10,0,0,0
"5161",517,3,14,1,14,3.5,0.25
"5162",517,1,14,2,10.5,0,0
"5163",517,1,14,3,10.5,0,0
"5164",517,2,14,4,10.5,0,0
"5165",517,1,14,5,10.5,3.5,0.25
"5166",517,1,14,6,7,0,0
"5167",517,1,14,7,7,0,0
"5168",517,3,14,8,7,3.5,0.25
"5169",517,4,14,9,3.5,0,0
"5170",517,3,14,10,3.5,3.5,0.25
"5171",518,6,27,1,27,6.75,0.25
"5172",518,6,27,2,20.25,13.5,0.5
"5173",518,4,27,3,6.75,0,0
"5174",518,3,27,4,6.75,0,0
"5175",518,4,27,5,6.75,6.75,0.25
"5176",518,3,27,6,0,0,0
"5177",518,3,27,7,0,0,0
"5178",518,2,27,8,0,0,0
"5179",518,3,27,9,0,0,0
"5180",518,3,27,10,0,0,0
"5181",519,7,17,1,17,8.5,0.5
"5182",519,7,17,2,8.5,4.25,0.25
"5183",519,9,17,3,4.25,4.25,0.25
"5184",519,9,17,4,0,0,0
"5185",519,10,17,5,0,0,0
"5186",519,10,17,6,0,0,0
"5187",519,10,17,7,0,0,0
"5188",519,8,17,8,0,0,0
"5189",519,8,17,9,0,0,0
"5190",519,8,17,10,0,0,0
"5191",520,4,24,1,24,6,0.25
"5192",520,4,24,2,18,6,0.25
"5193",520,5,24,3,12,6,0.25
"5194",520,6,24,4,6,0,0
"5195",520,5,24,5,6,6,0.25
"5196",520,7,24,6,0,0,0
"5197",520,7,24,7,0,0,0
"5198",520,10,24,8,0,0,0
"5199",520,10,24,9,0,0,0
"5200",520,9,24,10,0,0,0
"5201",521,10,16,1,16,12,0.75
"5202",521,10,16,2,4,4,0.25
"5203",521,8,16,3,0,0,0
"5204",521,8,16,4,0,0,0
"5205",521,9,16,5,0,0,0
"5206",521,9,16,6,0,0,0
"5207",521,8,16,7,0,0,0
"5208",521,8,16,8,0,0,0
"5209",521,9,16,9,0,0,0
"5210",521,9,16,10,0,0,0
"5211",522,1,23,1,23,0,0
"5212",522,2,23,2,23,0,0
"5213",522,3,23,3,23,0,0
"5214",522,1,23,4,23,0,0
"5215",522,1,23,5,23,0,0
"5216",522,2,23,6,23,5.75,0.25
"5217",522,2,23,7,17.25,0,0
"5218",522,3,23,8,17.25,5.75,0.25
"5219",522,2,23,9,11.5,5.75,0.25
"5220",522,3,23,10,5.75,5.75,0.25
"5221",523,8,19,1,19,4.75,0.25
"5222",523,8,19,2,14.25,9.5,0.5
"5223",523,7,19,3,4.75,4.75,0.25
"5224",523,7,19,4,0,0,0
"5225",523,8,19,5,0,0,0
"5226",523,8,19,6,0,0,0
"5227",523,9,19,7,0,0,0
"5228",523,8,19,8,0,0,0
"5229",523,6,19,9,0,0,0
"5230",523,7,19,10,0,0,0
"5231",524,5,33,1,33,8.25,0.25
"5232",524,6,33,2,24.75,8.25,0.25
"5233",524,5,33,3,16.5,0,0
"5234",524,4,33,4,16.5,8.25,0.25
"5235",524,3,33,5,8.25,0,0
"5236",524,1,33,6,8.25,0,0
"5237",524,2,33,7,8.25,0,0
"5238",524,2,33,8,8.25,8.25,0.25
"5239",524,1,33,9,0,0,0
"5240",524,1,33,10,0,0,0
"5241",525,3,25,1,25,0,0
"5242",525,2,25,2,25,0,0
"5243",525,2,25,3,25,0,0
"5244",525,1,25,4,25,0,0
"5245",525,1,25,5,25,0,0
"5246",525,2,25,6,25,0,0
"5247",525,2,25,7,25,6.25,0.25
"5248",525,1,25,8,18.75,0,0
"5249",525,2,25,9,18.75,12.5,0.5
"5250",525,2,25,10,6.25,6.25,0.25
"5251",526,5,34,1,34,8.5,0.25
"5252",526,5,34,2,25.5,8.5,0.25
"5253",526,5,34,3,17,8.5,0.25
"5254",526,5,34,4,8.5,0,0
"5255",526,4,34,5,8.5,0,0
"5256",526,4,34,6,8.5,8.5,0.25
"5257",526,3,34,7,0,0,0
"5258",526,4,34,8,0,0,0
"5259",526,2,34,9,0,0,0
"5260",526,2,34,10,0,0,0
"5261",527,5,12,1,12,3,0.25
"5262",527,7,12,2,9,3,0.25
"5263",527,7,12,3,6,3,0.25
"5264",527,7,12,4,3,0,0
"5265",527,8,12,5,3,0,0
"5266",527,7,12,6,3,0,0
"5267",527,8,12,7,3,0,0
"5268",527,9,12,8,3,0,0
"5269",527,8,12,9,3,3,0.25
"5270",527,7,12,10,0,0,0
"5271",528,6,31,1,31,7.75,0.25
"5272",528,6,31,2,23.25,7.75,0.25
"5273",528,5,31,3,15.5,7.75,0.25
"5274",528,5,31,4,7.75,7.75,0.25
"5275",528,5,31,5,0,0,0
"5276",528,7,31,6,0,0,0
"5277",528,7,31,7,0,0,0
"5278",528,7,31,8,0,0,0
"5279",528,7,31,9,0,0,0
"5280",528,6,31,10,0,0,0
"5281",529,9,32,1,32,16,0.5
"5282",529,10,32,2,16,16,0.5
"5283",529,9,32,3,0,0,0
"5284",529,9,32,4,0,0,0
"5285",529,9,32,5,0,0,0
"5286",529,9,32,6,0,0,0
"5287",529,8,32,7,0,0,0
"5288",529,7,32,8,0,0,0
"5289",529,7,32,9,0,0,0
"5290",529,6,32,10,0,0,0
"5291",530,1,20,1,20,0,0
"5292",530,1,20,2,20,0,0
"5293",530,1,20,3,20,0,0
"5294",530,1,20,4,20,0,0
"5295",530,1,20,5,20,0,0
"5296",530,1,20,6,20,0,0
"5297",530,1,20,7,20,0,0
"5298",530,1,20,8,20,10,0.5
"5299",530,2,20,9,10,5,0.25
"5300",530,2,20,10,5,5,0.25
"5301",531,4,38,1,38,9.5,0.25
"5302",531,4,38,2,28.5,9.5,0.25
"5303",531,5,38,3,19,9.5,0.25
"5304",531,7,38,4,9.5,9.5,0.25
"5305",531,7,38,5,0,0,0
"5306",531,7,38,6,0,0,0
"5307",531,8,38,7,0,0,0
"5308",531,8,38,8,0,0,0
"5309",531,8,38,9,0,0,0
"5310",531,7,38,10,0,0,0
"5311",532,3,36,1,36,9,0.25
"5312",532,2,36,2,27,0,0
"5313",532,3,36,3,27,9,0.25
"5314",532,6,36,4,18,9,0.25
"5315",532,7,36,5,9,9,0.25
"5316",532,6,36,6,0,0,0
"5317",532,6,36,7,0,0,0
"5318",532,4,36,8,0,0,0
"5319",532,4,36,9,0,0,0
"5320",532,6,36,10,0,0,0
"5321",533,5,39,1,39,9.75,0.25
"5322",533,4,39,2,29.25,9.75,0.25
"5323",533,3,39,3,19.5,0,0
"5324",533,4,39,4,19.5,9.75,0.25
"5325",533,6,39,5,9.75,9.75,0.25
"5326",533,7,39,6,0,0,0
"5327",533,9,39,7,0,0,0
"5328",533,9,39,8,0,0,0
"5329",533,10,39,9,0,0,0
"5330",533,9,39,10,0,0,0
"5331",534,2,12,1,12,3,0.25
"5332",534,2,12,2,9,0,0
"5333",534,2,12,3,9,3,0.25
"5334",534,2,12,4,6,0,0
"5335",534,2,12,5,6,3,0.25
"5336",534,1,12,6,3,0,0
"5337",534,1,12,7,3,0,0
"5338",534,1,12,8,3,0,0
"5339",534,1,12,9,3,0,0
"5340",534,1,12,10,3,3,0.25
"5341",535,1,17,1,17,0,0
"5342",535,1,17,2,17,0,0
"5343",535,1,17,3,17,0,0
"5344",535,1,17,4,17,0,0
"5345",535,1,17,5,17,0,0
"5346",535,2,17,6,17,0,0
"5347",535,3,17,7,17,4.25,0.25
"5348",535,4,17,8,12.75,4.25,0.25
"5349",535,4,17,9,8.5,4.25,0.25
"5350",535,4,17,10,4.25,4.25,0.25
"5351",536,4,37,1,37,9.25,0.25
"5352",536,4,37,2,27.75,9.25,0.25
"5353",536,3,37,3,18.5,0,0
"5354",536,4,37,4,18.5,9.25,0.25
"5355",536,3,37,5,9.25,0,0
"5356",536,3,37,6,9.25,0,0
"5357",536,4,37,7,9.25,0,0
"5358",536,4,37,8,9.25,0,0
"5359",536,2,37,9,9.25,9.25,0.25
"5360",536,1,37,10,0,0,0
"5361",537,4,36,1,36,9,0.25
"5362",537,4,36,2,27,9,0.25
"5363",537,2,36,3,18,0,0
"5364",537,1,36,4,18,0,0
"5365",537,1,36,5,18,0,0
"5366",537,3,36,6,18,0,0
"5367",537,2,36,7,18,0,0
"5368",537,3,36,8,18,9,0.25
"5369",537,3,36,9,9,9,0.25
"5370",537,2,36,10,0,0,0
"5371",538,10,36,1,36,18,0.5
"5372",538,9,36,2,18,9,0.25
"5373",538,9,36,3,9,9,0.25
"5374",538,8,36,4,0,0,0
"5375",538,7,36,5,0,0,0
"5376",538,7,36,6,0,0,0
"5377",538,6,36,7,0,0,0
"5378",538,6,36,8,0,0,0
"5379",538,6,36,9,0,0,0
"5380",538,7,36,10,0,0,0
"5381",539,10,26,1,26,13,0.5
"5382",539,9,26,2,13,6.5,0.25
"5383",539,8,26,3,6.5,6.5,0.25
"5384",539,9,26,4,0,0,0
"5385",539,9,26,5,0,0,0
"5386",539,7,26,6,0,0,0
"5387",539,6,26,7,0,0,0
"5388",539,6,26,8,0,0,0
"5389",539,8,26,9,0,0,0
"5390",539,8,26,10,0,0,0
"5391",540,5,34,1,34,8.5,0.25
"5392",540,6,34,2,25.5,8.5,0.25
"5393",540,7,34,3,17,8.5,0.25
"5394",540,8,34,4,8.5,8.5,0.25
"5395",540,9,34,5,0,0,0
"5396",540,8,34,6,0,0,0
"5397",540,8,34,7,0,0,0
"5398",540,8,34,8,0,0,0
"5399",540,8,34,9,0,0,0
"5400",540,9,34,10,0,0,0
"5401",541,6,37,1,37,9.25,0.25
"5402",541,5,37,2,27.75,9.25,0.25
"5403",541,6,37,3,18.5,9.25,0.25
"5404",541,7,37,4,9.25,9.25,0.25
"5405",541,7,37,5,0,0,0
"5406",541,6,37,6,0,0,0
"5407",541,5,37,7,0,0,0
"5408",541,6,37,8,0,0,0
"5409",541,6,37,9,0,0,0
"5410",541,6,37,10,0,0,0
"5411",542,4,37,1,37,9.25,0.25
"5412",542,4,37,2,27.75,0,0
"5413",542,4,37,3,27.75,9.25,0.25
"5414",542,5,37,4,18.5,9.25,0.25
"5415",542,7,37,5,9.25,9.25,0.25
"5416",542,8,37,6,0,0,0
"5417",542,7,37,7,0,0,0
"5418",542,8,37,8,0,0,0
"5419",542,8,37,9,0,0,0
"5420",542,8,37,10,0,0,0
"5421",543,3,31,1,31,0,0
"5422",543,3,31,2,31,0,0
"5423",543,4,31,3,31,7.75,0.25
"5424",543,5,31,4,23.25,7.75,0.25
"5425",543,4,31,5,15.5,7.75,0.25
"5426",543,6,31,6,7.75,7.75,0.25
"5427",543,8,31,7,0,0,0
"5428",543,8,31,8,0,0,0
"5429",543,8,31,9,0,0,0
"5430",543,6,31,10,0,0,0
"5431",544,3,22,1,22,0,0
"5432",544,3,22,2,22,0,0
"5433",544,3,22,3,22,5.5,0.25
"5434",544,2,22,4,16.5,0,0
"5435",544,3,22,5,16.5,11,0.5
"5436",544,2,22,6,5.5,0,0
"5437",544,2,22,7,5.5,0,0
"5438",544,2,22,8,5.5,0,0
"5439",544,3,22,9,5.5,0,0
"5440",544,3,22,10,5.5,5.5,0.25
"5441",545,1,24,1,24,0,0
"5442",545,1,24,2,24,0,0
"5443",545,1,24,3,24,0,0
"5444",545,1,24,4,24,0,0
"5445",545,1,24,5,24,0,0
"5446",545,1,24,6,24,0,0
"5447",545,1,24,7,24,0,0
"5448",545,2,24,8,24,6,0.25
"5449",545,1,24,9,18,6,0.25
"5450",545,2,24,10,12,12,0.5
"5451",546,7,21,1,21,10.5,0.5
"5452",546,7,21,2,10.5,0,0
"5453",546,7,21,3,10.5,5.25,0.25
"5454",546,6,21,4,5.25,0,0
"5455",546,5,21,5,5.25,5.25,0.25
"5456",546,3,21,6,0,0,0
"5457",546,1,21,7,0,0,0
"5458",546,4,21,8,0,0,0
"5459",546,3,21,9,0,0,0
"5460",546,4,21,10,0,0,0
"5461",547,5,18,1,18,9,0.5
"5462",547,4,18,2,9,0,0
"5463",547,6,18,3,9,9,0.5
"5464",547,7,18,4,0,0,0
"5465",547,7,18,5,0,0,0
"5466",547,5,18,6,0,0,0
"5467",547,5,18,7,0,0,0
"5468",547,5,18,8,0,0,0
"5469",547,5,18,9,0,0,0
"5470",547,5,18,10,0,0,0
"5471",548,7,28,1,28,14,0.5
"5472",548,7,28,2,14,7,0.25
"5473",548,6,28,3,7,0,0
"5474",548,5,28,4,7,7,0.25
"5475",548,4,28,5,0,0,0
"5476",548,3,28,6,0,0,0
"5477",548,2,28,7,0,0,0
"5478",548,1,28,8,0,0,0
"5479",548,1,28,9,0,0,0
"5480",548,1,28,10,0,0,0
"5481",549,9,28,1,28,14,0.5
"5482",549,8,28,2,14,7,0.25
"5483",549,8,28,3,7,7,0.25
"5484",549,9,28,4,0,0,0
"5485",549,9,28,5,0,0,0
"5486",549,8,28,6,0,0,0
"5487",549,8,28,7,0,0,0
"5488",549,7,28,8,0,0,0
"5489",549,7,28,9,0,0,0
"5490",549,8,28,10,0,0,0
"5491",550,9,15,1,15,7.5,0.5
"5492",550,9,15,2,7.5,3.75,0.25
"5493",550,9,15,3,3.75,3.75,0.25
"5494",550,9,15,4,0,0,0
"5495",550,10,15,5,0,0,0
"5496",550,10,15,6,0,0,0
"5497",550,8,15,7,0,0,0
"5498",550,8,15,8,0,0,0
"5499",550,8,15,9,0,0,0
"5500",550,8,15,10,0,0,0
"5501",551,8,22,1,22,5.5,0.25
"5502",551,7,22,2,16.5,11,0.5
"5503",551,6,22,3,5.5,0,0
"5504",551,6,22,4,5.5,5.5,0.25
"5505",551,5,22,5,0,0,0
"5506",551,5,22,6,0,0,0
"5507",551,6,22,7,0,0,0
"5508",551,6,22,8,0,0,0
"5509",551,7,22,9,0,0,0
"5510",551,6,22,10,0,0,0
"5511",552,1,18,1,18,0,0
"5512",552,1,18,2,18,0,0
"5513",552,1,18,3,18,0,0
"5514",552,1,18,4,18,0,0
"5515",552,2,18,5,18,0,0
"5516",552,3,18,6,18,4.5,0.25
"5517",552,3,18,7,13.5,4.5,0.25
"5518",552,2,18,8,9,4.5,0.25
"5519",552,1,18,9,4.5,0,0
"5520",552,2,18,10,4.5,4.5,0.25
"5521",553,5,20,1,20,10,0.5
"5522",553,5,20,2,10,0,0
"5523",553,5,20,3,10,5,0.25
"5524",553,5,20,4,5,0,0
"5525",553,5,20,5,5,5,0.25
"5526",553,5,20,6,0,0,0
"5527",553,7,20,7,0,0,0
"5528",553,6,20,8,0,0,0
"5529",553,5,20,9,0,0,0
"5530",553,4,20,10,0,0,0
"5531",554,5,34,1,34,8.5,0.25
"5532",554,4,34,2,25.5,8.5,0.25
"5533",554,6,34,3,17,8.5,0.25
"5534",554,6,34,4,8.5,8.5,0.25
"5535",554,7,34,5,0,0,0
"5536",554,7,34,6,0,0,0
"5537",554,8,34,7,0,0,0
"5538",554,8,34,8,0,0,0
"5539",554,8,34,9,0,0,0
"5540",554,8,34,10,0,0,0
"5541",555,8,23,1,23,11.5,0.5
"5542",555,7,23,2,11.5,11.5,0.5
"5543",555,8,23,3,0,0,0
"5544",555,7,23,4,0,0,0
"5545",555,6,23,5,0,0,0
"5546",555,5,23,6,0,0,0
"5547",555,5,23,7,0,0,0
"5548",555,6,23,8,0,0,0
"5549",555,5,23,9,0,0,0
"5550",555,5,23,10,0,0,0
"5551",556,2,28,1,28,0,0
"5552",556,3,28,2,28,0,0
"5553",556,1,28,3,28,0,0
"5554",556,1,28,4,28,0,0
"5555",556,2,28,5,28,7,0.25
"5556",556,1,28,6,21,0,0
"5557",556,1,28,7,21,0,0
"5558",556,2,28,8,21,7,0.25
"5559",556,3,28,9,14,7,0.25
"5560",556,3,28,10,7,7,0.25
"5561",557,6,37,1,37,9.25,0.25
"5562",557,7,37,2,27.75,9.25,0.25
"5563",557,6,37,3,18.5,9.25,0.25
"5564",557,5,37,4,9.25,9.25,0.25
"5565",557,5,37,5,0,0,0
"5566",557,5,37,6,0,0,0
"5567",557,6,37,7,0,0,0
"5568",557,8,37,8,0,0,0
"5569",557,7,37,9,0,0,0
"5570",557,7,37,10,0,0,0
"5571",558,2,39,1,39,0,0
"5572",558,2,39,2,39,0,0
"5573",558,1,39,3,39,0,0
"5574",558,2,39,4,39,0,0
"5575",558,3,39,5,39,9.75,0.25
"5576",558,3,39,6,29.25,9.75,0.25
"5577",558,2,39,7,19.5,0,0
"5578",558,2,39,8,19.5,0,0
"5579",558,3,39,9,19.5,9.75,0.25
"5580",558,2,39,10,9.75,9.75,0.25
"5581",559,4,30,1,30,7.5,0.25
"5582",559,4,30,2,22.5,7.5,0.25
"5583",559,3,30,3,15,0,0
"5584",559,2,30,4,15,0,0
"5585",559,2,30,5,15,0,0
"5586",559,2,30,6,15,0,0
"5587",559,2,30,7,15,0,0
"5588",559,1,30,8,15,0,0
"5589",559,1,30,9,15,7.5,0.25
"5590",559,1,30,10,7.5,7.5,0.25
"5591",560,10,32,1,32,24,0.75
"5592",560,9,32,2,8,8,0.25
"5593",560,9,32,3,0,0,0
"5594",560,10,32,4,0,0,0
"5595",560,9,32,5,0,0,0
"5596",560,9,32,6,0,0,0
"5597",560,9,32,7,0,0,0
"5598",560,9,32,8,0,0,0
"5599",560,10,32,9,0,0,0
"5600",560,10,32,10,0,0,0
"5601",561,7,27,1,27,13.5,0.5
"5602",561,8,27,2,13.5,6.75,0.25
"5603",561,9,27,3,6.75,0,0
"5604",561,10,27,4,6.75,6.75,0.25
"5605",561,9,27,5,0,0,0
"5606",561,8,27,6,0,0,0
"5607",561,6,27,7,0,0,0
"5608",561,5,27,8,0,0,0
"5609",561,6,27,9,0,0,0
"5610",561,7,27,10,0,0,0
"5611",562,6,31,1,31,7.75,0.25
"5612",562,5,31,2,23.25,7.75,0.25
"5613",562,3,31,3,15.5,0,0
"5614",562,3,31,4,15.5,0,0
"5615",562,4,31,5,15.5,7.75,0.25
"5616",562,4,31,6,7.75,0,0
"5617",562,4,31,7,7.75,7.75,0.25
"5618",562,3,31,8,0,0,0
"5619",562,4,31,9,0,0,0
"5620",562,5,31,10,0,0,0
"5621",563,8,33,1,33,16.5,0.5
"5622",563,9,33,2,16.5,8.25,0.25
"5623",563,9,33,3,8.25,8.25,0.25
"5624",563,9,33,4,0,0,0
"5625",563,9,33,5,0,0,0
"5626",563,10,33,6,0,0,0
"5627",563,10,33,7,0,0,0
"5628",563,9,33,8,0,0,0
"5629",563,10,33,9,0,0,0
"5630",563,10,33,10,0,0,0
"5631",564,1,30,1,30,0,0
"5632",564,1,30,2,30,0,0
"5633",564,1,30,3,30,0,0
"5634",564,2,30,4,30,0,0
"5635",564,1,30,5,30,0,0
"5636",564,1,30,6,30,0,0
"5637",564,1,30,7,30,0,0
"5638",564,2,30,8,30,7.5,0.25
"5639",564,3,30,9,22.5,15,0.5
"5640",564,5,30,10,7.5,7.5,0.25
"5641",565,8,22,1,22,11,0.5
"5642",565,7,22,2,11,11,0.5
"5643",565,8,22,3,0,0,0
"5644",565,8,22,4,0,0,0
"5645",565,8,22,5,0,0,0
"5646",565,7,22,6,0,0,0
"5647",565,5,22,7,0,0,0
"5648",565,6,22,8,0,0,0
"5649",565,5,22,9,0,0,0
"5650",565,4,22,10,0,0,0
"5651",566,5,21,1,21,5.25,0.25
"5652",566,4,21,2,15.75,5.25,0.25
"5653",566,3,21,3,10.5,5.25,0.25
"5654",566,3,21,4,5.25,0,0
"5655",566,2,21,5,5.25,0,0
"5656",566,2,21,6,5.25,0,0
"5657",566,4,21,7,5.25,5.25,0.25
"5658",566,4,21,8,0,0,0
"5659",566,5,21,9,0,0,0
"5660",566,4,21,10,0,0,0
"5661",567,9,28,1,28,14,0.5
"5662",567,9,28,2,14,7,0.25
"5663",567,7,28,3,7,7,0.25
"5664",567,8,28,4,0,0,0
"5665",567,7,28,5,0,0,0
"5666",567,7,28,6,0,0,0
"5667",567,7,28,7,0,0,0
"5668",567,7,28,8,0,0,0
"5669",567,8,28,9,0,0,0
"5670",567,9,28,10,0,0,0
"5671",568,8,21,1,21,10.5,0.5
"5672",568,8,21,2,10.5,0,0
"5673",568,7,21,3,10.5,10.5,0.5
"5674",568,7,21,4,0,0,0
"5675",568,7,21,5,0,0,0
"5676",568,8,21,6,0,0,0
"5677",568,9,21,7,0,0,0
"5678",568,9,21,8,0,0,0
"5679",568,8,21,9,0,0,0
"5680",568,8,21,10,0,0,0
"5681",569,10,35,1,35,17.5,0.5
"5682",569,9,35,2,17.5,8.75,0.25
"5683",569,10,35,3,8.75,8.75,0.25
"5684",569,10,35,4,0,0,0
"5685",569,10,35,5,0,0,0
"5686",569,10,35,6,0,0,0
"5687",569,10,35,7,0,0,0
"5688",569,10,35,8,0,0,0
"5689",569,10,35,9,0,0,0
"5690",569,10,35,10,0,0,0
"5691",570,4,30,1,30,15,0.5
"5692",570,3,30,2,15,0,0
"5693",570,2,30,3,15,0,0
"5694",570,3,30,4,15,0,0
"5695",570,5,30,5,15,7.5,0.25
"5696",570,5,30,6,7.5,7.5,0.25
"5697",570,4,30,7,0,0,0
"5698",570,4,30,8,0,0,0
"5699",570,4,30,9,0,0,0
"5700",570,5,30,10,0,0,0
"5701",571,9,29,1,29,14.5,0.5
"5702",571,8,29,2,14.5,7.25,0.25
"5703",571,5,29,3,7.25,7.25,0.25
"5704",571,4,29,4,0,0,0
"5705",571,4,29,5,0,0,0
"5706",571,4,29,6,0,0,0
"5707",571,4,29,7,0,0,0
"5708",571,4,29,8,0,0,0
"5709",571,4,29,9,0,0,0
"5710",571,4,29,10,0,0,0
"5711",572,9,13,1,13,6.5,0.5
"5712",572,9,13,2,6.5,3.25,0.25
"5713",572,8,13,3,3.25,3.25,0.25
"5714",572,9,13,4,0,0,0
"5715",572,8,13,5,0,0,0
"5716",572,6,13,6,0,0,0
"5717",572,6,13,7,0,0,0
"5718",572,5,13,8,0,0,0
"5719",572,5,13,9,0,0,0
"5720",572,6,13,10,0,0,0
"5721",573,4,38,1,38,9.5,0.25
"5722",573,3,38,2,28.5,0,0
"5723",573,1,38,3,28.5,0,0
"5724",573,1,38,4,28.5,0,0
"5725",573,2,38,5,28.5,0,0
"5726",573,3,38,6,28.5,9.5,0.25
"5727",573,4,38,7,19,0,0
"5728",573,5,38,8,19,9.5,0.25
"5729",573,7,38,9,9.5,9.5,0.25
"5730",573,6,38,10,0,0,0
"5731",574,3,37,1,37,0,0
"5732",574,2,37,2,37,0,0
"5733",574,3,37,3,37,0,0
"5734",574,3,37,4,37,9.25,0.25
"5735",574,3,37,5,27.75,9.25,0.25
"5736",574,3,37,6,18.5,9.25,0.25
"5737",574,2,37,7,9.25,0,0
"5738",574,2,37,8,9.25,0,0
"5739",574,2,37,9,9.25,9.25,0.25
"5740",574,1,37,10,0,0,0
"5741",575,7,32,1,32,16,0.5
"5742",575,7,32,2,16,8,0.25
"5743",575,6,32,3,8,8,0.25
"5744",575,6,32,4,0,0,0
"5745",575,7,32,5,0,0,0
"5746",575,8,32,6,0,0,0
"5747",575,8,32,7,0,0,0
"5748",575,7,32,8,0,0,0
"5749",575,8,32,9,0,0,0
"5750",575,5,32,10,0,0,0
"5751",576,4,36,1,36,9,0.25
"5752",576,3,36,2,27,0,0
"5753",576,4,36,3,27,9,0.25
"5754",576,4,36,4,18,0,0
"5755",576,4,36,5,18,0,0
"5756",576,3,36,6,18,0,0
"5757",576,2,36,7,18,0,0
"5758",576,1,36,8,18,0,0
"5759",576,1,36,9,18,9,0.25
"5760",576,1,36,10,9,9,0.25
"5761",577,8,25,1,25,12.5,0.5
"5762",577,8,25,2,12.5,6.25,0.25
"5763",577,7,25,3,6.25,0,0
"5764",577,8,25,4,6.25,6.25,0.25
"5765",577,8,25,5,0,0,0
"5766",577,7,25,6,0,0,0
"5767",577,7,25,7,0,0,0
"5768",577,8,25,8,0,0,0
"5769",577,8,25,9,0,0,0
"5770",577,7,25,10,0,0,0
"5771",578,8,26,1,26,6.5,0.25
"5772",578,9,26,2,19.5,13,0.5
"5773",578,8,26,3,6.5,6.5,0.25
"5774",578,8,26,4,0,0,0
"5775",578,9,26,5,0,0,0
"5776",578,10,26,6,0,0,0
"5777",578,10,26,7,0,0,0
"5778",578,9,26,8,0,0,0
"5779",578,10,26,9,0,0,0
"5780",578,10,26,10,0,0,0
"5781",579,5,21,1,21,5.25,0.25
"5782",579,6,21,2,15.75,5.25,0.25
"5783",579,6,21,3,10.5,5.25,0.25
"5784",579,6,21,4,5.25,5.25,0.25
"5785",579,7,21,5,0,0,0
"5786",579,7,21,6,0,0,0
"5787",579,6,21,7,0,0,0
"5788",579,5,21,8,0,0,0
"5789",579,5,21,9,0,0,0
"5790",579,5,21,10,0,0,0
"5791",580,5,11,1,11,0,0
"5792",580,5,11,2,11,5.5,0.5
"5793",580,5,11,3,5.5,0,0
"5794",580,6,11,4,5.5,2.75,0.25
"5795",580,5,11,5,2.75,0,0
"5796",580,6,11,6,2.75,0,0
"5797",580,7,11,7,2.75,2.75,0.25
"5798",580,7,11,8,0,0,0
"5799",580,6,11,9,0,0,0
"5800",580,5,11,10,0,0,0
"5801",581,8,14,1,14,10.5,0.75
"5802",581,8,14,2,3.5,0,0
"5803",581,6,14,3,3.5,0,0
"5804",581,5,14,4,3.5,0,0
"5805",581,3,14,5,3.5,0,0
"5806",581,3,14,6,3.5,0,0
"5807",581,2,14,7,3.5,0,0
"5808",581,1,14,8,3.5,0,0
"5809",581,1,14,9,3.5,0,0
"5810",581,2,14,10,3.5,3.5,0.25
"5811",582,6,28,1,28,14,0.5
"5812",582,6,28,2,14,7,0.25
"5813",582,7,28,3,7,7,0.25
"5814",582,6,28,4,0,0,0
"5815",582,6,28,5,0,0,0
"5816",582,5,28,6,0,0,0
"5817",582,6,28,7,0,0,0
"5818",582,7,28,8,0,0,0
"5819",582,8,28,9,0,0,0
"5820",582,9,28,10,0,0,0
"5821",583,4,22,1,22,5.5,0.25
"5822",583,3,22,2,16.5,0,0
"5823",583,2,22,3,16.5,0,0
"5824",583,2,22,4,16.5,0,0
"5825",583,1,22,5,16.5,0,0
"5826",583,3,22,6,16.5,0,0
"5827",583,4,22,7,16.5,5.5,0.25
"5828",583,3,22,8,11,0,0
"5829",583,5,22,9,11,5.5,0.25
"5830",583,4,22,10,5.5,5.5,0.25
"5831",584,3,16,1,16,0,0
"5832",584,2,16,2,16,0,0
"5833",584,3,16,3,16,4,0.25
"5834",584,3,16,4,12,4,0.25
"5835",584,3,16,5,8,0,0
"5836",584,3,16,6,8,4,0.25
"5837",584,3,16,7,4,0,0
"5838",584,4,16,8,4,0,0
"5839",584,3,16,9,4,0,0
"5840",584,4,16,10,4,4,0.25
"5841",585,10,39,1,39,19.5,0.5
"5842",585,10,39,2,19.5,19.5,0.5
"5843",585,8,39,3,0,0,0
"5844",585,8,39,4,0,0,0
"5845",585,9,39,5,0,0,0
"5846",585,9,39,6,0,0,0
"5847",585,10,39,7,0,0,0
"5848",585,10,39,8,0,0,0
"5849",585,10,39,9,0,0,0
"5850",585,10,39,10,0,0,0
"5851",586,7,33,1,33,8.25,0.25
"5852",586,9,33,2,24.75,16.5,0.5
"5853",586,10,33,3,8.25,8.25,0.25
"5854",586,9,33,4,0,0,0
"5855",586,8,33,5,0,0,0
"5856",586,8,33,6,0,0,0
"5857",586,7,33,7,0,0,0
"5858",586,6,33,8,0,0,0
"5859",586,7,33,9,0,0,0
"5860",586,7,33,10,0,0,0
"5861",587,5,14,1,14,7,0.5
"5862",587,5,14,2,7,3.5,0.25
"5863",587,5,14,3,3.5,0,0
"5864",587,6,14,4,3.5,0,0
"5865",587,7,14,5,3.5,3.5,0.25
"5866",587,8,14,6,0,0,0
"5867",587,8,14,7,0,0,0
"5868",587,6,14,8,0,0,0
"5869",587,7,14,9,0,0,0
"5870",587,7,14,10,0,0,0
"5871",588,8,16,1,16,8,0.5
"5872",588,8,16,2,8,8,0.5
"5873",588,8,16,3,0,0,0
"5874",588,8,16,4,0,0,0
"5875",588,8,16,5,0,0,0
"5876",588,7,16,6,0,0,0
"5877",588,5,16,7,0,0,0
"5878",588,5,16,8,0,0,0
"5879",588,5,16,9,0,0,0
"5880",588,5,16,10,0,0,0
"5881",589,9,25,1,25,12.5,0.5
"5882",589,8,25,2,12.5,6.25,0.25
"5883",589,7,25,3,6.25,6.25,0.25
"5884",589,7,25,4,0,0,0
"5885",589,8,25,5,0,0,0
"5886",589,8,25,6,0,0,0
"5887",589,8,25,7,0,0,0
"5888",589,7,25,8,0,0,0
"5889",589,8,25,9,0,0,0
"5890",589,10,25,10,0,0,0
"5891",590,10,21,1,21,15.75,0.75
"5892",590,10,21,2,5.25,5.25,0.25
"5893",590,10,21,3,0,0,0
"5894",590,10,21,4,0,0,0
"5895",590,9,21,5,0,0,0
"5896",590,9,21,6,0,0,0
"5897",590,8,21,7,0,0,0
"5898",590,8,21,8,0,0,0
"5899",590,7,21,9,0,0,0
"5900",590,7,21,10,0,0,0
"5901",591,3,20,1,20,5,0.25
"5902",591,5,20,2,15,5,0.25
"5903",591,6,20,3,10,5,0.25
"5904",591,8,20,4,5,5,0.25
"5905",591,8,20,5,0,0,0
"5906",591,9,20,6,0,0,0
"5907",591,9,20,7,0,0,0
"5908",591,9,20,8,0,0,0
"5909",591,8,20,9,0,0,0
"5910",591,7,20,10,0,0,0
"5911",592,10,28,1,28,14,0.5
"5912",592,9,28,2,14,7,0.25
"5913",592,9,28,3,7,7,0.25
"5914",592,8,28,4,0,0,0
"5915",592,8,28,5,0,0,0
"5916",592,9,28,6,0,0,0
"5917",592,10,28,7,0,0,0
"5918",592,9,28,8,0,0,0
"5919",592,9,28,9,0,0,0
"5920",592,8,28,10,0,0,0
"5921",593,8,15,1,15,7.5,0.5
"5922",593,9,15,2,7.5,3.75,0.25
"5923",593,7,15,3,3.75,3.75,0.25
"5924",593,7,15,4,0,0,0
"5925",593,6,15,5,0,0,0
"5926",593,6,15,6,0,0,0
"5927",593,6,15,7,0,0,0
"5928",593,7,15,8,0,0,0
"5929",593,7,15,9,0,0,0
"5930",593,7,15,10,0,0,0
"5931",594,3,33,1,33,0,0
"5932",594,3,33,2,33,0,0
"5933",594,3,33,3,33,8.25,0.25
"5934",594,3,33,4,24.75,0,0
"5935",594,3,33,5,24.75,8.25,0.25
"5936",594,3,33,6,16.5,8.25,0.25
"5937",594,2,33,7,8.25,0,0
"5938",594,2,33,8,8.25,0,0
"5939",594,2,33,9,8.25,0,0
"5940",594,4,33,10,8.25,8.25,0.25
"5941",595,2,35,1,35,0,0
"5942",595,2,35,2,35,0,0
"5943",595,2,35,3,35,0,0
"5944",595,3,35,4,35,8.75,0.25
"5945",595,2,35,5,26.25,0,0
"5946",595,2,35,6,26.25,8.75,0.25
"5947",595,2,35,7,17.5,0,0
"5948",595,4,35,8,17.5,8.75,0.25
"5949",595,4,35,9,8.75,8.75,0.25
"5950",595,5,35,10,0,0,0
"5951",596,10,21,1,21,15.75,0.75
"5952",596,10,21,2,5.25,5.25,0.25
"5953",596,10,21,3,0,0,0
"5954",596,10,21,4,0,0,0
"5955",596,10,21,5,0,0,0
"5956",596,10,21,6,0,0,0
"5957",596,10,21,7,0,0,0
"5958",596,9,21,8,0,0,0
"5959",596,10,21,9,0,0,0
"5960",596,10,21,10,0,0,0
"5961",597,8,22,1,22,11,0.5
"5962",597,8,22,2,11,5.5,0.25
"5963",597,9,22,3,5.5,5.5,0.25
"5964",597,8,22,4,0,0,0
"5965",597,8,22,5,0,0,0
"5966",597,8,22,6,0,0,0
"5967",597,9,22,7,0,0,0
"5968",597,9,22,8,0,0,0
"5969",597,9,22,9,0,0,0
"5970",597,8,22,10,0,0,0
"5971",598,10,15,1,15,11.25,0.75
"5972",598,10,15,2,3.75,3.75,0.25
"5973",598,10,15,3,0,0,0
"5974",598,10,15,4,0,0,0
"5975",598,9,15,5,0,0,0
"5976",598,9,15,6,0,0,0
"5977",598,8,15,7,0,0,0
"5978",598,8,15,8,0,0,0
"5979",598,8,15,9,0,0,0
"5980",598,8,15,10,0,0,0
"5981",599,7,19,1,19,9.5,0.5
"5982",599,6,19,2,9.5,4.75,0.25
"5983",599,6,19,3,4.75,4.75,0.25
"5984",599,5,19,4,0,0,0
"5985",599,5,19,5,0,0,0
"5986",599,5,19,6,0,0,0
"5987",599,5,19,7,0,0,0
"5988",599,5,19,8,0,0,0
"5989",599,5,19,9,0,0,0
"5990",599,3,19,10,0,0,0
"5991",600,7,17,1,17,17,1
"5992",600,7,17,2,0,0,0
"5993",600,6,17,3,0,0,0
"5994",600,7,17,4,0,0,0
"5995",600,8,17,5,0,0,0
"5996",600,8,17,6,0,0,0
"5997",600,9,17,7,0,0,0
"5998",600,10,17,8,0,0,0
"5999",600,9,17,9,0,0,0
"6000",600,9,17,10,0,0,0
"6001",601,6,19,1,19,4.75,0.25
"6002",601,6,19,2,14.25,4.75,0.25
"6003",601,7,19,3,9.5,4.75,0.25
"6004",601,7,19,4,4.75,0,0
"6005",601,7,19,5,4.75,0,0
"6006",601,8,19,6,4.75,0,0
"6007",601,8,19,7,4.75,4.75,0.25
"6008",601,8,19,8,0,0,0
"6009",601,9,19,9,0,0,0
"6010",601,9,19,10,0,0,0
"6011",602,1,15,1,15,0,0
"6012",602,2,15,2,15,3.75,0.25
"6013",602,3,15,3,11.25,0,0
"6014",602,4,15,4,11.25,3.75,0.25
"6015",602,3,15,5,7.5,0,0
"6016",602,3,15,6,7.5,0,0
"6017",602,3,15,7,7.5,0,0
"6018",602,4,15,8,7.5,3.75,0.25
"6019",602,3,15,9,3.75,0,0
"6020",602,3,15,10,3.75,3.75,0.25
"6021",603,4,36,1,36,9,0.25
"6022",603,4,36,2,27,9,0.25
"6023",603,3,36,3,18,0,0
"6024",603,5,36,4,18,9,0.25
"6025",603,4,36,5,9,0,0
"6026",603,4,36,6,9,0,0
"6027",603,5,36,7,9,9,0.25
"6028",603,7,36,8,0,0,0
"6029",603,8,36,9,0,0,0
"6030",603,7,36,10,0,0,0
"6031",604,1,28,1,28,0,0
"6032",604,2,28,2,28,0,0
"6033",604,2,28,3,28,0,0
"6034",604,2,28,4,28,0,0
"6035",604,3,28,5,28,0,0
"6036",604,2,28,6,28,0,0
"6037",604,3,28,7,28,7,0.25
"6038",604,4,28,8,21,7,0.25
"6039",604,3,28,9,14,7,0.25
"6040",604,4,28,10,7,7,0.25
"6041",605,5,38,1,38,9.5,0.25
"6042",605,5,38,2,28.5,9.5,0.25
"6043",605,6,38,3,19,9.5,0.25
"6044",605,6,38,4,9.5,0,0
"6045",605,5,38,5,9.5,9.5,0.25
"6046",605,5,38,6,0,0,0
"6047",605,6,38,7,0,0,0
"6048",605,6,38,8,0,0,0
"6049",605,6,38,9,0,0,0
"6050",605,6,38,10,0,0,0
"6051",606,10,39,1,39,19.5,0.5
"6052",606,9,39,2,19.5,9.75,0.25
"6053",606,8,39,3,9.75,9.75,0.25
"6054",606,8,39,4,0,0,0
"6055",606,8,39,5,0,0,0
"6056",606,8,39,6,0,0,0
"6057",606,6,39,7,0,0,0
"6058",606,6,39,8,0,0,0
"6059",606,7,39,9,0,0,0
"6060",606,8,39,10,0,0,0
"6061",607,10,32,1,32,24,0.75
"6062",607,9,32,2,8,8,0.25
"6063",607,9,32,3,0,0,0
"6064",607,10,32,4,0,0,0
"6065",607,10,32,5,0,0,0
"6066",607,10,32,6,0,0,0
"6067",607,8,32,7,0,0,0
"6068",607,9,32,8,0,0,0
"6069",607,9,32,9,0,0,0
"6070",607,10,32,10,0,0,0
"6071",608,2,26,1,26,0,0
"6072",608,1,26,2,26,0,0
"6073",608,2,26,3,26,0,0
"6074",608,2,26,4,26,0,0
"6075",608,3,26,5,26,0,0
"6076",608,4,26,6,26,6.5,0.25
"6077",608,5,26,7,19.5,6.5,0.25
"6078",608,5,26,8,13,6.5,0.25
"6079",608,5,26,9,6.5,6.5,0.25
"6080",608,4,26,10,0,0,0
"6081",609,7,31,1,31,15.5,0.5
"6082",609,7,31,2,15.5,7.75,0.25
"6083",609,9,31,3,7.75,7.75,0.25
"6084",609,8,31,4,0,0,0
"6085",609,7,31,5,0,0,0
"6086",609,7,31,6,0,0,0
"6087",609,8,31,7,0,0,0
"6088",609,8,31,8,0,0,0
"6089",609,7,31,9,0,0,0
"6090",609,8,31,10,0,0,0
"6091",610,8,30,1,30,15,0.5
"6092",610,8,30,2,15,7.5,0.25
"6093",610,8,30,3,7.5,7.5,0.25
"6094",610,8,30,4,0,0,0
"6095",610,8,30,5,0,0,0
"6096",610,9,30,6,0,0,0
"6097",610,8,30,7,0,0,0
"6098",610,8,30,8,0,0,0
"6099",610,10,30,9,0,0,0
"6100",610,9,30,10,0,0,0
"6101",611,3,11,1,11,0,0
"6102",611,5,11,2,11,2.75,0.25
"6103",611,5,11,3,8.25,0,0
"6104",611,5,11,4,8.25,0,0
"6105",611,6,11,5,8.25,2.75,0.25
"6106",611,6,11,6,5.5,2.75,0.25
"6107",611,6,11,7,2.75,0,0
"6108",611,6,11,8,2.75,2.75,0.25
"6109",611,7,11,9,0,0,0
"6110",611,8,11,10,0,0,0
"6111",612,2,32,1,32,0,0
"6112",612,2,32,2,32,0,0
"6113",612,3,32,3,32,8,0.25
"6114",612,3,32,4,24,0,0
"6115",612,3,32,5,24,8,0.25
"6116",612,3,32,6,16,8,0.25
"6117",612,2,32,7,8,0,0
"6118",612,1,32,8,8,0,0
"6119",612,1,32,9,8,0,0
"6120",612,1,32,10,8,8,0.25
"6121",613,6,28,1,28,7,0.25
"6122",613,4,28,2,21,7,0.25
"6123",613,4,28,3,14,0,0
"6124",613,3,28,4,14,0,0
"6125",613,3,28,5,14,7,0.25
"6126",613,3,28,6,7,0,0
"6127",613,2,28,7,7,0,0
"6128",613,3,28,8,7,0,0
"6129",613,4,28,9,7,7,0.25
"6130",613,5,28,10,0,0,0
"6131",614,3,28,1,28,7,0.25
"6132",614,2,28,2,21,0,0
"6133",614,2,28,3,21,0,0
"6134",614,3,28,4,21,7,0.25
"6135",614,2,28,5,14,0,0
"6136",614,2,28,6,14,0,0
"6137",614,1,28,7,14,0,0
"6138",614,2,28,8,14,0,0
"6139",614,4,28,9,14,7,0.25
"6140",614,5,28,10,7,7,0.25
"6141",615,9,29,1,29,14.5,0.5
"6142",615,8,29,2,14.5,7.25,0.25
"6143",615,8,29,3,7.25,7.25,0.25
"6144",615,6,29,4,0,0,0
"6145",615,6,29,5,0,0,0
"6146",615,6,29,6,0,0,0
"6147",615,5,29,7,0,0,0
"6148",615,6,29,8,0,0,0
"6149",615,6,29,9,0,0,0
"6150",615,7,29,10,0,0,0
"6151",616,7,22,1,22,5.5,0.25
"6152",616,6,22,2,16.5,5.5,0.25
"6153",616,6,22,3,11,5.5,0.25
"6154",616,3,22,4,5.5,0,0
"6155",616,4,22,5,5.5,0,0
"6156",616,4,22,6,5.5,0,0
"6157",616,4,22,7,5.5,0,0
"6158",616,2,22,8,5.5,0,0
"6159",616,3,22,9,5.5,5.5,0.25
"6160",616,3,22,10,0,0,0
"6161",617,9,10,1,10,5,0.5
"6162",617,9,10,2,5,5,0.5
"6163",617,8,10,3,0,0,0
"6164",617,8,10,4,0,0,0
"6165",617,8,10,5,0,0,0
"6166",617,8,10,6,0,0,0
"6167",617,9,10,7,0,0,0
"6168",617,10,10,8,0,0,0
"6169",617,7,10,9,0,0,0
"6170",617,7,10,10,0,0,0
"6171",618,6,15,1,15,7.5,0.5
"6172",618,6,15,2,7.5,3.75,0.25
"6173",618,6,15,3,3.75,3.75,0.25
"6174",618,5,15,4,0,0,0
"6175",618,5,15,5,0,0,0
"6176",618,4,15,6,0,0,0
"6177",618,3,15,7,0,0,0
"6178",618,3,15,8,0,0,0
"6179",618,2,15,9,0,0,0
"6180",618,3,15,10,0,0,0
"6181",619,8,14,1,14,7,0.5
"6182",619,9,14,2,7,3.5,0.25
"6183",619,9,14,3,3.5,3.5,0.25
"6184",619,9,14,4,0,0,0
"6185",619,10,14,5,0,0,0
"6186",619,9,14,6,0,0,0
"6187",619,8,14,7,0,0,0
"6188",619,8,14,8,0,0,0
"6189",619,8,14,9,0,0,0
"6190",619,8,14,10,0,0,0
"6191",620,9,27,1,27,13.5,0.5
"6192",620,9,27,2,13.5,6.75,0.25
"6193",620,8,27,3,6.75,0,0
"6194",620,9,27,4,6.75,6.75,0.25
"6195",620,9,27,5,0,0,0
"6196",620,10,27,6,0,0,0
"6197",620,10,27,7,0,0,0
"6198",620,10,27,8,0,0,0
"6199",620,9,27,9,0,0,0
"6200",620,9,27,10,0,0,0
"6201",621,5,16,1,16,8,0.5
"6202",621,4,16,2,8,0,0
"6203",621,3,16,3,8,0,0
"6204",621,4,16,4,8,0,0
"6205",621,5,16,5,8,4,0.25
"6206",621,7,16,6,4,4,0.25
"6207",621,7,16,7,0,0,0
"6208",621,9,16,8,0,0,0
"6209",621,7,16,9,0,0,0
"6210",621,7,16,10,0,0,0
"6211",622,7,35,1,35,8.75,0.25
"6212",622,7,35,2,26.25,8.75,0.25
"6213",622,7,35,3,17.5,8.75,0.25
"6214",622,6,35,4,8.75,0,0
"6215",622,6,35,5,8.75,8.75,0.25
"6216",622,6,35,6,0,0,0
"6217",622,6,35,7,0,0,0
"6218",622,7,35,8,0,0,0
"6219",622,6,35,9,0,0,0
"6220",622,6,35,10,0,0,0
"6221",623,9,26,1,26,19.5,0.75
"6222",623,10,26,2,6.5,6.5,0.25
"6223",623,10,26,3,0,0,0
"6224",623,10,26,4,0,0,0
"6225",623,10,26,5,0,0,0
"6226",623,9,26,6,0,0,0
"6227",623,9,26,7,0,0,0
"6228",623,9,26,8,0,0,0
"6229",623,8,26,9,0,0,0
"6230",623,7,26,10,0,0,0
"6231",624,2,24,1,24,0,0
"6232",624,1,24,2,24,0,0
"6233",624,1,24,3,24,0,0
"6234",624,3,24,4,24,6,0.25
"6235",624,3,24,5,18,0,0
"6236",624,3,24,6,18,6,0.25
"6237",624,3,24,7,12,6,0.25
"6238",624,5,24,8,6,6,0.25
"6239",624,5,24,9,0,0,0
"6240",624,5,24,10,0,0,0
"6241",625,8,14,1,14,7,0.5
"6242",625,9,14,2,7,3.5,0.25
"6243",625,9,14,3,3.5,3.5,0.25
"6244",625,8,14,4,0,0,0
"6245",625,8,14,5,0,0,0
"6246",625,8,14,6,0,0,0
"6247",625,9,14,7,0,0,0
"6248",625,9,14,8,0,0,0
"6249",625,9,14,9,0,0,0
"6250",625,10,14,10,0,0,0
"6251",626,9,14,1,14,10.5,0.75
"6252",626,9,14,2,3.5,0,0
"6253",626,9,14,3,3.5,3.5,0.25
"6254",626,9,14,4,0,0,0
"6255",626,8,14,5,0,0,0
"6256",626,8,14,6,0,0,0
"6257",626,6,14,7,0,0,0
"6258",626,6,14,8,0,0,0
"6259",626,7,14,9,0,0,0
"6260",626,7,14,10,0,0,0
"6261",627,8,36,1,36,18,0.5
"6262",627,6,36,2,18,9,0.25
"6263",627,7,36,3,9,9,0.25
"6264",627,6,36,4,0,0,0
"6265",627,6,36,5,0,0,0
"6266",627,5,36,6,0,0,0
"6267",627,5,36,7,0,0,0
"6268",627,5,36,8,0,0,0
"6269",627,4,36,9,0,0,0
"6270",627,4,36,10,0,0,0
"6271",628,4,22,1,22,5.5,0.25
"6272",628,3,22,2,16.5,5.5,0.25
"6273",628,3,22,3,11,0,0
"6274",628,4,22,4,11,5.5,0.25
"6275",628,5,22,5,5.5,0,0
"6276",628,5,22,6,5.5,5.5,0.25
"6277",628,5,22,7,0,0,0
"6278",628,5,22,8,0,0,0
"6279",628,6,22,9,0,0,0
"6280",628,6,22,10,0,0,0
"6281",629,7,17,1,17,8.5,0.5
"6282",629,6,17,2,8.5,4.25,0.25
"6283",629,7,17,3,4.25,0,0
"6284",629,8,17,4,4.25,4.25,0.25
"6285",629,9,17,5,0,0,0
"6286",629,10,17,6,0,0,0
"6287",629,9,17,7,0,0,0
"6288",629,10,17,8,0,0,0
"6289",629,9,17,9,0,0,0
"6290",629,9,17,10,0,0,0
"6291",630,8,28,1,28,7,0.25
"6292",630,9,28,2,21,7,0.25
"6293",630,9,28,3,14,7,0.25
"6294",630,10,28,4,7,7,0.25
"6295",630,8,28,5,0,0,0
"6296",630,10,28,6,0,0,0
"6297",630,10,28,7,0,0,0
"6298",630,8,28,8,0,0,0
"6299",630,8,28,9,0,0,0
"6300",630,9,28,10,0,0,0
"6301",631,2,10,1,10,0,0
"6302",631,3,10,2,10,0,0
"6303",631,4,10,3,10,0,0
"6304",631,4,10,4,10,2.5,0.25
"6305",631,2,10,5,7.5,0,0
"6306",631,1,10,6,7.5,0,0
"6307",631,1,10,7,7.5,0,0
"6308",631,3,10,8,7.5,2.5,0.25
"6309",631,1,10,9,5,2.5,0.25
"6310",631,3,10,10,2.5,2.5,0.25
"6311",632,6,13,1,13,9.75,0.75
"6312",632,6,13,2,3.25,0,0
"6313",632,6,13,3,3.25,3.25,0.25
"6314",632,7,13,4,0,0,0
"6315",632,7,13,5,0,0,0
"6316",632,8,13,6,0,0,0
"6317",632,6,13,7,0,0,0
"6318",632,5,13,8,0,0,0
"6319",632,5,13,9,0,0,0
"6320",632,6,13,10,0,0,0
"6321",633,1,33,1,33,0,0
"6322",633,1,33,2,33,0,0
"6323",633,1,33,3,33,0,0
"6324",633,3,33,4,33,8.25,0.25
"6325",633,2,33,5,24.75,8.25,0.25
"6326",633,1,33,6,16.5,0,0
"6327",633,1,33,7,16.5,0,0
"6328",633,1,33,8,16.5,0,0
"6329",633,2,33,9,16.5,8.25,0.25
"6330",633,3,33,10,8.25,8.25,0.25
"6331",634,10,27,1,27,20.25,0.75
"6332",634,9,27,2,6.75,6.75,0.25
"6333",634,9,27,3,0,0,0
"6334",634,8,27,4,0,0,0
"6335",634,8,27,5,0,0,0
"6336",634,6,27,6,0,0,0
"6337",634,5,27,7,0,0,0
"6338",634,5,27,8,0,0,0
"6339",634,5,27,9,0,0,0
"6340",634,4,27,10,0,0,0
"6341",635,6,13,1,13,6.5,0.5
"6342",635,6,13,2,6.5,3.25,0.25
"6343",635,6,13,3,3.25,0,0
"6344",635,6,13,4,3.25,3.25,0.25
"6345",635,5,13,5,0,0,0
"6346",635,5,13,6,0,0,0
"6347",635,6,13,7,0,0,0
"6348",635,5,13,8,0,0,0
"6349",635,5,13,9,0,0,0
"6350",635,5,13,10,0,0,0
"6351",636,5,17,1,17,8.5,0.5
"6352",636,5,17,2,8.5,4.25,0.25
"6353",636,6,17,3,4.25,4.25,0.25
"6354",636,5,17,4,0,0,0
"6355",636,6,17,5,0,0,0
"6356",636,7,17,6,0,0,0
"6357",636,7,17,7,0,0,0
"6358",636,6,17,8,0,0,0
"6359",636,5,17,9,0,0,0
"6360",636,5,17,10,0,0,0
"6361",637,10,37,1,37,18.5,0.5
"6362",637,10,37,2,18.5,9.25,0.25
"6363",637,9,37,3,9.25,9.25,0.25
"6364",637,10,37,4,0,0,0
"6365",637,8,37,5,0,0,0
"6366",637,7,37,6,0,0,0
"6367",637,7,37,7,0,0,0
"6368",637,6,37,8,0,0,0
"6369",637,6,37,9,0,0,0
"6370",637,6,37,10,0,0,0
"6371",638,9,33,1,33,16.5,0.5
"6372",638,10,33,2,16.5,16.5,0.5
"6373",638,10,33,3,0,0,0
"6374",638,10,33,4,0,0,0
"6375",638,9,33,5,0,0,0
"6376",638,7,33,6,0,0,0
"6377",638,7,33,7,0,0,0
"6378",638,6,33,8,0,0,0
"6379",638,6,33,9,0,0,0
"6380",638,5,33,10,0,0,0
"6381",639,2,30,1,30,0,0
"6382",639,1,30,2,30,0,0
"6383",639,2,30,3,30,0,0
"6384",639,1,30,4,30,0,0
"6385",639,3,30,5,30,7.5,0.25
"6386",639,2,30,6,22.5,0,0
"6387",639,1,30,7,22.5,0,0
"6388",639,1,30,8,22.5,7.5,0.25
"6389",639,1,30,9,15,7.5,0.25
"6390",639,1,30,10,7.5,7.5,0.25
"6391",640,3,31,1,31,7.75,0.25
"6392",640,3,31,2,23.25,0,0
"6393",640,2,31,3,23.25,0,0
"6394",640,2,31,4,23.25,0,0
"6395",640,2,31,5,23.25,7.75,0.25
"6396",640,2,31,6,15.5,0,0
"6397",640,1,31,7,15.5,0,0
"6398",640,1,31,8,15.5,0,0
"6399",640,1,31,9,15.5,7.75,0.25
"6400",640,2,31,10,7.75,7.75,0.25
"6401",641,3,32,1,32,0,0
"6402",641,4,32,2,32,8,0.25
"6403",641,4,32,3,24,8,0.25
"6404",641,4,32,4,16,8,0.25
"6405",641,4,32,5,8,8,0.25
"6406",641,4,32,6,0,0,0
"6407",641,3,32,7,0,0,0
"6408",641,3,32,8,0,0,0
"6409",641,4,32,9,0,0,0
"6410",641,4,32,10,0,0,0
"6411",642,2,34,1,34,0,0
"6412",642,2,34,2,34,0,0
"6413",642,1,34,3,34,0,0
"6414",642,1,34,4,34,0,0
"6415",642,2,34,5,34,0,0
"6416",642,1,34,6,34,0,0
"6417",642,1,34,7,34,0,0
"6418",642,1,34,8,34,8.5,0.25
"6419",642,1,34,9,25.5,8.5,0.25
"6420",642,1,34,10,17,17,0.5
"6421",643,10,32,1,32,16,0.5
"6422",643,9,32,2,16,8,0.25
"6423",643,9,32,3,8,8,0.25
"6424",643,7,32,4,0,0,0
"6425",643,7,32,5,0,0,0
"6426",643,8,32,6,0,0,0
"6427",643,8,32,7,0,0,0
"6428",643,8,32,8,0,0,0
"6429",643,8,32,9,0,0,0
"6430",643,9,32,10,0,0,0
"6431",644,8,13,1,13,3.25,0.25
"6432",644,8,13,2,9.75,6.5,0.5
"6433",644,8,13,3,3.25,0,0
"6434",644,9,13,4,3.25,3.25,0.25
"6435",644,9,13,5,0,0,0
"6436",644,8,13,6,0,0,0
"6437",644,8,13,7,0,0,0
"6438",644,7,13,8,0,0,0
"6439",644,7,13,9,0,0,0
"6440",644,6,13,10,0,0,0
"6441",645,8,27,1,27,13.5,0.5
"6442",645,9,27,2,13.5,6.75,0.25
"6443",645,9,27,3,6.75,6.75,0.25
"6444",645,9,27,4,0,0,0
"6445",645,8,27,5,0,0,0
"6446",645,9,27,6,0,0,0
"6447",645,10,27,7,0,0,0
"6448",645,9,27,8,0,0,0
"6449",645,7,27,9,0,0,0
"6450",645,6,27,10,0,0,0
"6451",646,2,23,1,23,0,0
"6452",646,3,23,2,23,0,0
"6453",646,3,23,3,23,0,0
"6454",646,2,23,4,23,5.75,0.25
"6455",646,1,23,5,17.25,0,0
"6456",646,2,23,6,17.25,0,0
"6457",646,2,23,7,17.25,5.75,0.25
"6458",646,3,23,8,11.5,5.75,0.25
"6459",646,4,23,9,5.75,5.75,0.25
"6460",646,4,23,10,0,0,0
"6461",647,6,37,1,37,9.25,0.25
"6462",647,7,37,2,27.75,9.25,0.25
"6463",647,7,37,3,18.5,9.25,0.25
"6464",647,7,37,4,9.25,9.25,0.25
"6465",647,6,37,5,0,0,0
"6466",647,6,37,6,0,0,0
"6467",647,7,37,7,0,0,0
"6468",647,8,37,8,0,0,0
"6469",647,9,37,9,0,0,0
"6470",647,8,37,10,0,0,0
"6471",648,7,21,1,21,10.5,0.5
"6472",648,7,21,2,10.5,5.25,0.25
"6473",648,5,21,3,5.25,0,0
"6474",648,5,21,4,5.25,0,0
"6475",648,5,21,5,5.25,5.25,0.25
"6476",648,5,21,6,0,0,0
"6477",648,5,21,7,0,0,0
"6478",648,4,21,8,0,0,0
"6479",648,5,21,9,0,0,0
"6480",648,5,21,10,0,0,0
"6481",649,1,20,1,20,0,0
"6482",649,1,20,2,20,0,0
"6483",649,1,20,3,20,0,0
"6484",649,1,20,4,20,0,0
"6485",649,1,20,5,20,0,0
"6486",649,2,20,6,20,5,0.25
"6487",649,1,20,7,15,0,0
"6488",649,2,20,8,15,5,0.25
"6489",649,2,20,9,10,5,0.25
"6490",649,2,20,10,5,5,0.25
"6491",650,7,33,1,33,8.25,0.25
"6492",650,7,33,2,24.75,8.25,0.25
"6493",650,8,33,3,16.5,8.25,0.25
"6494",650,9,33,4,8.25,8.25,0.25
"6495",650,8,33,5,0,0,0
"6496",650,10,33,6,0,0,0
"6497",650,10,33,7,0,0,0
"6498",650,8,33,8,0,0,0
"6499",650,8,33,9,0,0,0
"6500",650,9,33,10,0,0,0
"6501",651,8,39,1,39,19.5,0.5
"6502",651,8,39,2,19.5,9.75,0.25
"6503",651,7,39,3,9.75,9.75,0.25
"6504",651,8,39,4,0,0,0
"6505",651,6,39,5,0,0,0
"6506",651,5,39,6,0,0,0
"6507",651,5,39,7,0,0,0
"6508",651,5,39,8,0,0,0
"6509",651,7,39,9,0,0,0
"6510",651,6,39,10,0,0,0
"6511",652,6,20,1,20,10,0.5
"6512",652,7,20,2,10,5,0.25
"6513",652,8,20,3,5,5,0.25
"6514",652,8,20,4,0,0,0
"6515",652,9,20,5,0,0,0
"6516",652,8,20,6,0,0,0
"6517",652,8,20,7,0,0,0
"6518",652,7,20,8,0,0,0
"6519",652,7,20,9,0,0,0
"6520",652,6,20,10,0,0,0
"6521",653,10,39,1,39,19.5,0.5
"6522",653,10,39,2,19.5,19.5,0.5
"6523",653,10,39,3,0,0,0
"6524",653,9,39,4,0,0,0
"6525",653,9,39,5,0,0,0
"6526",653,7,39,6,0,0,0
"6527",653,7,39,7,0,0,0
"6528",653,8,39,8,0,0,0
"6529",653,8,39,9,0,0,0
"6530",653,9,39,10,0,0,0
"6531",654,1,33,1,33,0,0
"6532",654,1,33,2,33,0,0
"6533",654,1,33,3,33,0,0
"6534",654,1,33,4,33,0,0
"6535",654,1,33,5,33,0,0
"6536",654,1,33,6,33,0,0
"6537",654,2,33,7,33,8.25,0.25
"6538",654,2,33,8,24.75,8.25,0.25
"6539",654,3,33,9,16.5,8.25,0.25
"6540",654,3,33,10,8.25,8.25,0.25
"6541",655,7,26,1,26,13,0.5
"6542",655,8,26,2,13,6.5,0.25
"6543",655,9,26,3,6.5,6.5,0.25
"6544",655,10,26,4,0,0,0
"6545",655,10,26,5,0,0,0
"6546",655,8,26,6,0,0,0
"6547",655,7,26,7,0,0,0
"6548",655,9,26,8,0,0,0
"6549",655,10,26,9,0,0,0
"6550",655,10,26,10,0,0,0
"6551",656,7,32,1,32,16,0.5
"6552",656,8,32,2,16,8,0.25
"6553",656,7,32,3,8,8,0.25
"6554",656,9,32,4,0,0,0
"6555",656,9,32,5,0,0,0
"6556",656,9,32,6,0,0,0
"6557",656,9,32,7,0,0,0
"6558",656,8,32,8,0,0,0
"6559",656,10,32,9,0,0,0
"6560",656,10,32,10,0,0,0
"6561",657,3,11,1,11,2.75,0.25
"6562",657,2,11,2,8.25,0,0
"6563",657,4,11,3,8.25,2.75,0.25
"6564",657,4,11,4,5.5,0,0
"6565",657,5,11,5,5.5,2.75,0.25
"6566",657,6,11,6,2.75,0,0
"6567",657,6,11,7,2.75,2.75,0.25
"6568",657,6,11,8,0,0,0
"6569",657,5,11,9,0,0,0
"6570",657,6,11,10,0,0,0
"6571",658,1,19,1,19,0,0
"6572",658,2,19,2,19,0,0
"6573",658,3,19,3,19,0,0
"6574",658,3,19,4,19,4.75,0.25
"6575",658,3,19,5,14.25,4.75,0.25
"6576",658,3,19,6,9.5,0,0
"6577",658,3,19,7,9.5,4.75,0.25
"6578",658,3,19,8,4.75,0,0
"6579",658,1,19,9,4.75,0,0
"6580",658,1,19,10,4.75,4.75,0.25
"6581",659,8,31,1,31,15.5,0.5
"6582",659,4,31,2,15.5,0,0
"6583",659,3,31,3,15.5,0,0
"6584",659,1,31,4,15.5,0,0
"6585",659,2,31,5,15.5,0,0
"6586",659,3,31,6,15.5,0,0
"6587",659,4,31,7,15.5,7.75,0.25
"6588",659,4,31,8,7.75,0,0
"6589",659,4,31,9,7.75,7.75,0.25
"6590",659,3,31,10,0,0,0
"6591",660,10,13,1,13,9.75,0.75
"6592",660,8,13,2,3.25,3.25,0.25
"6593",660,8,13,3,0,0,0
"6594",660,9,13,4,0,0,0
"6595",660,8,13,5,0,0,0
"6596",660,8,13,6,0,0,0
"6597",660,7,13,7,0,0,0
"6598",660,8,13,8,0,0,0
"6599",660,8,13,9,0,0,0
"6600",660,7,13,10,0,0,0
"6601",661,1,15,1,15,0,0
"6602",661,3,15,2,15,0,0
"6603",661,3,15,3,15,0,0
"6604",661,1,15,4,15,0,0
"6605",661,3,15,5,15,0,0
"6606",661,4,15,6,15,3.75,0.25
"6607",661,5,15,7,11.25,3.75,0.25
"6608",661,6,15,8,7.5,7.5,0.5
"6609",661,7,15,9,0,0,0
"6610",661,8,15,10,0,0,0
"6611",662,1,19,1,19,0,0
"6612",662,2,19,2,19,0,0
"6613",662,2,19,3,19,0,0
"6614",662,2,19,4,19,0,0
"6615",662,1,19,5,19,0,0
"6616",662,1,19,6,19,0,0
"6617",662,2,19,7,19,4.75,0.25
"6618",662,2,19,8,14.25,9.5,0.5
"6619",662,2,19,9,4.75,4.75,0.25
"6620",662,1,19,10,0,0,0
"6621",663,2,28,1,28,0,0
"6622",663,1,28,2,28,0,0
"6623",663,1,28,3,28,0,0
"6624",663,1,28,4,28,0,0
"6625",663,1,28,5,28,0,0
"6626",663,1,28,6,28,0,0
"6627",663,1,28,7,28,0,0
"6628",663,2,28,8,28,7,0.25
"6629",663,1,28,9,21,7,0.25
"6630",663,1,28,10,14,14,0.5
"6631",664,2,37,1,37,0,0
"6632",664,4,37,2,37,9.25,0.25
"6633",664,4,37,3,27.75,9.25,0.25
"6634",664,3,37,4,18.5,9.25,0.25
"6635",664,3,37,5,9.25,0,0
"6636",664,2,37,6,9.25,0,0
"6637",664,2,37,7,9.25,0,0
"6638",664,2,37,8,9.25,0,0
"6639",664,4,37,9,9.25,0,0
"6640",664,3,37,10,9.25,9.25,0.25
"6641",665,4,15,1,15,7.5,0.5
"6642",665,4,15,2,7.5,0,0
"6643",665,3,15,3,7.5,0,0
"6644",665,3,15,4,7.5,0,0
"6645",665,3,15,5,7.5,3.75,0.25
"6646",665,1,15,6,3.75,0,0
"6647",665,3,15,7,3.75,0,0
"6648",665,3,15,8,3.75,3.75,0.25
"6649",665,2,15,9,0,0,0
"6650",665,2,15,10,0,0,0
"6651",666,10,36,1,36,18,0.5
"6652",666,9,36,2,18,9,0.25
"6653",666,9,36,3,9,9,0.25
"6654",666,8,36,4,0,0,0
"6655",666,9,36,5,0,0,0
"6656",666,10,36,6,0,0,0
"6657",666,8,36,7,0,0,0
"6658",666,8,36,8,0,0,0
"6659",666,6,36,9,0,0,0
"6660",666,7,36,10,0,0,0
"6661",667,10,18,1,18,13.5,0.75
"6662",667,10,18,2,4.5,4.5,0.25
"6663",667,10,18,3,0,0,0
"6664",667,10,18,4,0,0,0
"6665",667,9,18,5,0,0,0
"6666",667,8,18,6,0,0,0
"6667",667,7,18,7,0,0,0
"6668",667,6,18,8,0,0,0
"6669",667,6,18,9,0,0,0
"6670",667,6,18,10,0,0,0
"6671",668,5,37,1,37,9.25,0.25
"6672",668,6,37,2,27.75,9.25,0.25
"6673",668,6,37,3,18.5,9.25,0.25
"6674",668,6,37,4,9.25,9.25,0.25
"6675",668,6,37,5,0,0,0
"6676",668,7,37,6,0,0,0
"6677",668,8,37,7,0,0,0
"6678",668,4,37,8,0,0,0
"6679",668,4,37,9,0,0,0
"6680",668,3,37,10,0,0,0
"6681",669,9,37,1,37,18.5,0.5
"6682",669,10,37,2,18.5,9.25,0.25
"6683",669,10,37,3,9.25,9.25,0.25
"6684",669,9,37,4,0,0,0
"6685",669,9,37,5,0,0,0
"6686",669,8,37,6,0,0,0
"6687",669,8,37,7,0,0,0
"6688",669,7,37,8,0,0,0
"6689",669,8,37,9,0,0,0
"6690",669,8,37,10,0,0,0
"6691",670,3,33,1,33,8.25,0.25
"6692",670,3,33,2,24.75,0,0
"6693",670,4,33,3,24.75,8.25,0.25
"6694",670,5,33,4,16.5,8.25,0.25
"6695",670,3,33,5,8.25,0,0
"6696",670,3,33,6,8.25,0,0
"6697",670,4,33,7,8.25,0,0
"6698",670,4,33,8,8.25,8.25,0.25
"6699",670,4,33,9,0,0,0
"6700",670,4,33,10,0,0,0
"6701",671,7,25,1,25,6.25,0.25
"6702",671,7,25,2,18.75,6.25,0.25
"6703",671,8,25,3,12.5,6.25,0.25
"6704",671,8,25,4,6.25,6.25,0.25
"6705",671,7,25,5,0,0,0
"6706",671,7,25,6,0,0,0
"6707",671,7,25,7,0,0,0
"6708",671,5,25,8,0,0,0
"6709",671,5,25,9,0,0,0
"6710",671,7,25,10,0,0,0
"6711",672,7,22,1,22,11,0.5
"6712",672,7,22,2,11,5.5,0.25
"6713",672,8,22,3,5.5,5.5,0.25
"6714",672,9,22,4,0,0,0
"6715",672,7,22,5,0,0,0
"6716",672,8,22,6,0,0,0
"6717",672,8,22,7,0,0,0
"6718",672,8,22,8,0,0,0
"6719",672,7,22,9,0,0,0
"6720",672,10,22,10,0,0,0
"6721",673,2,18,1,18,0,0
"6722",673,1,18,2,18,0,0
"6723",673,2,18,3,18,0,0
"6724",673,1,18,4,18,0,0
"6725",673,1,18,5,18,0,0
"6726",673,3,18,6,18,9,0.5
"6727",673,2,18,7,9,0,0
"6728",673,2,18,8,9,4.5,0.25
"6729",673,3,18,9,4.5,4.5,0.25
"6730",673,3,18,10,0,0,0
"6731",674,2,16,1,16,0,0
"6732",674,2,16,2,16,0,0
"6733",674,2,16,3,16,0,0
"6734",674,2,16,4,16,0,0
"6735",674,1,16,5,16,0,0
"6736",674,3,16,6,16,8,0.5
"6737",674,3,16,7,8,4,0.25
"6738",674,3,16,8,4,0,0
"6739",674,2,16,9,4,0,0
"6740",674,3,16,10,4,4,0.25
"6741",675,5,28,1,28,7,0.25
"6742",675,6,28,2,21,7,0.25
"6743",675,7,28,3,14,7,0.25
"6744",675,7,28,4,7,7,0.25
"6745",675,5,28,5,0,0,0
"6746",675,5,28,6,0,0,0
"6747",675,5,28,7,0,0,0
"6748",675,4,28,8,0,0,0
"6749",675,5,28,9,0,0,0
"6750",675,5,28,10,0,0,0
"6751",676,8,33,1,33,16.5,0.5
"6752",676,7,33,2,16.5,8.25,0.25
"6753",676,6,33,3,8.25,8.25,0.25
"6754",676,7,33,4,0,0,0
"6755",676,8,33,5,0,0,0
"6756",676,7,33,6,0,0,0
"6757",676,7,33,7,0,0,0
"6758",676,7,33,8,0,0,0
"6759",676,7,33,9,0,0,0
"6760",676,6,33,10,0,0,0
"6761",677,4,19,1,19,4.75,0.25
"6762",677,4,19,2,14.25,4.75,0.25
"6763",677,4,19,3,9.5,4.75,0.25
"6764",677,4,19,4,4.75,0,0
"6765",677,5,19,5,4.75,0,0
"6766",677,6,19,6,4.75,0,0
"6767",677,6,19,7,4.75,0,0
"6768",677,6,19,8,4.75,0,0
"6769",677,6,19,9,4.75,0,0
"6770",677,6,19,10,4.75,4.75,0.25
"6771",678,4,27,1,27,6.75,0.25
"6772",678,4,27,2,20.25,6.75,0.25
"6773",678,3,27,3,13.5,0,0
"6774",678,2,27,4,13.5,0,0
"6775",678,1,27,5,13.5,0,0
"6776",678,3,27,6,13.5,6.75,0.25
"6777",678,4,27,7,6.75,0,0
"6778",678,1,27,8,6.75,0,0
"6779",678,1,27,9,6.75,0,0
"6780",678,1,27,10,6.75,6.75,0.25
"6781",679,7,33,1,33,8.25,0.25
"6782",679,7,33,2,24.75,8.25,0.25
"6783",679,6,33,3,16.5,8.25,0.25
"6784",679,5,33,4,8.25,8.25,0.25
"6785",679,5,33,5,0,0,0
"6786",679,4,33,6,0,0,0
"6787",679,4,33,7,0,0,0
"6788",679,3,33,8,0,0,0
"6789",679,2,33,9,0,0,0
"6790",679,3,33,10,0,0,0
"6791",680,10,33,1,33,16.5,0.5
"6792",680,9,33,2,16.5,8.25,0.25
"6793",680,8,33,3,8.25,8.25,0.25
"6794",680,8,33,4,0,0,0
"6795",680,8,33,5,0,0,0
"6796",680,7,33,6,0,0,0
"6797",680,7,33,7,0,0,0
"6798",680,8,33,8,0,0,0
"6799",680,10,33,9,0,0,0
"6800",680,10,33,10,0,0,0
"6801",681,5,17,1,17,4.25,0.25
"6802",681,6,17,2,12.75,4.25,0.25
"6803",681,5,17,3,8.5,4.25,0.25
"6804",681,6,17,4,4.25,4.25,0.25
"6805",681,6,17,5,0,0,0
"6806",681,8,17,6,0,0,0
"6807",681,8,17,7,0,0,0
"6808",681,8,17,8,0,0,0
"6809",681,9,17,9,0,0,0
"6810",681,9,17,10,0,0,0
"6811",682,2,37,1,37,0,0
"6812",682,2,37,2,37,0,0
"6813",682,3,37,3,37,9.25,0.25
"6814",682,3,37,4,27.75,0,0
"6815",682,2,37,5,27.75,9.25,0.25
"6816",682,2,37,6,18.5,0,0
"6817",682,2,37,7,18.5,0,0
"6818",682,3,37,8,18.5,9.25,0.25
"6819",682,2,37,9,9.25,0,0
"6820",682,3,37,10,9.25,9.25,0.25
"6821",683,2,25,1,25,0,0
"6822",683,2,25,2,25,0,0
"6823",683,3,25,3,25,6.25,0.25
"6824",683,3,25,4,18.75,6.25,0.25
"6825",683,4,25,5,12.5,6.25,0.25
"6826",683,6,25,6,6.25,6.25,0.25
"6827",683,3,25,7,0,0,0
"6828",683,3,25,8,0,0,0
"6829",683,3,25,9,0,0,0
"6830",683,4,25,10,0,0,0
"6831",684,3,37,1,37,9.25,0.25
"6832",684,3,37,2,27.75,0,0
"6833",684,3,37,3,27.75,9.25,0.25
"6834",684,2,37,4,18.5,0,0
"6835",684,1,37,5,18.5,0,0
"6836",684,2,37,6,18.5,0,0
"6837",684,1,37,7,18.5,0,0
"6838",684,1,37,8,18.5,0,0
"6839",684,2,37,9,18.5,9.25,0.25
"6840",684,1,37,10,9.25,9.25,0.25
"6841",685,6,24,1,24,12,0.5
"6842",685,7,24,2,12,6,0.25
"6843",685,6,24,3,6,6,0.25
"6844",685,7,24,4,0,0,0
"6845",685,9,24,5,0,0,0
"6846",685,10,24,6,0,0,0
"6847",685,10,24,7,0,0,0
"6848",685,9,24,8,0,0,0
"6849",685,10,24,9,0,0,0
"6850",685,9,24,10,0,0,0
"6851",686,2,27,1,27,0,0
"6852",686,3,27,2,27,6.75,0.25
"6853",686,2,27,3,20.25,0,0
"6854",686,2,27,4,20.25,0,0
"6855",686,3,27,5,20.25,0,0
"6856",686,2,27,6,20.25,0,0
"6857",686,1,27,7,20.25,0,0
"6858",686,2,27,8,20.25,6.75,0.25
"6859",686,2,27,9,13.5,6.75,0.25
"6860",686,1,27,10,6.75,6.75,0.25
"6861",687,10,38,1,38,19,0.5
"6862",687,10,38,2,19,9.5,0.25
"6863",687,10,38,3,9.5,9.5,0.25
"6864",687,10,38,4,0,0,0
"6865",687,10,38,5,0,0,0
"6866",687,10,38,6,0,0,0
"6867",687,9,38,7,0,0,0
"6868",687,10,38,8,0,0,0
"6869",687,10,38,9,0,0,0
"6870",687,9,38,10,0,0,0
"6871",688,9,38,1,38,19,0.5
"6872",688,9,38,2,19,9.5,0.25
"6873",688,9,38,3,9.5,9.5,0.25
"6874",688,8,38,4,0,0,0
"6875",688,8,38,5,0,0,0
"6876",688,8,38,6,0,0,0
"6877",688,8,38,7,0,0,0
"6878",688,9,38,8,0,0,0
"6879",688,8,38,9,0,0,0
"6880",688,9,38,10,0,0,0
"6881",689,3,26,1,26,6.5,0.25
"6882",689,5,26,2,19.5,6.5,0.25
"6883",689,4,26,3,13,0,0
"6884",689,4,26,4,13,0,0
"6885",689,2,26,5,13,0,0
"6886",689,3,26,6,13,0,0
"6887",689,3,26,7,13,0,0
"6888",689,3,26,8,13,6.5,0.25
"6889",689,2,26,9,6.5,6.5,0.25
"6890",689,2,26,10,0,0,0
"6891",690,6,39,1,39,9.75,0.25
"6892",690,7,39,2,29.25,9.75,0.25
"6893",690,7,39,3,19.5,9.75,0.25
"6894",690,7,39,4,9.75,9.75,0.25
"6895",690,8,39,5,0,0,0
"6896",690,9,39,6,0,0,0
"6897",690,10,39,7,0,0,0
"6898",690,9,39,8,0,0,0
"6899",690,10,39,9,0,0,0
"6900",690,9,39,10,0,0,0
"6901",691,3,34,1,34,0,0
"6902",691,2,34,2,34,0,0
"6903",691,3,34,3,34,0,0
"6904",691,3,34,4,34,8.5,0.25
"6905",691,3,34,5,25.5,8.5,0.25
"6906",691,5,34,6,17,8.5,0.25
"6907",691,5,34,7,8.5,8.5,0.25
"6908",691,6,34,8,0,0,0
"6909",691,7,34,9,0,0,0
"6910",691,7,34,10,0,0,0
"6911",692,8,25,1,25,6.25,0.25
"6912",692,8,25,2,18.75,6.25,0.25
"6913",692,8,25,3,12.5,6.25,0.25
"6914",692,8,25,4,6.25,0,0
"6915",692,8,25,5,6.25,6.25,0.25
"6916",692,8,25,6,0,0,0
"6917",692,9,25,7,0,0,0
"6918",692,8,25,8,0,0,0
"6919",692,9,25,9,0,0,0
"6920",692,8,25,10,0,0,0
"6921",693,1,14,1,14,0,0
"6922",693,1,14,2,14,0,0
"6923",693,1,14,3,14,0,0
"6924",693,2,14,4,14,0,0
"6925",693,2,14,5,14,3.5,0.25
"6926",693,3,14,6,10.5,0,0
"6927",693,5,14,7,10.5,3.5,0.25
"6928",693,5,14,8,7,3.5,0.25
"6929",693,7,14,9,3.5,3.5,0.25
"6930",693,7,14,10,0,0,0
"6931",694,2,32,1,32,0,0
"6932",694,3,32,2,32,8,0.25
"6933",694,2,32,3,24,0,0
"6934",694,3,32,4,24,8,0.25
"6935",694,1,32,5,16,0,0
"6936",694,1,32,6,16,0,0
"6937",694,1,32,7,16,0,0
"6938",694,1,32,8,16,0,0
"6939",694,1,32,9,16,8,0.25
"6940",694,2,32,10,8,8,0.25
"6941",695,5,12,1,12,6,0.5
"6942",695,5,12,2,6,3,0.25
"6943",695,7,12,3,3,3,0.25
"6944",695,6,12,4,0,0,0
"6945",695,7,12,5,0,0,0
"6946",695,7,12,6,0,0,0
"6947",695,8,12,7,0,0,0
"6948",695,9,12,8,0,0,0
"6949",695,10,12,9,0,0,0
"6950",695,10,12,10,0,0,0
"6951",696,5,15,1,15,0,0
"6952",696,6,15,2,15,7.5,0.5
"6953",696,6,15,3,7.5,3.75,0.25
"6954",696,5,15,4,3.75,0,0
"6955",696,5,15,5,3.75,3.75,0.25
"6956",696,4,15,6,0,0,0
"6957",696,5,15,7,0,0,0
"6958",696,5,15,8,0,0,0
"6959",696,6,15,9,0,0,0
"6960",696,5,15,10,0,0,0
"6961",697,4,33,1,33,8.25,0.25
"6962",697,4,33,2,24.75,8.25,0.25
"6963",697,4,33,3,16.5,8.25,0.25
"6964",697,1,33,4,8.25,0,0
"6965",697,1,33,5,8.25,0,0
"6966",697,3,33,6,8.25,0,0
"6967",697,3,33,7,8.25,0,0
"6968",697,3,33,8,8.25,0,0
"6969",697,4,33,9,8.25,0,0
"6970",697,4,33,10,8.25,8.25,0.25
"6971",698,7,34,1,34,8.5,0.25
"6972",698,8,34,2,25.5,8.5,0.25
"6973",698,9,34,3,17,8.5,0.25
"6974",698,8,34,4,8.5,8.5,0.25
"6975",698,7,34,5,0,0,0
"6976",698,7,34,6,0,0,0
"6977",698,6,34,7,0,0,0
"6978",698,7,34,8,0,0,0
"6979",698,7,34,9,0,0,0
"6980",698,6,34,10,0,0,0
"6981",699,3,28,1,28,0,0
"6982",699,5,28,2,28,7,0.25
"6983",699,4,28,3,21,7,0.25
"6984",699,4,28,4,14,7,0.25
"6985",699,6,28,5,7,7,0.25
"6986",699,5,28,6,0,0,0
"6987",699,5,28,7,0,0,0
"6988",699,7,28,8,0,0,0
"6989",699,6,28,9,0,0,0
"6990",699,6,28,10,0,0,0
"6991",700,10,20,1,20,10,0.5
"6992",700,10,20,2,10,10,0.5
"6993",700,10,20,3,0,0,0
"6994",700,10,20,4,0,0,0
"6995",700,10,20,5,0,0,0
"6996",700,10,20,6,0,0,0
"6997",700,10,20,7,0,0,0
"6998",700,9,20,8,0,0,0
"6999",700,9,20,9,0,0,0
"7000",700,9,20,10,0,0,0
"7001",701,7,20,1,20,10,0.5
"7002",701,7,20,2,10,5,0.25
"7003",701,7,20,3,5,0,0
"7004",701,7,20,4,5,5,0.25
"7005",701,6,20,5,0,0,0
"7006",701,5,20,6,0,0,0
"7007",701,5,20,7,0,0,0
"7008",701,4,20,8,0,0,0
"7009",701,3,20,9,0,0,0
"7010",701,2,20,10,0,0,0
"7011",702,10,21,1,21,15.75,0.75
"7012",702,10,21,2,5.25,5.25,0.25
"7013",702,10,21,3,0,0,0
"7014",702,10,21,4,0,0,0
"7015",702,9,21,5,0,0,0
"7016",702,9,21,6,0,0,0
"7017",702,10,21,7,0,0,0
"7018",702,9,21,8,0,0,0
"7019",702,9,21,9,0,0,0
"7020",702,9,21,10,0,0,0
"7021",703,7,10,1,10,7.5,0.75
"7022",703,8,10,2,2.5,0,0
"7023",703,8,10,3,2.5,2.5,0.25
"7024",703,9,10,4,0,0,0
"7025",703,9,10,5,0,0,0
"7026",703,10,10,6,0,0,0
"7027",703,10,10,7,0,0,0
"7028",703,8,10,8,0,0,0
"7029",703,9,10,9,0,0,0
"7030",703,8,10,10,0,0,0
"7031",704,2,39,1,39,0,0
"7032",704,2,39,2,39,0,0
"7033",704,1,39,3,39,0,0
"7034",704,2,39,4,39,0,0
"7035",704,1,39,5,39,0,0
"7036",704,1,39,6,39,0,0
"7037",704,1,39,7,39,0,0
"7038",704,1,39,8,39,9.75,0.25
"7039",704,1,39,9,29.25,9.75,0.25
"7040",704,1,39,10,19.5,19.5,0.5
"7041",705,2,17,1,17,0,0
"7042",705,3,17,2,17,0,0
"7043",705,2,17,3,17,0,0
"7044",705,1,17,4,17,0,0
"7045",705,2,17,5,17,0,0
"7046",705,2,17,6,17,0,0
"7047",705,2,17,7,17,4.25,0.25
"7048",705,3,17,8,12.75,4.25,0.25
"7049",705,2,17,9,8.5,4.25,0.25
"7050",705,2,17,10,4.25,4.25,0.25
"7051",706,2,16,1,16,0,0
"7052",706,2,16,2,16,0,0
"7053",706,2,16,3,16,4,0.25
"7054",706,1,16,4,12,0,0
"7055",706,1,16,5,12,0,0
"7056",706,2,16,6,12,0,0
"7057",706,1,16,7,12,0,0
"7058",706,1,16,8,12,0,0
"7059",706,2,16,9,12,4,0.25
"7060",706,1,16,10,8,8,0.5
"7061",707,3,24,1,24,6,0.25
"7062",707,3,24,2,18,0,0
"7063",707,3,24,3,18,0,0
"7064",707,3,24,4,18,6,0.25
"7065",707,3,24,5,12,0,0
"7066",707,2,24,6,12,0,0
"7067",707,1,24,7,12,0,0
"7068",707,2,24,8,12,6,0.25
"7069",707,1,24,9,6,0,0
"7070",707,2,24,10,6,6,0.25
"7071",708,8,14,1,14,3.5,0.25
"7072",708,8,14,2,10.5,3.5,0.25
"7073",708,8,14,3,7,3.5,0.25
"7074",708,7,14,4,3.5,0,0
"7075",708,8,14,5,3.5,0,0
"7076",708,7,14,6,3.5,3.5,0.25
"7077",708,7,14,7,0,0,0
"7078",708,6,14,8,0,0,0
"7079",708,6,14,9,0,0,0
"7080",708,7,14,10,0,0,0
"7081",709,9,12,1,12,9,0.75
"7082",709,8,12,2,3,0,0
"7083",709,7,12,3,3,0,0
"7084",709,8,12,4,3,0,0
"7085",709,9,12,5,3,3,0.25
"7086",709,8,12,6,0,0,0
"7087",709,8,12,7,0,0,0
"7088",709,7,12,8,0,0,0
"7089",709,6,12,9,0,0,0
"7090",709,6,12,10,0,0,0
"7091",710,1,16,1,16,0,0
"7092",710,1,16,2,16,0,0
"7093",710,1,16,3,16,0,0
"7094",710,2,16,4,16,0,0
"7095",710,3,16,5,16,0,0
"7096",710,4,16,6,16,4,0.25
"7097",710,4,16,7,12,8,0.5
"7098",710,5,16,8,4,0,0
"7099",710,6,16,9,4,4,0.25
"7100",710,6,16,10,0,0,0
"7101",711,7,22,1,22,11,0.5
"7102",711,10,22,2,11,11,0.5
"7103",711,8,22,3,0,0,0
"7104",711,8,22,4,0,0,0
"7105",711,9,22,5,0,0,0
"7106",711,7,22,6,0,0,0
"7107",711,9,22,7,0,0,0
"7108",711,9,22,8,0,0,0
"7109",711,9,22,9,0,0,0
"7110",711,10,22,10,0,0,0
"7111",712,8,29,1,29,14.5,0.5
"7112",712,9,29,2,14.5,7.25,0.25
"7113",712,10,29,3,7.25,7.25,0.25
"7114",712,9,29,4,0,0,0
"7115",712,10,29,5,0,0,0
"7116",712,10,29,6,0,0,0
"7117",712,9,29,7,0,0,0
"7118",712,9,29,8,0,0,0
"7119",712,10,29,9,0,0,0
"7120",712,8,29,10,0,0,0
"7121",713,1,18,1,18,0,0
"7122",713,1,18,2,18,0,0
"7123",713,1,18,3,18,0,0
"7124",713,1,18,4,18,0,0
"7125",713,1,18,5,18,0,0
"7126",713,1,18,6,18,0,0
"7127",713,1,18,7,18,0,0
"7128",713,2,18,8,18,4.5,0.25
"7129",713,2,18,9,13.5,9,0.5
"7130",713,2,18,10,4.5,4.5,0.25
"7131",714,9,30,1,30,15,0.5
"7132",714,10,30,2,15,15,0.5
"7133",714,9,30,3,0,0,0
"7134",714,10,30,4,0,0,0
"7135",714,10,30,5,0,0,0
"7136",714,10,30,6,0,0,0
"7137",714,9,30,7,0,0,0
"7138",714,10,30,8,0,0,0
"7139",714,10,30,9,0,0,0
"7140",714,8,30,10,0,0,0
"7141",715,3,21,1,21,5.25,0.25
"7142",715,3,21,2,15.75,0,0
"7143",715,4,21,3,15.75,5.25,0.25
"7144",715,4,21,4,10.5,0,0
"7145",715,4,21,5,10.5,0,0
"7146",715,4,21,6,10.5,0,0
"7147",715,4,21,7,10.5,5.25,0.25
"7148",715,5,21,8,5.25,5.25,0.25
"7149",715,6,21,9,0,0,0
"7150",715,7,21,10,0,0,0
"7151",716,9,23,1,23,17.25,0.75
"7152",716,8,23,2,5.75,0,0
"7153",716,5,23,3,5.75,0,0
"7154",716,5,23,4,5.75,0,0
"7155",716,4,23,5,5.75,0,0
"7156",716,4,23,6,5.75,5.75,0.25
"7157",716,4,23,7,0,0,0
"7158",716,3,23,8,0,0,0
"7159",716,3,23,9,0,0,0
"7160",716,2,23,10,0,0,0
"7161",717,2,34,1,34,0,0
"7162",717,1,34,2,34,0,0
"7163",717,1,34,3,34,0,0
"7164",717,1,34,4,34,0,0
"7165",717,3,34,5,34,8.5,0.25
"7166",717,3,34,6,25.5,8.5,0.25
"7167",717,2,34,7,17,0,0
"7168",717,1,34,8,17,0,0
"7169",717,3,34,9,17,8.5,0.25
"7170",717,3,34,10,8.5,8.5,0.25
"7171",718,4,16,1,16,8,0.5
"7172",718,5,16,2,8,4,0.25
"7173",718,4,16,3,4,0,0
"7174",718,3,16,4,4,0,0
"7175",718,2,16,5,4,0,0
"7176",718,1,16,6,4,0,0
"7177",718,2,16,7,4,0,0
"7178",718,3,16,8,4,0,0
"7179",718,2,16,9,4,0,0
"7180",718,1,16,10,4,4,0.25
"7181",719,8,37,1,37,18.5,0.5
"7182",719,8,37,2,18.5,9.25,0.25
"7183",719,10,37,3,9.25,9.25,0.25
"7184",719,10,37,4,0,0,0
"7185",719,10,37,5,0,0,0
"7186",719,10,37,6,0,0,0
"7187",719,9,37,7,0,0,0
"7188",719,8,37,8,0,0,0
"7189",719,8,37,9,0,0,0
"7190",719,8,37,10,0,0,0
"7191",720,4,18,1,18,9,0.5
"7192",720,4,18,2,9,4.5,0.25
"7193",720,5,18,3,4.5,0,0
"7194",720,5,18,4,4.5,0,0
"7195",720,4,18,5,4.5,0,0
"7196",720,3,18,6,4.5,0,0
"7197",720,3,18,7,4.5,4.5,0.25
"7198",720,4,18,8,0,0,0
"7199",720,3,18,9,0,0,0
"7200",720,3,18,10,0,0,0
"7201",721,2,34,1,34,0,0
"7202",721,3,34,2,34,0,0
"7203",721,4,34,3,34,8.5,0.25
"7204",721,5,34,4,25.5,8.5,0.25
"7205",721,5,34,5,17,8.5,0.25
"7206",721,6,34,6,8.5,8.5,0.25
"7207",721,5,34,7,0,0,0
"7208",721,6,34,8,0,0,0
"7209",721,7,34,9,0,0,0
"7210",721,7,34,10,0,0,0
"7211",722,6,32,1,32,8,0.25
"7212",722,6,32,2,24,8,0.25
"7213",722,8,32,3,16,8,0.25
"7214",722,9,32,4,8,8,0.25
"7215",722,8,32,5,0,0,0
"7216",722,8,32,6,0,0,0
"7217",722,7,32,7,0,0,0
"7218",722,6,32,8,0,0,0
"7219",722,7,32,9,0,0,0
"7220",722,6,32,10,0,0,0
"7221",723,3,13,1,13,0,0
"7222",723,4,13,2,13,0,0
"7223",723,4,13,3,13,3.25,0.25
"7224",723,5,13,4,9.75,3.25,0.25
"7225",723,5,13,5,6.5,3.25,0.25
"7226",723,5,13,6,3.25,0,0
"7227",723,5,13,7,3.25,0,0
"7228",723,5,13,8,3.25,0,0
"7229",723,5,13,9,3.25,0,0
"7230",723,6,13,10,3.25,3.25,0.25
"7231",724,7,28,1,28,7,0.25
"7232",724,6,28,2,21,7,0.25
"7233",724,6,28,3,14,7,0.25
"7234",724,4,28,4,7,7,0.25
"7235",724,4,28,5,0,0,0
"7236",724,4,28,6,0,0,0
"7237",724,5,28,7,0,0,0
"7238",724,5,28,8,0,0,0
"7239",724,5,28,9,0,0,0
"7240",724,5,28,10,0,0,0
"7241",725,3,18,1,18,0,0
"7242",725,4,18,2,18,0,0
"7243",725,4,18,3,18,0,0
"7244",725,4,18,4,18,4.5,0.25
"7245",725,5,18,5,13.5,0,0
"7246",725,7,18,6,13.5,9,0.5
"7247",725,7,18,7,4.5,4.5,0.25
"7248",725,7,18,8,0,0,0
"7249",725,7,18,9,0,0,0
"7250",725,7,18,10,0,0,0
"7251",726,7,11,1,11,5.5,0.5
"7252",726,8,11,2,5.5,0,0
"7253",726,9,11,3,5.5,0,0
"7254",726,10,11,4,5.5,5.5,0.5
"7255",726,10,11,5,0,0,0
"7256",726,8,11,6,0,0,0
"7257",726,8,11,7,0,0,0
"7258",726,7,11,8,0,0,0
"7259",726,7,11,9,0,0,0
"7260",726,8,11,10,0,0,0
"7261",727,7,38,1,38,9.5,0.25
"7262",727,6,38,2,28.5,9.5,0.25
"7263",727,7,38,3,19,9.5,0.25
"7264",727,7,38,4,9.5,9.5,0.25
"7265",727,7,38,5,0,0,0
"7266",727,7,38,6,0,0,0
"7267",727,9,38,7,0,0,0
"7268",727,9,38,8,0,0,0
"7269",727,8,38,9,0,0,0
"7270",727,9,38,10,0,0,0
"7271",728,7,33,1,33,16.5,0.5
"7272",728,7,33,2,16.5,8.25,0.25
"7273",728,8,33,3,8.25,8.25,0.25
"7274",728,8,33,4,0,0,0
"7275",728,8,33,5,0,0,0
"7276",728,8,33,6,0,0,0
"7277",728,9,33,7,0,0,0
"7278",728,9,33,8,0,0,0
"7279",728,10,33,9,0,0,0
"7280",728,10,33,10,0,0,0
"7281",729,7,26,1,26,13,0.5
"7282",729,7,26,2,13,6.5,0.25
"7283",729,8,26,3,6.5,6.5,0.25
"7284",729,9,26,4,0,0,0
"7285",729,9,26,5,0,0,0
"7286",729,9,26,6,0,0,0
"7287",729,10,26,7,0,0,0
"7288",729,10,26,8,0,0,0
"7289",729,10,26,9,0,0,0
"7290",729,10,26,10,0,0,0
"7291",730,8,21,1,21,10.5,0.5
"7292",730,8,21,2,10.5,5.25,0.25
"7293",730,8,21,3,5.25,5.25,0.25
"7294",730,8,21,4,0,0,0
"7295",730,7,21,5,0,0,0
"7296",730,7,21,6,0,0,0
"7297",730,8,21,7,0,0,0
"7298",730,9,21,8,0,0,0
"7299",730,9,21,9,0,0,0
"7300",730,9,21,10,0,0,0
"7301",731,8,23,1,23,17.25,0.75
"7302",731,7,23,2,5.75,5.75,0.25
"7303",731,6,23,3,0,0,0
"7304",731,6,23,4,0,0,0
"7305",731,7,23,5,0,0,0
"7306",731,7,23,6,0,0,0
"7307",731,6,23,7,0,0,0
"7308",731,6,23,8,0,0,0
"7309",731,6,23,9,0,0,0
"7310",731,6,23,10,0,0,0
"7311",732,1,19,1,19,0,0
"7312",732,2,19,2,19,0,0
"7313",732,2,19,3,19,0,0
"7314",732,2,19,4,19,0,0
"7315",732,2,19,5,19,0,0
"7316",732,1,19,6,19,0,0
"7317",732,1,19,7,19,0,0
"7318",732,1,19,8,19,0,0
"7319",732,2,19,9,19,9.5,0.5
"7320",732,2,19,10,9.5,9.5,0.5
"7321",733,5,16,1,16,0,0
"7322",733,4,16,2,16,8,0.5
"7323",733,4,16,3,8,4,0.25
"7324",733,3,16,4,4,0,0
"7325",733,3,16,5,4,0,0
"7326",733,4,16,6,4,4,0.25
"7327",733,4,16,7,0,0,0
"7328",733,4,16,8,0,0,0
"7329",733,3,16,9,0,0,0
"7330",733,2,16,10,0,0,0
"7331",734,9,25,1,25,12.5,0.5
"7332",734,9,25,2,12.5,6.25,0.25
"7333",734,7,25,3,6.25,6.25,0.25
"7334",734,8,25,4,0,0,0
"7335",734,8,25,5,0,0,0
"7336",734,7,25,6,0,0,0
"7337",734,7,25,7,0,0,0
"7338",734,8,25,8,0,0,0
"7339",734,9,25,9,0,0,0
"7340",734,10,25,10,0,0,0
"7341",735,1,11,1,11,0,0
"7342",735,1,11,2,11,0,0
"7343",735,1,11,3,11,0,0
"7344",735,1,11,4,11,0,0
"7345",735,1,11,5,11,0,0
"7346",735,2,11,6,11,0,0
"7347",735,2,11,7,11,0,0
"7348",735,1,11,8,11,2.75,0.25
"7349",735,1,11,9,8.25,2.75,0.25
"7350",735,1,11,10,5.5,5.5,0.5
"7351",736,6,19,1,19,4.75,0.25
"7352",736,7,19,2,14.25,9.5,0.5
"7353",736,7,19,3,4.75,4.75,0.25
"7354",736,7,19,4,0,0,0
"7355",736,6,19,5,0,0,0
"7356",736,6,19,6,0,0,0
"7357",736,6,19,7,0,0,0
"7358",736,5,19,8,0,0,0
"7359",736,5,19,9,0,0,0
"7360",736,5,19,10,0,0,0
"7361",737,9,28,1,28,14,0.5
"7362",737,10,28,2,14,7,0.25
"7363",737,10,28,3,7,7,0.25
"7364",737,10,28,4,0,0,0
"7365",737,10,28,5,0,0,0
"7366",737,10,28,6,0,0,0
"7367",737,10,28,7,0,0,0
"7368",737,9,28,8,0,0,0
"7369",737,10,28,9,0,0,0
"7370",737,10,28,10,0,0,0
"7371",738,10,11,1,11,11,1
"7372",738,10,11,2,0,0,0
"7373",738,10,11,3,0,0,0
"7374",738,9,11,4,0,0,0
"7375",738,10,11,5,0,0,0
"7376",738,8,11,6,0,0,0
"7377",738,7,11,7,0,0,0
"7378",738,7,11,8,0,0,0
"7379",738,7,11,9,0,0,0
"7380",738,7,11,10,0,0,0
"7381",739,10,30,1,30,22.5,0.75
"7382",739,10,30,2,7.5,7.5,0.25
"7383",739,9,30,3,0,0,0
"7384",739,9,30,4,0,0,0
"7385",739,10,30,5,0,0,0
"7386",739,10,30,6,0,0,0
"7387",739,9,30,7,0,0,0
"7388",739,8,30,8,0,0,0
"7389",739,10,30,9,0,0,0
"7390",739,10,30,10,0,0,0
"7391",740,8,17,1,17,8.5,0.5
"7392",740,8,17,2,8.5,0,0
"7393",740,8,17,3,8.5,4.25,0.25
"7394",740,8,17,4,4.25,0,0
"7395",740,7,17,5,4.25,0,0
"7396",740,8,17,6,4.25,4.25,0.25
"7397",740,7,17,7,0,0,0
"7398",740,6,17,8,0,0,0
"7399",740,6,17,9,0,0,0
"7400",740,6,17,10,0,0,0
"7401",741,8,10,1,10,5,0.5
"7402",741,8,10,2,5,2.5,0.25
"7403",741,8,10,3,2.5,2.5,0.25
"7404",741,9,10,4,0,0,0
"7405",741,7,10,5,0,0,0
"7406",741,6,10,6,0,0,0
"7407",741,6,10,7,0,0,0
"7408",741,5,10,8,0,0,0
"7409",741,7,10,9,0,0,0
"7410",741,8,10,10,0,0,0
"7411",742,7,10,1,10,5,0.5
"7412",742,7,10,2,5,2.5,0.25
"7413",742,8,10,3,2.5,2.5,0.25
"7414",742,7,10,4,0,0,0
"7415",742,9,10,5,0,0,0
"7416",742,9,10,6,0,0,0
"7417",742,10,10,7,0,0,0
"7418",742,10,10,8,0,0,0
"7419",742,9,10,9,0,0,0
"7420",742,8,10,10,0,0,0
"7421",743,7,24,1,24,12,0.5
"7422",743,8,24,2,12,12,0.5
"7423",743,9,24,3,0,0,0
"7424",743,8,24,4,0,0,0
"7425",743,8,24,5,0,0,0
"7426",743,10,24,6,0,0,0
"7427",743,10,24,7,0,0,0
"7428",743,9,24,8,0,0,0
"7429",743,10,24,9,0,0,0
"7430",743,9,24,10,0,0,0
"7431",744,1,33,1,33,0,0
"7432",744,2,33,2,33,0,0
"7433",744,1,33,3,33,0,0
"7434",744,2,33,4,33,0,0
"7435",744,1,33,5,33,0,0
"7436",744,1,33,6,33,0,0
"7437",744,2,33,7,33,8.25,0.25
"7438",744,1,33,8,24.75,8.25,0.25
"7439",744,2,33,9,16.5,8.25,0.25
"7440",744,1,33,10,8.25,8.25,0.25
"7441",745,10,27,1,27,20.25,0.75
"7442",745,10,27,2,6.75,6.75,0.25
"7443",745,9,27,3,0,0,0
"7444",745,10,27,4,0,0,0
"7445",745,9,27,5,0,0,0
"7446",745,9,27,6,0,0,0
"7447",745,10,27,7,0,0,0
"7448",745,10,27,8,0,0,0
"7449",745,10,27,9,0,0,0
"7450",745,9,27,10,0,0,0
"7451",746,9,33,1,33,16.5,0.5
"7452",746,8,33,2,16.5,8.25,0.25
"7453",746,9,33,3,8.25,8.25,0.25
"7454",746,9,33,4,0,0,0
"7455",746,9,33,5,0,0,0
"7456",746,8,33,6,0,0,0
"7457",746,9,33,7,0,0,0
"7458",746,9,33,8,0,0,0
"7459",746,9,33,9,0,0,0
"7460",746,9,33,10,0,0,0
"7461",747,8,12,1,12,9,0.75
"7462",747,7,12,2,3,3,0.25
"7463",747,7,12,3,0,0,0
"7464",747,8,12,4,0,0,0
"7465",747,7,12,5,0,0,0
"7466",747,7,12,6,0,0,0
"7467",747,6,12,7,0,0,0
"7468",747,7,12,8,0,0,0
"7469",747,6,12,9,0,0,0
"7470",747,6,12,10,0,0,0
"7471",748,3,25,1,25,0,0
"7472",748,5,25,2,25,12.5,0.5
"7473",748,6,25,3,12.5,12.5,0.5
"7474",748,4,25,4,0,0,0
"7475",748,5,25,5,0,0,0
"7476",748,4,25,6,0,0,0
"7477",748,4,25,7,0,0,0
"7478",748,5,25,8,0,0,0
"7479",748,6,25,9,0,0,0
"7480",748,6,25,10,0,0,0
"7481",749,8,13,1,13,6.5,0.5
"7482",749,10,13,2,6.5,6.5,0.5
"7483",749,10,13,3,0,0,0
"7484",749,9,13,4,0,0,0
"7485",749,9,13,5,0,0,0
"7486",749,8,13,6,0,0,0
"7487",749,9,13,7,0,0,0
"7488",749,9,13,8,0,0,0
"7489",749,9,13,9,0,0,0
"7490",749,8,13,10,0,0,0
"7491",750,6,16,1,16,8,0.5
"7492",750,7,16,2,8,4,0.25
"7493",750,6,16,3,4,4,0.25
"7494",750,7,16,4,0,0,0
"7495",750,7,16,5,0,0,0
"7496",750,6,16,6,0,0,0
"7497",750,6,16,7,0,0,0
"7498",750,6,16,8,0,0,0
"7499",750,4,16,9,0,0,0
"7500",750,5,16,10,0,0,0
"7501",751,1,11,1,11,0,0
"7502",751,2,11,2,11,0,0
"7503",751,2,11,3,11,2.75,0.25
"7504",751,2,11,4,8.25,0,0
"7505",751,3,11,5,8.25,0,0
"7506",751,5,11,6,8.25,0,0
"7507",751,5,11,7,8.25,5.5,0.5
"7508",751,5,11,8,2.75,0,0
"7509",751,5,11,9,2.75,2.75,0.25
"7510",751,6,11,10,0,0,0
"7511",752,4,39,1,39,9.75,0.25
"7512",752,4,39,2,29.25,9.75,0.25
"7513",752,3,39,3,19.5,0,0
"7514",752,3,39,4,19.5,0,0
"7515",752,4,39,5,19.5,9.75,0.25
"7516",752,6,39,6,9.75,9.75,0.25
"7517",752,5,39,7,0,0,0
"7518",752,5,39,8,0,0,0
"7519",752,6,39,9,0,0,0
"7520",752,7,39,10,0,0,0
"7521",753,3,23,1,23,5.75,0.25
"7522",753,3,23,2,17.25,0,0
"7523",753,3,23,3,17.25,5.75,0.25
"7524",753,2,23,4,11.5,0,0
"7525",753,1,23,5,11.5,0,0
"7526",753,1,23,6,11.5,0,0
"7527",753,2,23,7,11.5,0,0
"7528",753,2,23,8,11.5,0,0
"7529",753,2,23,9,11.5,5.75,0.25
"7530",753,2,23,10,5.75,5.75,0.25
"7531",754,5,37,1,37,9.25,0.25
"7532",754,6,37,2,27.75,9.25,0.25
"7533",754,6,37,3,18.5,9.25,0.25
"7534",754,7,37,4,9.25,9.25,0.25
"7535",754,6,37,5,0,0,0
"7536",754,7,37,6,0,0,0
"7537",754,7,37,7,0,0,0
"7538",754,8,37,8,0,0,0
"7539",754,9,37,9,0,0,0
"7540",754,10,37,10,0,0,0
"7541",755,7,13,1,13,3.25,0.25
"7542",755,6,13,2,9.75,6.5,0.5
"7543",755,5,13,3,3.25,0,0
"7544",755,6,13,4,3.25,0,0
"7545",755,8,13,5,3.25,0,0
"7546",755,8,13,6,3.25,0,0
"7547",755,9,13,7,3.25,3.25,0.25
"7548",755,9,13,8,0,0,0
"7549",755,9,13,9,0,0,0
"7550",755,9,13,10,0,0,0
"7551",756,2,26,1,26,0,0
"7552",756,1,26,2,26,0,0
"7553",756,1,26,3,26,0,0
"7554",756,1,26,4,26,0,0
"7555",756,1,26,5,26,0,0
"7556",756,2,26,6,26,0,0
"7557",756,3,26,7,26,6.5,0.25
"7558",756,4,26,8,19.5,6.5,0.25
"7559",756,4,26,9,13,6.5,0.25
"7560",756,3,26,10,6.5,6.5,0.25
"7561",757,8,28,1,28,14,0.5
"7562",757,9,28,2,14,7,0.25
"7563",757,8,28,3,7,7,0.25
"7564",757,8,28,4,0,0,0
"7565",757,8,28,5,0,0,0
"7566",757,6,28,6,0,0,0
"7567",757,7,28,7,0,0,0
"7568",757,5,28,8,0,0,0
"7569",757,4,28,9,0,0,0
"7570",757,6,28,10,0,0,0
"7571",758,8,32,1,32,16,0.5
"7572",758,10,32,2,16,16,0.5
"7573",758,10,32,3,0,0,0
"7574",758,9,32,4,0,0,0
"7575",758,10,32,5,0,0,0
"7576",758,9,32,6,0,0,0
"7577",758,10,32,7,0,0,0
"7578",758,10,32,8,0,0,0
"7579",758,10,32,9,0,0,0
"7580",758,9,32,10,0,0,0
"7581",759,4,17,1,17,4.25,0.25
"7582",759,7,17,2,12.75,4.25,0.25
"7583",759,7,17,3,8.5,4.25,0.25
"7584",759,7,17,4,4.25,4.25,0.25
"7585",759,8,17,5,0,0,0
"7586",759,8,17,6,0,0,0
"7587",759,7,17,7,0,0,0
"7588",759,8,17,8,0,0,0
"7589",759,8,17,9,0,0,0
"7590",759,8,17,10,0,0,0
"7591",760,8,28,1,28,14,0.5
"7592",760,8,28,2,14,7,0.25
"7593",760,9,28,3,7,7,0.25
"7594",760,9,28,4,0,0,0
"7595",760,9,28,5,0,0,0
"7596",760,8,28,6,0,0,0
"7597",760,9,28,7,0,0,0
"7598",760,9,28,8,0,0,0
"7599",760,9,28,9,0,0,0
"7600",760,9,28,10,0,0,0
"7601",761,10,16,1,16,12,0.75
"7602",761,10,16,2,4,0,0
"7603",761,9,16,3,4,4,0.25
"7604",761,9,16,4,0,0,0
"7605",761,9,16,5,0,0,0
"7606",761,9,16,6,0,0,0
"7607",761,8,16,7,0,0,0
"7608",761,8,16,8,0,0,0
"7609",761,7,16,9,0,0,0
"7610",761,7,16,10,0,0,0
"7611",762,6,21,1,21,10.5,0.5
"7612",762,6,21,2,10.5,5.25,0.25
"7613",762,6,21,3,5.25,0,0
"7614",762,4,21,4,5.25,0,0
"7615",762,5,21,5,5.25,0,0
"7616",762,5,21,6,5.25,5.25,0.25
"7617",762,6,21,7,0,0,0
"7618",762,6,21,8,0,0,0
"7619",762,7,21,9,0,0,0
"7620",762,6,21,10,0,0,0
"7621",763,2,11,1,11,0,0
"7622",763,3,11,2,11,2.75,0.25
"7623",763,3,11,3,8.25,0,0
"7624",763,2,11,4,8.25,0,0
"7625",763,1,11,5,8.25,0,0
"7626",763,1,11,6,8.25,2.75,0.25
"7627",763,3,11,7,5.5,2.75,0.25
"7628",763,1,11,8,2.75,0,0
"7629",763,1,11,9,2.75,2.75,0.25
"7630",763,2,11,10,0,0,0
"7631",764,1,27,1,27,0,0
"7632",764,2,27,2,27,0,0
"7633",764,1,27,3,27,0,0
"7634",764,1,27,4,27,0,0
"7635",764,1,27,5,27,0,0
"7636",764,1,27,6,27,0,0
"7637",764,1,27,7,27,0,0
"7638",764,1,27,8,27,6.75,0.25
"7639",764,3,27,9,20.25,6.75,0.25
"7640",764,2,27,10,13.5,13.5,0.5
"7641",765,9,34,1,34,17,0.5
"7642",765,10,34,2,17,17,0.5
"7643",765,10,34,3,0,0,0
"7644",765,10,34,4,0,0,0
"7645",765,9,34,5,0,0,0
"7646",765,9,34,6,0,0,0
"7647",765,9,34,7,0,0,0
"7648",765,9,34,8,0,0,0
"7649",765,9,34,9,0,0,0
"7650",765,9,34,10,0,0,0
"7651",766,3,25,1,25,0,0
"7652",766,5,25,2,25,6.25,0.25
"7653",766,5,25,3,18.75,6.25,0.25
"7654",766,5,25,4,12.5,6.25,0.25
"7655",766,5,25,5,6.25,0,0
"7656",766,5,25,6,6.25,6.25,0.25
"7657",766,5,25,7,0,0,0
"7658",766,4,25,8,0,0,0
"7659",766,3,25,9,0,0,0
"7660",766,3,25,10,0,0,0
"7661",767,5,35,1,35,8.75,0.25
"7662",767,4,35,2,26.25,8.75,0.25
"7663",767,4,35,3,17.5,8.75,0.25
"7664",767,6,35,4,8.75,8.75,0.25
"7665",767,7,35,5,0,0,0
"7666",767,6,35,6,0,0,0
"7667",767,6,35,7,0,0,0
"7668",767,6,35,8,0,0,0
"7669",767,5,35,9,0,0,0
"7670",767,6,35,10,0,0,0
"7671",768,5,32,1,32,8,0.25
"7672",768,5,32,2,24,8,0.25
"7673",768,4,32,3,16,8,0.25
"7674",768,4,32,4,8,0,0
"7675",768,3,32,5,8,0,0
"7676",768,2,32,6,8,0,0
"7677",768,2,32,7,8,0,0
"7678",768,3,32,8,8,0,0
"7679",768,4,32,9,8,0,0
"7680",768,3,32,10,8,8,0.25
"7681",769,9,26,1,26,13,0.5
"7682",769,9,26,2,13,13,0.5
"7683",769,8,26,3,0,0,0
"7684",769,9,26,4,0,0,0
"7685",769,10,26,5,0,0,0
"7686",769,9,26,6,0,0,0
"7687",769,9,26,7,0,0,0
"7688",769,8,26,8,0,0,0
"7689",769,9,26,9,0,0,0
"7690",769,8,26,10,0,0,0
"7691",770,4,20,1,20,5,0.25
"7692",770,5,20,2,15,5,0.25
"7693",770,5,20,3,10,5,0.25
"7694",770,5,20,4,5,0,0
"7695",770,5,20,5,5,0,0
"7696",770,4,20,6,5,0,0
"7697",770,4,20,7,5,5,0.25
"7698",770,3,20,8,0,0,0
"7699",770,3,20,9,0,0,0
"7700",770,2,20,10,0,0,0
"7701",771,10,11,1,11,11,1
"7702",771,10,11,2,0,0,0
"7703",771,10,11,3,0,0,0
"7704",771,9,11,4,0,0,0
"7705",771,9,11,5,0,0,0
"7706",771,9,11,6,0,0,0
"7707",771,7,11,7,0,0,0
"7708",771,8,11,8,0,0,0
"7709",771,9,11,9,0,0,0
"7710",771,9,11,10,0,0,0
"7711",772,3,36,1,36,0,0
"7712",772,3,36,2,36,9,0.25
"7713",772,1,36,3,27,0,0
"7714",772,2,36,4,27,0,0
"7715",772,2,36,5,27,0,0
"7716",772,2,36,6,27,0,0
"7717",772,3,36,7,27,9,0.25
"7718",772,3,36,8,18,9,0.25
"7719",772,5,36,9,9,9,0.25
"7720",772,7,36,10,0,0,0
"7721",773,3,23,1,23,5.75,0.25
"7722",773,5,23,2,17.25,5.75,0.25
"7723",773,4,23,3,11.5,5.75,0.25
"7724",773,5,23,4,5.75,5.75,0.25
"7725",773,4,23,5,0,0,0
"7726",773,4,23,6,0,0,0
"7727",773,4,23,7,0,0,0
"7728",773,4,23,8,0,0,0
"7729",773,4,23,9,0,0,0
"7730",773,6,23,10,0,0,0
"7731",774,6,34,1,34,8.5,0.25
"7732",774,6,34,2,25.5,8.5,0.25
"7733",774,7,34,3,17,8.5,0.25
"7734",774,8,34,4,8.5,8.5,0.25
"7735",774,8,34,5,0,0,0
"7736",774,8,34,6,0,0,0
"7737",774,9,34,7,0,0,0
"7738",774,10,34,8,0,0,0
"7739",774,9,34,9,0,0,0
"7740",774,10,34,10,0,0,0
"7741",775,10,34,1,34,17,0.5
"7742",775,10,34,2,17,17,0.5
"7743",775,10,34,3,0,0,0
"7744",775,9,34,4,0,0,0
"7745",775,8,34,5,0,0,0
"7746",775,6,34,6,0,0,0
"7747",775,7,34,7,0,0,0
"7748",775,7,34,8,0,0,0
"7749",775,8,34,9,0,0,0
"7750",775,8,34,10,0,0,0
"7751",776,4,26,1,26,0,0
"7752",776,5,26,2,26,6.5,0.25
"7753",776,4,26,3,19.5,6.5,0.25
"7754",776,3,26,4,13,0,0
"7755",776,1,26,5,13,0,0
"7756",776,1,26,6,13,0,0
"7757",776,1,26,7,13,0,0
"7758",776,2,26,8,13,0,0
"7759",776,3,26,9,13,6.5,0.25
"7760",776,3,26,10,6.5,6.5,0.25
"7761",777,7,31,1,31,15.5,0.5
"7762",777,8,31,2,15.5,7.75,0.25
"7763",777,9,31,3,7.75,7.75,0.25
"7764",777,9,31,4,0,0,0
"7765",777,8,31,5,0,0,0
"7766",777,10,31,6,0,0,0
"7767",777,10,31,7,0,0,0
"7768",777,10,31,8,0,0,0
"7769",777,10,31,9,0,0,0
"7770",777,10,31,10,0,0,0
"7771",778,9,22,1,22,11,0.5
"7772",778,8,22,2,11,5.5,0.25
"7773",778,7,22,3,5.5,5.5,0.25
"7774",778,6,22,4,0,0,0
"7775",778,6,22,5,0,0,0
"7776",778,7,22,6,0,0,0
"7777",778,6,22,7,0,0,0
"7778",778,6,22,8,0,0,0
"7779",778,6,22,9,0,0,0
"7780",778,7,22,10,0,0,0
"7781",779,3,31,1,31,0,0
"7782",779,4,31,2,31,7.75,0.25
"7783",779,5,31,3,23.25,7.75,0.25
"7784",779,6,31,4,15.5,7.75,0.25
"7785",779,7,31,5,7.75,0,0
"7786",779,7,31,6,7.75,0,0
"7787",779,7,31,7,7.75,7.75,0.25
"7788",779,7,31,8,0,0,0
"7789",779,8,31,9,0,0,0
"7790",779,9,31,10,0,0,0
"7791",780,6,34,1,34,17,0.5
"7792",780,5,34,2,17,8.5,0.25
"7793",780,6,34,3,8.5,0,0
"7794",780,7,34,4,8.5,8.5,0.25
"7795",780,8,34,5,0,0,0
"7796",780,6,34,6,0,0,0
"7797",780,4,34,7,0,0,0
"7798",780,4,34,8,0,0,0
"7799",780,4,34,9,0,0,0
"7800",780,5,34,10,0,0,0
"7801",781,5,32,1,32,8,0.25
"7802",781,4,32,2,24,8,0.25
"7803",781,4,32,3,16,0,0
"7804",781,3,32,4,16,0,0
"7805",781,4,32,5,16,8,0.25
"7806",781,5,32,6,8,0,0
"7807",781,6,32,7,8,8,0.25
"7808",781,5,32,8,0,0,0
"7809",781,4,32,9,0,0,0
"7810",781,5,32,10,0,0,0
"7811",782,9,18,1,18,9,0.5
"7812",782,9,18,2,9,4.5,0.25
"7813",782,10,18,3,4.5,4.5,0.25
"7814",782,9,18,4,0,0,0
"7815",782,9,18,5,0,0,0
"7816",782,9,18,6,0,0,0
"7817",782,8,18,7,0,0,0
"7818",782,8,18,8,0,0,0
"7819",782,8,18,9,0,0,0
"7820",782,8,18,10,0,0,0
"7821",783,4,24,1,24,6,0.25
"7822",783,2,24,2,18,0,0
"7823",783,2,24,3,18,0,0
"7824",783,2,24,4,18,0,0
"7825",783,1,24,5,18,0,0
"7826",783,1,24,6,18,0,0
"7827",783,2,24,7,18,0,0
"7828",783,1,24,8,18,0,0
"7829",783,3,24,9,18,12,0.5
"7830",783,2,24,10,6,6,0.25
"7831",784,3,37,1,37,0,0
"7832",784,1,37,2,37,0,0
"7833",784,3,37,3,37,0,0
"7834",784,4,37,4,37,9.25,0.25
"7835",784,3,37,5,27.75,0,0
"7836",784,3,37,6,27.75,9.25,0.25
"7837",784,4,37,7,18.5,9.25,0.25
"7838",784,4,37,8,9.25,0,0
"7839",784,5,37,9,9.25,9.25,0.25
"7840",784,6,37,10,0,0,0
"7841",785,7,12,1,12,3,0.25
"7842",785,7,12,2,9,6,0.5
"7843",785,5,12,3,3,0,0
"7844",785,4,12,4,3,0,0
"7845",785,5,12,5,3,3,0.25
"7846",785,5,12,6,0,0,0
"7847",785,3,12,7,0,0,0
"7848",785,3,12,8,0,0,0
"7849",785,3,12,9,0,0,0
"7850",785,2,12,10,0,0,0
"7851",786,4,33,1,33,8.25,0.25
"7852",786,5,33,2,24.75,8.25,0.25
"7853",786,4,33,3,16.5,8.25,0.25
"7854",786,5,33,4,8.25,8.25,0.25
"7855",786,6,33,5,0,0,0
"7856",786,7,33,6,0,0,0
"7857",786,7,33,7,0,0,0
"7858",786,8,33,8,0,0,0
"7859",786,9,33,9,0,0,0
"7860",786,8,33,10,0,0,0
"7861",787,5,35,1,35,8.75,0.25
"7862",787,5,35,2,26.25,8.75,0.25
"7863",787,5,35,3,17.5,8.75,0.25
"7864",787,5,35,4,8.75,0,0
"7865",787,4,35,5,8.75,8.75,0.25
"7866",787,3,35,6,0,0,0
"7867",787,3,35,7,0,0,0
"7868",787,3,35,8,0,0,0
"7869",787,2,35,9,0,0,0
"7870",787,2,35,10,0,0,0
"7871",788,8,15,1,15,7.5,0.5
"7872",788,8,15,2,7.5,3.75,0.25
"7873",788,9,15,3,3.75,3.75,0.25
"7874",788,9,15,4,0,0,0
"7875",788,8,15,5,0,0,0
"7876",788,8,15,6,0,0,0
"7877",788,9,15,7,0,0,0
"7878",788,8,15,8,0,0,0
"7879",788,7,15,9,0,0,0
"7880",788,6,15,10,0,0,0
"7881",789,7,19,1,19,9.5,0.5
"7882",789,7,19,2,9.5,4.75,0.25
"7883",789,7,19,3,4.75,4.75,0.25
"7884",789,7,19,4,0,0,0
"7885",789,5,19,5,0,0,0
"7886",789,4,19,6,0,0,0
"7887",789,3,19,7,0,0,0
"7888",789,2,19,8,0,0,0
"7889",789,2,19,9,0,0,0
"7890",789,2,19,10,0,0,0
"7891",790,8,21,1,21,10.5,0.5
"7892",790,7,21,2,10.5,10.5,0.5
"7893",790,5,21,3,0,0,0
"7894",790,5,21,4,0,0,0
"7895",790,6,21,5,0,0,0
"7896",790,5,21,6,0,0,0
"7897",790,6,21,7,0,0,0
"7898",790,4,21,8,0,0,0
"7899",790,4,21,9,0,0,0
"7900",790,5,21,10,0,0,0
"7901",791,6,24,1,24,12,0.5
"7902",791,6,24,2,12,6,0.25
"7903",791,5,24,3,6,6,0.25
"7904",791,5,24,4,0,0,0
"7905",791,4,24,5,0,0,0
"7906",791,5,24,6,0,0,0
"7907",791,4,24,7,0,0,0
"7908",791,3,24,8,0,0,0
"7909",791,3,24,9,0,0,0
"7910",791,3,24,10,0,0,0
"7911",792,8,18,1,18,9,0.5
"7912",792,8,18,2,9,4.5,0.25
"7913",792,7,18,3,4.5,0,0
"7914",792,7,18,4,4.5,4.5,0.25
"7915",792,7,18,5,0,0,0
"7916",792,7,18,6,0,0,0
"7917",792,6,18,7,0,0,0
"7918",792,7,18,8,0,0,0
"7919",792,7,18,9,0,0,0
"7920",792,6,18,10,0,0,0
"7921",793,7,34,1,34,8.5,0.25
"7922",793,6,34,2,25.5,8.5,0.25
"7923",793,5,34,3,17,8.5,0.25
"7924",793,5,34,4,8.5,0,0
"7925",793,6,34,5,8.5,8.5,0.25
"7926",793,5,34,6,0,0,0
"7927",793,5,34,7,0,0,0
"7928",793,3,34,8,0,0,0
"7929",793,4,34,9,0,0,0
"7930",793,4,34,10,0,0,0
"7931",794,1,24,1,24,0,0
"7932",794,1,24,2,24,0,0
"7933",794,2,24,3,24,0,0
"7934",794,2,24,4,24,0,0
"7935",794,3,24,5,24,6,0.25
"7936",794,4,24,6,18,6,0.25
"7937",794,5,24,7,12,6,0.25
"7938",794,5,24,8,6,0,0
"7939",794,5,24,9,6,0,0
"7940",794,4,24,10,6,6,0.25
"7941",795,6,13,1,13,0,0
"7942",795,6,13,2,13,0,0
"7943",795,6,13,3,13,3.25,0.25
"7944",795,5,13,4,9.75,3.25,0.25
"7945",795,5,13,5,6.5,0,0
"7946",795,6,13,6,6.5,3.25,0.25
"7947",795,7,13,7,3.25,0,0
"7948",795,6,13,8,3.25,0,0
"7949",795,7,13,9,3.25,3.25,0.25
"7950",795,8,13,10,0,0,0
"7951",796,10,34,1,34,17,0.5
"7952",796,8,34,2,17,8.5,0.25
"7953",796,6,34,3,8.5,8.5,0.25
"7954",796,4,34,4,0,0,0
"7955",796,3,34,5,0,0,0
"7956",796,4,34,6,0,0,0
"7957",796,3,34,7,0,0,0
"7958",796,3,34,8,0,0,0
"7959",796,3,34,9,0,0,0
"7960",796,4,34,10,0,0,0
"7961",797,6,18,1,18,9,0.5
"7962",797,5,18,2,9,4.5,0.25
"7963",797,5,18,3,4.5,0,0
"7964",797,6,18,4,4.5,0,0
"7965",797,7,18,5,4.5,0,0
"7966",797,6,18,6,4.5,4.5,0.25
"7967",797,7,18,7,0,0,0
"7968",797,9,18,8,0,0,0
"7969",797,9,18,9,0,0,0
"7970",797,10,18,10,0,0,0
"7971",798,10,14,1,14,10.5,0.75
"7972",798,10,14,2,3.5,3.5,0.25
"7973",798,10,14,3,0,0,0
"7974",798,10,14,4,0,0,0
"7975",798,9,14,5,0,0,0
"7976",798,10,14,6,0,0,0
"7977",798,9,14,7,0,0,0
"7978",798,8,14,8,0,0,0
"7979",798,7,14,9,0,0,0
"7980",798,10,14,10,0,0,0
"7981",799,4,23,1,23,5.75,0.25
"7982",799,4,23,2,17.25,5.75,0.25
"7983",799,4,23,3,11.5,0,0
"7984",799,4,23,4,11.5,5.75,0.25
"7985",799,4,23,5,5.75,0,0
"7986",799,3,23,6,5.75,0,0
"7987",799,1,23,7,5.75,0,0
"7988",799,1,23,8,5.75,0,0
"7989",799,1,23,9,5.75,0,0
"7990",799,1,23,10,5.75,5.75,0.25
"7991",800,9,26,1,26,13,0.5
"7992",800,10,26,2,13,13,0.5
"7993",800,9,26,3,0,0,0
"7994",800,8,26,4,0,0,0
"7995",800,6,26,5,0,0,0
"7996",800,6,26,6,0,0,0
"7997",800,6,26,7,0,0,0
"7998",800,6,26,8,0,0,0
"7999",800,7,26,9,0,0,0
"8000",800,8,26,10,0,0,0
"8001",801,9,11,1,11,5.5,0.5
"8002",801,10,11,2,5.5,2.75,0.25
"8003",801,9,11,3,2.75,2.75,0.25
"8004",801,10,11,4,0,0,0
"8005",801,9,11,5,0,0,0
"8006",801,9,11,6,0,0,0
"8007",801,9,11,7,0,0,0
"8008",801,9,11,8,0,0,0
"8009",801,9,11,9,0,0,0
"8010",801,7,11,10,0,0,0
"8011",802,10,28,1,28,21,0.75
"8012",802,10,28,2,7,7,0.25
"8013",802,10,28,3,0,0,0
"8014",802,9,28,4,0,0,0
"8015",802,8,28,5,0,0,0
"8016",802,8,28,6,0,0,0
"8017",802,9,28,7,0,0,0
"8018",802,10,28,8,0,0,0
"8019",802,9,28,9,0,0,0
"8020",802,10,28,10,0,0,0
"8021",803,4,14,1,14,3.5,0.25
"8022",803,4,14,2,10.5,0,0
"8023",803,5,14,3,10.5,3.5,0.25
"8024",803,3,14,4,7,0,0
"8025",803,3,14,5,7,0,0
"8026",803,4,14,6,7,3.5,0.25
"8027",803,3,14,7,3.5,0,0
"8028",803,4,14,8,3.5,0,0
"8029",803,2,14,9,3.5,3.5,0.25
"8030",803,3,14,10,0,0,0
"8031",804,5,33,1,33,8.25,0.25
"8032",804,5,33,2,24.75,8.25,0.25
"8033",804,6,33,3,16.5,8.25,0.25
"8034",804,7,33,4,8.25,8.25,0.25
"8035",804,8,33,5,0,0,0
"8036",804,9,33,6,0,0,0
"8037",804,9,33,7,0,0,0
"8038",804,9,33,8,0,0,0
"8039",804,10,33,9,0,0,0
"8040",804,9,33,10,0,0,0
"8041",805,9,20,1,20,10,0.5
"8042",805,9,20,2,10,5,0.25
"8043",805,10,20,3,5,5,0.25
"8044",805,10,20,4,0,0,0
"8045",805,10,20,5,0,0,0
"8046",805,9,20,6,0,0,0
"8047",805,10,20,7,0,0,0
"8048",805,9,20,8,0,0,0
"8049",805,8,20,9,0,0,0
"8050",805,7,20,10,0,0,0
"8051",806,3,10,1,10,2.5,0.25
"8052",806,3,10,2,7.5,0,0
"8053",806,2,10,3,7.5,0,0
"8054",806,2,10,4,7.5,0,0
"8055",806,2,10,5,7.5,0,0
"8056",806,2,10,6,7.5,0,0
"8057",806,1,10,7,7.5,0,0
"8058",806,1,10,8,7.5,0,0
"8059",806,1,10,9,7.5,2.5,0.25
"8060",806,1,10,10,5,5,0.5
"8061",807,3,16,1,16,0,0
"8062",807,2,16,2,16,0,0
"8063",807,3,16,3,16,8,0.5
"8064",807,3,16,4,8,0,0
"8065",807,4,16,5,8,4,0.25
"8066",807,2,16,6,4,0,0
"8067",807,2,16,7,4,0,0
"8068",807,3,16,8,4,0,0
"8069",807,1,16,9,4,0,0
"8070",807,1,16,10,4,4,0.25
"8071",808,2,24,1,24,0,0
"8072",808,3,24,2,24,0,0
"8073",808,3,24,3,24,6,0.25
"8074",808,3,24,4,18,0,0
"8075",808,2,24,5,18,0,0
"8076",808,2,24,6,18,0,0
"8077",808,1,24,7,18,0,0
"8078",808,1,24,8,18,0,0
"8079",808,3,24,9,18,6,0.25
"8080",808,2,24,10,12,12,0.5
"8081",809,7,35,1,35,8.75,0.25
"8082",809,7,35,2,26.25,8.75,0.25
"8083",809,7,35,3,17.5,8.75,0.25
"8084",809,6,35,4,8.75,8.75,0.25
"8085",809,6,35,5,0,0,0
"8086",809,7,35,6,0,0,0
"8087",809,6,35,7,0,0,0
"8088",809,7,35,8,0,0,0
"8089",809,7,35,9,0,0,0
"8090",809,6,35,10,0,0,0
"8091",810,1,14,1,14,0,0
"8092",810,3,14,2,14,0,0
"8093",810,1,14,3,14,0,0
"8094",810,1,14,4,14,3.5,0.25
"8095",810,1,14,5,10.5,0,0
"8096",810,1,14,6,10.5,0,0
"8097",810,1,14,7,10.5,0,0
"8098",810,2,14,8,10.5,3.5,0.25
"8099",810,4,14,9,7,3.5,0.25
"8100",810,4,14,10,3.5,3.5,0.25
"8101",811,3,32,1,32,8,0.25
"8102",811,4,32,2,24,0,0
"8103",811,7,32,3,24,16,0.5
"8104",811,6,32,4,8,0,0
"8105",811,5,32,5,8,8,0.25
"8106",811,6,32,6,0,0,0
"8107",811,7,32,7,0,0,0
"8108",811,7,32,8,0,0,0
"8109",811,7,32,9,0,0,0
"8110",811,7,32,10,0,0,0
"8111",812,7,20,1,20,10,0.5
"8112",812,7,20,2,10,5,0.25
"8113",812,7,20,3,5,5,0.25
"8114",812,8,20,4,0,0,0
"8115",812,10,20,5,0,0,0
"8116",812,8,20,6,0,0,0
"8117",812,10,20,7,0,0,0
"8118",812,10,20,8,0,0,0
"8119",812,10,20,9,0,0,0
"8120",812,10,20,10,0,0,0
"8121",813,2,25,1,25,0,0
"8122",813,1,25,2,25,0,0
"8123",813,2,25,3,25,0,0
"8124",813,1,25,4,25,0,0
"8125",813,1,25,5,25,0,0
"8126",813,2,25,6,25,6.25,0.25
"8127",813,2,25,7,18.75,6.25,0.25
"8128",813,2,25,8,12.5,0,0
"8129",813,2,25,9,12.5,6.25,0.25
"8130",813,2,25,10,6.25,6.25,0.25
"8131",814,9,34,1,34,17,0.5
"8132",814,8,34,2,17,8.5,0.25
"8133",814,8,34,3,8.5,8.5,0.25
"8134",814,6,34,4,0,0,0
"8135",814,6,34,5,0,0,0
"8136",814,6,34,6,0,0,0
"8137",814,6,34,7,0,0,0
"8138",814,9,34,8,0,0,0
"8139",814,9,34,9,0,0,0
"8140",814,9,34,10,0,0,0
"8141",815,5,19,1,19,9.5,0.5
"8142",815,6,19,2,9.5,4.75,0.25
"8143",815,8,19,3,4.75,0,0
"8144",815,8,19,4,4.75,0,0
"8145",815,8,19,5,4.75,4.75,0.25
"8146",815,8,19,6,0,0,0
"8147",815,9,19,7,0,0,0
"8148",815,9,19,8,0,0,0
"8149",815,9,19,9,0,0,0
"8150",815,9,19,10,0,0,0
"8151",816,1,11,1,11,0,0
"8152",816,1,11,2,11,0,0
"8153",816,2,11,3,11,0,0
"8154",816,2,11,4,11,2.75,0.25
"8155",816,3,11,5,8.25,5.5,0.5
"8156",816,3,11,6,2.75,0,0
"8157",816,5,11,7,2.75,0,0
"8158",816,5,11,8,2.75,0,0
"8159",816,4,11,9,2.75,0,0
"8160",816,4,11,10,2.75,2.75,0.25
"8161",817,10,37,1,37,18.5,0.5
"8162",817,10,37,2,18.5,9.25,0.25
"8163",817,10,37,3,9.25,9.25,0.25
"8164",817,10,37,4,0,0,0
"8165",817,9,37,5,0,0,0
"8166",817,10,37,6,0,0,0
"8167",817,9,37,7,0,0,0
"8168",817,7,37,8,0,0,0
"8169",817,8,37,9,0,0,0
"8170",817,8,37,10,0,0,0
"8171",818,9,15,1,15,3.75,0.25
"8172",818,9,15,2,11.25,11.25,0.75
"8173",818,8,15,3,0,0,0
"8174",818,9,15,4,0,0,0
"8175",818,8,15,5,0,0,0
"8176",818,10,15,6,0,0,0
"8177",818,9,15,7,0,0,0
"8178",818,9,15,8,0,0,0
"8179",818,10,15,9,0,0,0
"8180",818,10,15,10,0,0,0
"8181",819,9,21,1,21,10.5,0.5
"8182",819,8,21,2,10.5,5.25,0.25
"8183",819,8,21,3,5.25,5.25,0.25
"8184",819,7,21,4,0,0,0
"8185",819,6,21,5,0,0,0
"8186",819,6,21,6,0,0,0
"8187",819,5,21,7,0,0,0
"8188",819,5,21,8,0,0,0
"8189",819,5,21,9,0,0,0
"8190",819,5,21,10,0,0,0
"8191",820,7,28,1,28,14,0.5
"8192",820,7,28,2,14,7,0.25
"8193",820,6,28,3,7,7,0.25
"8194",820,7,28,4,0,0,0
"8195",820,7,28,5,0,0,0
"8196",820,8,28,6,0,0,0
"8197",820,10,28,7,0,0,0
"8198",820,8,28,8,0,0,0
"8199",820,6,28,9,0,0,0
"8200",820,5,28,10,0,0,0
"8201",821,2,21,1,21,0,0
"8202",821,2,21,2,21,0,0
"8203",821,1,21,3,21,0,0
"8204",821,1,21,4,21,0,0
"8205",821,1,21,5,21,0,0
"8206",821,2,21,6,21,0,0
"8207",821,1,21,7,21,0,0
"8208",821,2,21,8,21,5.25,0.25
"8209",821,1,21,9,15.75,5.25,0.25
"8210",821,1,21,10,10.5,10.5,0.5
"8211",822,8,12,1,12,9,0.75
"8212",822,6,12,2,3,3,0.25
"8213",822,6,12,3,0,0,0
"8214",822,5,12,4,0,0,0
"8215",822,4,12,5,0,0,0
"8216",822,3,12,6,0,0,0
"8217",822,5,12,7,0,0,0
"8218",822,7,12,8,0,0,0
"8219",822,6,12,9,0,0,0
"8220",822,5,12,10,0,0,0
"8221",823,7,17,1,17,12.75,0.75
"8222",823,6,17,2,4.25,0,0
"8223",823,5,17,3,4.25,4.25,0.25
"8224",823,5,17,4,0,0,0
"8225",823,5,17,5,0,0,0
"8226",823,4,17,6,0,0,0
"8227",823,4,17,7,0,0,0
"8228",823,3,17,8,0,0,0
"8229",823,2,17,9,0,0,0
"8230",823,2,17,10,0,0,0
"8231",824,6,32,1,32,16,0.5
"8232",824,5,32,2,16,8,0.25
"8233",824,6,32,3,8,8,0.25
"8234",824,7,32,4,0,0,0
"8235",824,7,32,5,0,0,0
"8236",824,7,32,6,0,0,0
"8237",824,6,32,7,0,0,0
"8238",824,8,32,8,0,0,0
"8239",824,9,32,9,0,0,0
"8240",824,8,32,10,0,0,0
"8241",825,7,37,1,37,9.25,0.25
"8242",825,8,37,2,27.75,9.25,0.25
"8243",825,9,37,3,18.5,9.25,0.25
"8244",825,9,37,4,9.25,9.25,0.25
"8245",825,8,37,5,0,0,0
"8246",825,7,37,6,0,0,0
"8247",825,7,37,7,0,0,0
"8248",825,7,37,8,0,0,0
"8249",825,7,37,9,0,0,0
"8250",825,7,37,10,0,0,0
"8251",826,10,22,1,22,16.5,0.75
"8252",826,9,22,2,5.5,5.5,0.25
"8253",826,9,22,3,0,0,0
"8254",826,10,22,4,0,0,0
"8255",826,9,22,5,0,0,0
"8256",826,10,22,6,0,0,0
"8257",826,9,22,7,0,0,0
"8258",826,8,22,8,0,0,0
"8259",826,9,22,9,0,0,0
"8260",826,8,22,10,0,0,0
"8261",827,2,25,1,25,0,0
"8262",827,1,25,2,25,0,0
"8263",827,1,25,3,25,0,0
"8264",827,1,25,4,25,0,0
"8265",827,2,25,5,25,0,0
"8266",827,2,25,6,25,0,0
"8267",827,1,25,7,25,0,0
"8268",827,1,25,8,25,6.25,0.25
"8269",827,1,25,9,18.75,6.25,0.25
"8270",827,1,25,10,12.5,12.5,0.5
"8271",828,2,11,1,11,0,0
"8272",828,1,11,2,11,0,0
"8273",828,1,11,3,11,0,0
"8274",828,1,11,4,11,0,0
"8275",828,1,11,5,11,0,0
"8276",828,2,11,6,11,8.25,0.75
"8277",828,1,11,7,2.75,0,0
"8278",828,2,11,8,2.75,0,0
"8279",828,2,11,9,2.75,2.75,0.25
"8280",828,4,11,10,0,0,0
"8281",829,5,39,1,39,9.75,0.25
"8282",829,4,39,2,29.25,9.75,0.25
"8283",829,4,39,3,19.5,9.75,0.25
"8284",829,3,39,4,9.75,0,0
"8285",829,2,39,5,9.75,0,0
"8286",829,2,39,6,9.75,0,0
"8287",829,2,39,7,9.75,0,0
"8288",829,3,39,8,9.75,9.75,0.25
"8289",829,4,39,9,0,0,0
"8290",829,5,39,10,0,0,0
"8291",830,7,22,1,22,5.5,0.25
"8292",830,7,22,2,16.5,11,0.5
"8293",830,7,22,3,5.5,0,0
"8294",830,6,22,4,5.5,5.5,0.25
"8295",830,6,22,5,0,0,0
"8296",830,5,22,6,0,0,0
"8297",830,4,22,7,0,0,0
"8298",830,5,22,8,0,0,0
"8299",830,5,22,9,0,0,0
"8300",830,5,22,10,0,0,0
"8301",831,10,22,1,22,16.5,0.75
"8302",831,10,22,2,5.5,5.5,0.25
"8303",831,9,22,3,0,0,0
"8304",831,9,22,4,0,0,0
"8305",831,10,22,5,0,0,0
"8306",831,8,22,6,0,0,0
"8307",831,8,22,7,0,0,0
"8308",831,9,22,8,0,0,0
"8309",831,9,22,9,0,0,0
"8310",831,9,22,10,0,0,0
"8311",832,9,30,1,30,15,0.5
"8312",832,10,30,2,15,7.5,0.25
"8313",832,10,30,3,7.5,7.5,0.25
"8314",832,10,30,4,0,0,0
"8315",832,9,30,5,0,0,0
"8316",832,9,30,6,0,0,0
"8317",832,10,30,7,0,0,0
"8318",832,9,30,8,0,0,0
"8319",832,9,30,9,0,0,0
"8320",832,8,30,10,0,0,0
"8321",833,7,15,1,15,3.75,0.25
"8322",833,8,15,2,11.25,3.75,0.25
"8323",833,9,15,3,7.5,7.5,0.5
"8324",833,8,15,4,0,0,0
"8325",833,7,15,5,0,0,0
"8326",833,8,15,6,0,0,0
"8327",833,8,15,7,0,0,0
"8328",833,7,15,8,0,0,0
"8329",833,8,15,9,0,0,0
"8330",833,8,15,10,0,0,0
"8331",834,6,28,1,28,7,0.25
"8332",834,7,28,2,21,7,0.25
"8333",834,6,28,3,14,7,0.25
"8334",834,6,28,4,7,7,0.25
"8335",834,5,28,5,0,0,0
"8336",834,3,28,6,0,0,0
"8337",834,4,28,7,0,0,0
"8338",834,4,28,8,0,0,0
"8339",834,4,28,9,0,0,0
"8340",834,5,28,10,0,0,0
"8341",835,4,20,1,20,5,0.25
"8342",835,4,20,2,15,0,0
"8343",835,5,20,3,15,5,0.25
"8344",835,5,20,4,10,5,0.25
"8345",835,6,20,5,5,0,0
"8346",835,6,20,6,5,5,0.25
"8347",835,8,20,7,0,0,0
"8348",835,8,20,8,0,0,0
"8349",835,8,20,9,0,0,0
"8350",835,9,20,10,0,0,0
"8351",836,3,21,1,21,5.25,0.25
"8352",836,3,21,2,15.75,0,0
"8353",836,3,21,3,15.75,0,0
"8354",836,3,21,4,15.75,10.5,0.5
"8355",836,2,21,5,5.25,0,0
"8356",836,2,21,6,5.25,0,0
"8357",836,3,21,7,5.25,0,0
"8358",836,3,21,8,5.25,5.25,0.25
"8359",836,3,21,9,0,0,0
"8360",836,2,21,10,0,0,0
"8361",837,3,20,1,20,5,0.25
"8362",837,3,20,2,15,0,0
"8363",837,4,20,3,15,5,0.25
"8364",837,5,20,4,10,5,0.25
"8365",837,6,20,5,5,5,0.25
"8366",837,7,20,6,0,0,0
"8367",837,6,20,7,0,0,0
"8368",837,7,20,8,0,0,0
"8369",837,8,20,9,0,0,0
"8370",837,7,20,10,0,0,0
"8371",838,10,38,1,38,19,0.5
"8372",838,10,38,2,19,9.5,0.25
"8373",838,10,38,3,9.5,9.5,0.25
"8374",838,10,38,4,0,0,0
"8375",838,10,38,5,0,0,0
"8376",838,8,38,6,0,0,0
"8377",838,10,38,7,0,0,0
"8378",838,9,38,8,0,0,0
"8379",838,10,38,9,0,0,0
"8380",838,10,38,10,0,0,0
"8381",839,2,10,1,10,0,0
"8382",839,2,10,2,10,0,0
"8383",839,2,10,3,10,0,0
"8384",839,3,10,4,10,5,0.5
"8385",839,3,10,5,5,0,0
"8386",839,3,10,6,5,0,0
"8387",839,2,10,7,5,0,0
"8388",839,2,10,8,5,2.5,0.25
"8389",839,3,10,9,2.5,0,0
"8390",839,1,10,10,2.5,2.5,0.25
"8391",840,3,36,1,36,9,0.25
"8392",840,2,36,2,27,0,0
"8393",840,2,36,3,27,0,0
"8394",840,1,36,4,27,0,0
"8395",840,2,36,5,27,0,0
"8396",840,3,36,6,27,9,0.25
"8397",840,2,36,7,18,0,0
"8398",840,2,36,8,18,9,0.25
"8399",840,1,36,9,9,0,0
"8400",840,2,36,10,9,9,0.25
"8401",841,1,34,1,34,0,0
"8402",841,3,34,2,34,0,0
"8403",841,3,34,3,34,8.5,0.25
"8404",841,3,34,4,25.5,0,0
"8405",841,3,34,5,25.5,0,0
"8406",841,1,34,6,25.5,0,0
"8407",841,3,34,7,25.5,0,0
"8408",841,3,34,8,25.5,8.5,0.25
"8409",841,4,34,9,17,8.5,0.25
"8410",841,6,34,10,8.5,8.5,0.25
"8411",842,1,17,1,17,0,0
"8412",842,2,17,2,17,0,0
"8413",842,3,17,3,17,4.25,0.25
"8414",842,2,17,4,12.75,0,0
"8415",842,3,17,5,12.75,4.25,0.25
"8416",842,4,17,6,8.5,0,0
"8417",842,4,17,7,8.5,0,0
"8418",842,5,17,8,8.5,4.25,0.25
"8419",842,6,17,9,4.25,4.25,0.25
"8420",842,7,17,10,0,0,0
"8421",843,1,34,1,34,0,0
"8422",843,1,34,2,34,0,0
"8423",843,3,34,3,34,0,0
"8424",843,3,34,4,34,8.5,0.25
"8425",843,3,34,5,25.5,8.5,0.25
"8426",843,2,34,6,17,0,0
"8427",843,2,34,7,17,0,0
"8428",843,2,34,8,17,8.5,0.25
"8429",843,3,34,9,8.5,0,0
"8430",843,3,34,10,8.5,8.5,0.25
"8431",844,4,10,1,10,7.5,0.75
"8432",844,4,10,2,2.5,0,0
"8433",844,4,10,3,2.5,0,0
"8434",844,4,10,4,2.5,0,0
"8435",844,5,10,5,2.5,0,0
"8436",844,7,10,6,2.5,2.5,0.25
"8437",844,9,10,7,0,0,0
"8438",844,9,10,8,0,0,0
"8439",844,9,10,9,0,0,0
"8440",844,9,10,10,0,0,0
"8441",845,3,37,1,37,0,0
"8442",845,2,37,2,37,0,0
"8443",845,1,37,3,37,0,0
"8444",845,2,37,4,37,0,0
"8445",845,2,37,5,37,0,0
"8446",845,4,37,6,37,9.25,0.25
"8447",845,4,37,7,27.75,9.25,0.25
"8448",845,5,37,8,18.5,9.25,0.25
"8449",845,5,37,9,9.25,9.25,0.25
"8450",845,5,37,10,0,0,0
"8451",846,2,33,1,33,0,0
"8452",846,2,33,2,33,0,0
"8453",846,2,33,3,33,0,0
"8454",846,3,33,4,33,8.25,0.25
"8455",846,3,33,5,24.75,8.25,0.25
"8456",846,4,33,6,16.5,8.25,0.25
"8457",846,4,33,7,8.25,0,0
"8458",846,2,33,8,8.25,0,0
"8459",846,2,33,9,8.25,0,0
"8460",846,3,33,10,8.25,8.25,0.25
"8461",847,7,17,1,17,4.25,0.25
"8462",847,6,17,2,12.75,8.5,0.5
"8463",847,8,17,3,4.25,4.25,0.25
"8464",847,8,17,4,0,0,0
"8465",847,9,17,5,0,0,0
"8466",847,8,17,6,0,0,0
"8467",847,8,17,7,0,0,0
"8468",847,10,17,8,0,0,0
"8469",847,10,17,9,0,0,0
"8470",847,10,17,10,0,0,0
"8471",848,2,36,1,36,0,0
"8472",848,2,36,2,36,0,0
"8473",848,4,36,3,36,9,0.25
"8474",848,3,36,4,27,0,0
"8475",848,2,36,5,27,0,0
"8476",848,3,36,6,27,0,0
"8477",848,2,36,7,27,9,0.25
"8478",848,1,36,8,18,0,0
"8479",848,1,36,9,18,9,0.25
"8480",848,2,36,10,9,9,0.25
"8481",849,2,21,1,21,0,0
"8482",849,2,21,2,21,5.25,0.25
"8483",849,1,21,3,15.75,0,0
"8484",849,3,21,4,15.75,5.25,0.25
"8485",849,5,21,5,10.5,0,0
"8486",849,5,21,6,10.5,5.25,0.25
"8487",849,5,21,7,5.25,5.25,0.25
"8488",849,7,21,8,0,0,0
"8489",849,8,21,9,0,0,0
"8490",849,7,21,10,0,0,0
"8491",850,7,17,1,17,8.5,0.5
"8492",850,6,17,2,8.5,4.25,0.25
"8493",850,5,17,3,4.25,0,0
"8494",850,5,17,4,4.25,4.25,0.25
"8495",850,7,17,5,0,0,0
"8496",850,7,17,6,0,0,0
"8497",850,7,17,7,0,0,0
"8498",850,6,17,8,0,0,0
"8499",850,6,17,9,0,0,0
"8500",850,7,17,10,0,0,0
"8501",851,10,25,1,25,12.5,0.5
"8502",851,10,25,2,12.5,12.5,0.5
"8503",851,10,25,3,0,0,0
"8504",851,9,25,4,0,0,0
"8505",851,10,25,5,0,0,0
"8506",851,9,25,6,0,0,0
"8507",851,8,25,7,0,0,0
"8508",851,5,25,8,0,0,0
"8509",851,5,25,9,0,0,0
"8510",851,4,25,10,0,0,0
"8511",852,4,19,1,19,4.75,0.25
"8512",852,4,19,2,14.25,4.75,0.25
"8513",852,5,19,3,9.5,4.75,0.25
"8514",852,6,19,4,4.75,0,0
"8515",852,6,19,5,4.75,0,0
"8516",852,5,19,6,4.75,0,0
"8517",852,3,19,7,4.75,0,0
"8518",852,2,19,8,4.75,0,0
"8519",852,2,19,9,4.75,4.75,0.25
"8520",852,1,19,10,0,0,0
"8521",853,4,24,1,24,6,0.25
"8522",853,4,24,2,18,6,0.25
"8523",853,5,24,3,12,6,0.25
"8524",853,5,24,4,6,0,0
"8525",853,3,24,5,6,0,0
"8526",853,3,24,6,6,0,0
"8527",853,3,24,7,6,0,0
"8528",853,4,24,8,6,6,0.25
"8529",853,5,24,9,0,0,0
"8530",853,4,24,10,0,0,0
"8531",854,8,19,1,19,14.25,0.75
"8532",854,7,19,2,4.75,0,0
"8533",854,7,19,3,4.75,0,0
"8534",854,8,19,4,4.75,4.75,0.25
"8535",854,9,19,5,0,0,0
"8536",854,10,19,6,0,0,0
"8537",854,9,19,7,0,0,0
"8538",854,9,19,8,0,0,0
"8539",854,9,19,9,0,0,0
"8540",854,10,19,10,0,0,0
"8541",855,9,33,1,33,16.5,0.5
"8542",855,8,33,2,16.5,8.25,0.25
"8543",855,9,33,3,8.25,8.25,0.25
"8544",855,9,33,4,0,0,0
"8545",855,8,33,5,0,0,0
"8546",855,7,33,6,0,0,0
"8547",855,8,33,7,0,0,0
"8548",855,5,33,8,0,0,0
"8549",855,6,33,9,0,0,0
"8550",855,5,33,10,0,0,0
"8551",856,3,17,1,17,4.25,0.25
"8552",856,3,17,2,12.75,0,0
"8553",856,4,17,3,12.75,0,0
"8554",856,4,17,4,12.75,8.5,0.5
"8555",856,5,17,5,4.25,0,0
"8556",856,5,17,6,4.25,0,0
"8557",856,5,17,7,4.25,0,0
"8558",856,5,17,8,4.25,4.25,0.25
"8559",856,5,17,9,0,0,0
"8560",856,4,17,10,0,0,0
"8561",857,9,37,1,37,18.5,0.5
"8562",857,9,37,2,18.5,9.25,0.25
"8563",857,9,37,3,9.25,9.25,0.25
"8564",857,10,37,4,0,0,0
"8565",857,10,37,5,0,0,0
"8566",857,9,37,6,0,0,0
"8567",857,9,37,7,0,0,0
"8568",857,8,37,8,0,0,0
"8569",857,8,37,9,0,0,0
"8570",857,8,37,10,0,0,0
"8571",858,3,17,1,17,0,0
"8572",858,3,17,2,17,0,0
"8573",858,4,17,3,17,4.25,0.25
"8574",858,3,17,4,12.75,0,0
"8575",858,3,17,5,12.75,8.5,0.5
"8576",858,2,17,6,4.25,0,0
"8577",858,1,17,7,4.25,0,0
"8578",858,1,17,8,4.25,0,0
"8579",858,1,17,9,4.25,0,0
"8580",858,1,17,10,4.25,4.25,0.25
"8581",859,6,11,1,11,5.5,0.5
"8582",859,7,11,2,5.5,2.75,0.25
"8583",859,6,11,3,2.75,0,0
"8584",859,7,11,4,2.75,0,0
"8585",859,7,11,5,2.75,0,0
"8586",859,7,11,6,2.75,0,0
"8587",859,6,11,7,2.75,2.75,0.25
"8588",859,5,11,8,0,0,0
"8589",859,6,11,9,0,0,0
"8590",859,6,11,10,0,0,0
"8591",860,5,23,1,23,11.5,0.5
"8592",860,6,23,2,11.5,5.75,0.25
"8593",860,7,23,3,5.75,0,0
"8594",860,8,23,4,5.75,5.75,0.25
"8595",860,8,23,5,0,0,0
"8596",860,8,23,6,0,0,0
"8597",860,9,23,7,0,0,0
"8598",860,8,23,8,0,0,0
"8599",860,7,23,9,0,0,0
"8600",860,6,23,10,0,0,0
"8601",861,2,27,1,27,0,0
"8602",861,3,27,2,27,6.75,0.25
"8603",861,3,27,3,20.25,6.75,0.25
"8604",861,4,27,4,13.5,6.75,0.25
"8605",861,4,27,5,6.75,0,0
"8606",861,2,27,6,6.75,0,0
"8607",861,3,27,7,6.75,0,0
"8608",861,4,27,8,6.75,0,0
"8609",861,4,27,9,6.75,0,0
"8610",861,4,27,10,6.75,6.75,0.25
"8611",862,6,20,1,20,10,0.5
"8612",862,6,20,2,10,0,0
"8613",862,5,20,3,10,0,0
"8614",862,4,20,4,10,5,0.25
"8615",862,4,20,5,5,5,0.25
"8616",862,4,20,6,0,0,0
"8617",862,5,20,7,0,0,0
"8618",862,6,20,8,0,0,0
"8619",862,8,20,9,0,0,0
"8620",862,9,20,10,0,0,0
"8621",863,1,11,1,11,0,0
"8622",863,1,11,2,11,0,0
"8623",863,1,11,3,11,0,0
"8624",863,1,11,4,11,0,0
"8625",863,2,11,5,11,5.5,0.5
"8626",863,2,11,6,5.5,0,0
"8627",863,3,11,7,5.5,0,0
"8628",863,4,11,8,5.5,0,0
"8629",863,4,11,9,5.5,2.75,0.25
"8630",863,3,11,10,2.75,2.75,0.25
"8631",864,5,37,1,37,9.25,0.25
"8632",864,5,37,2,27.75,9.25,0.25
"8633",864,4,37,3,18.5,9.25,0.25
"8634",864,5,37,4,9.25,9.25,0.25
"8635",864,5,37,5,0,0,0
"8636",864,4,37,6,0,0,0
"8637",864,5,37,7,0,0,0
"8638",864,5,37,8,0,0,0
"8639",864,4,37,9,0,0,0
"8640",864,5,37,10,0,0,0
"8641",865,3,28,1,28,7,0.25
"8642",865,3,28,2,21,0,0
"8643",865,2,28,3,21,0,0
"8644",865,3,28,4,21,7,0.25
"8645",865,4,28,5,14,0,0
"8646",865,4,28,6,14,7,0.25
"8647",865,3,28,7,7,0,0
"8648",865,3,28,8,7,7,0.25
"8649",865,2,28,9,0,0,0
"8650",865,1,28,10,0,0,0
"8651",866,3,25,1,25,0,0
"8652",866,4,25,2,25,6.25,0.25
"8653",866,3,25,3,18.75,0,0
"8654",866,4,25,4,18.75,6.25,0.25
"8655",866,4,25,5,12.5,0,0
"8656",866,4,25,6,12.5,6.25,0.25
"8657",866,4,25,7,6.25,0,0
"8658",866,3,25,8,6.25,0,0
"8659",866,2,25,9,6.25,0,0
"8660",866,3,25,10,6.25,6.25,0.25
"8661",867,3,11,1,11,2.75,0.25
"8662",867,4,11,2,8.25,0,0
"8663",867,3,11,3,8.25,0,0
"8664",867,2,11,4,8.25,0,0
"8665",867,4,11,5,8.25,0,0
"8666",867,4,11,6,8.25,0,0
"8667",867,5,11,7,8.25,5.5,0.5
"8668",867,5,11,8,2.75,2.75,0.25
"8669",867,5,11,9,0,0,0
"8670",867,5,11,10,0,0,0
"8671",868,6,34,1,34,17,0.5
"8672",868,5,34,2,17,8.5,0.25
"8673",868,7,34,3,8.5,8.5,0.25
"8674",868,8,34,4,0,0,0
"8675",868,6,34,5,0,0,0
"8676",868,7,34,6,0,0,0
"8677",868,8,34,7,0,0,0
"8678",868,7,34,8,0,0,0
"8679",868,5,34,9,0,0,0
"8680",868,5,34,10,0,0,0
"8681",869,9,18,1,18,9,0.5
"8682",869,9,18,2,9,4.5,0.25
"8683",869,10,18,3,4.5,4.5,0.25
"8684",869,9,18,4,0,0,0
"8685",869,9,18,5,0,0,0
"8686",869,9,18,6,0,0,0
"8687",869,10,18,7,0,0,0
"8688",869,9,18,8,0,0,0
"8689",869,8,18,9,0,0,0
"8690",869,9,18,10,0,0,0
"8691",870,3,32,1,32,0,0
"8692",870,3,32,2,32,8,0.25
"8693",870,4,32,3,24,8,0.25
"8694",870,3,32,4,16,8,0.25
"8695",870,2,32,5,8,0,0
"8696",870,2,32,6,8,0,0
"8697",870,2,32,7,8,0,0
"8698",870,1,32,8,8,0,0
"8699",870,2,32,9,8,0,0
"8700",870,3,32,10,8,8,0.25
"8701",871,2,14,1,14,0,0
"8702",871,3,14,2,14,3.5,0.25
"8703",871,3,14,3,10.5,0,0
"8704",871,2,14,4,10.5,0,0
"8705",871,1,14,5,10.5,0,0
"8706",871,1,14,6,10.5,0,0
"8707",871,2,14,7,10.5,3.5,0.25
"8708",871,2,14,8,7,0,0
"8709",871,2,14,9,7,3.5,0.25
"8710",871,1,14,10,3.5,3.5,0.25
"8711",872,5,35,1,35,8.75,0.25
"8712",872,5,35,2,26.25,8.75,0.25
"8713",872,3,35,3,17.5,0,0
"8714",872,4,35,4,17.5,8.75,0.25
"8715",872,2,35,5,8.75,0,0
"8716",872,1,35,6,8.75,0,0
"8717",872,1,35,7,8.75,0,0
"8718",872,3,35,8,8.75,8.75,0.25
"8719",872,2,35,9,0,0,0
"8720",872,2,35,10,0,0,0
"8721",873,5,15,1,15,3.75,0.25
"8722",873,5,15,2,11.25,3.75,0.25
"8723",873,5,15,3,7.5,3.75,0.25
"8724",873,5,15,4,3.75,0,0
"8725",873,5,15,5,3.75,3.75,0.25
"8726",873,4,15,6,0,0,0
"8727",873,3,15,7,0,0,0
"8728",873,3,15,8,0,0,0
"8729",873,3,15,9,0,0,0
"8730",873,3,15,10,0,0,0
"8731",874,7,27,1,27,13.5,0.5
"8732",874,7,27,2,13.5,6.75,0.25
"8733",874,7,27,3,6.75,0,0
"8734",874,7,27,4,6.75,6.75,0.25
"8735",874,7,27,5,0,0,0
"8736",874,6,27,6,0,0,0
"8737",874,5,27,7,0,0,0
"8738",874,4,27,8,0,0,0
"8739",874,6,27,9,0,0,0
"8740",874,6,27,10,0,0,0
"8741",875,2,26,1,26,0,0
"8742",875,2,26,2,26,0,0
"8743",875,1,26,3,26,0,0
"8744",875,1,26,4,26,0,0
"8745",875,1,26,5,26,0,0
"8746",875,1,26,6,26,0,0
"8747",875,1,26,7,26,0,0
"8748",875,1,26,8,26,6.5,0.25
"8749",875,1,26,9,19.5,6.5,0.25
"8750",875,1,26,10,13,13,0.5
"8751",876,8,36,1,36,18,0.5
"8752",876,9,36,2,18,9,0.25
"8753",876,8,36,3,9,9,0.25
"8754",876,7,36,4,0,0,0
"8755",876,6,36,5,0,0,0
"8756",876,8,36,6,0,0,0
"8757",876,7,36,7,0,0,0
"8758",876,6,36,8,0,0,0
"8759",876,6,36,9,0,0,0
"8760",876,8,36,10,0,0,0
"8761",877,7,21,1,21,10.5,0.5
"8762",877,8,21,2,10.5,5.25,0.25
"8763",877,8,21,3,5.25,5.25,0.25
"8764",877,9,21,4,0,0,0
"8765",877,8,21,5,0,0,0
"8766",877,9,21,6,0,0,0
"8767",877,9,21,7,0,0,0
"8768",877,9,21,8,0,0,0
"8769",877,8,21,9,0,0,0
"8770",877,8,21,10,0,0,0
"8771",878,7,24,1,24,12,0.5
"8772",878,8,24,2,12,6,0.25
"8773",878,8,24,3,6,6,0.25
"8774",878,8,24,4,0,0,0
"8775",878,9,24,5,0,0,0
"8776",878,9,24,6,0,0,0
"8777",878,10,24,7,0,0,0
"8778",878,10,24,8,0,0,0
"8779",878,9,24,9,0,0,0
"8780",878,10,24,10,0,0,0
"8781",879,8,11,1,11,8.25,0.75
"8782",879,7,11,2,2.75,0,0
"8783",879,6,11,3,2.75,2.75,0.25
"8784",879,6,11,4,0,0,0
"8785",879,6,11,5,0,0,0
"8786",879,6,11,6,0,0,0
"8787",879,7,11,7,0,0,0
"8788",879,7,11,8,0,0,0
"8789",879,7,11,9,0,0,0
"8790",879,7,11,10,0,0,0
"8791",880,5,23,1,23,5.75,0.25
"8792",880,5,23,2,17.25,5.75,0.25
"8793",880,4,23,3,11.5,0,0
"8794",880,2,23,4,11.5,0,0
"8795",880,3,23,5,11.5,5.75,0.25
"8796",880,4,23,6,5.75,0,0
"8797",880,3,23,7,5.75,0,0
"8798",880,3,23,8,5.75,0,0
"8799",880,2,23,9,5.75,0,0
"8800",880,2,23,10,5.75,5.75,0.25
"8801",881,2,11,1,11,0,0
"8802",881,1,11,2,11,0,0
"8803",881,1,11,3,11,0,0
"8804",881,2,11,4,11,0,0
"8805",881,1,11,5,11,0,0
"8806",881,2,11,6,11,0,0
"8807",881,1,11,7,11,0,0
"8808",881,1,11,8,11,2.75,0.25
"8809",881,1,11,9,8.25,2.75,0.25
"8810",881,1,11,10,5.5,5.5,0.5
"8811",882,3,25,1,25,6.25,0.25
"8812",882,3,25,2,18.75,0,0
"8813",882,2,25,3,18.75,0,0
"8814",882,2,25,4,18.75,0,0
"8815",882,3,25,5,18.75,6.25,0.25
"8816",882,2,25,6,12.5,6.25,0.25
"8817",882,1,25,7,6.25,0,0
"8818",882,1,25,8,6.25,0,0
"8819",882,2,25,9,6.25,6.25,0.25
"8820",882,2,25,10,0,0,0
"8821",883,9,24,1,24,12,0.5
"8822",883,9,24,2,12,12,0.5
"8823",883,9,24,3,0,0,0
"8824",883,9,24,4,0,0,0
"8825",883,8,24,5,0,0,0
"8826",883,7,24,6,0,0,0
"8827",883,8,24,7,0,0,0
"8828",883,8,24,8,0,0,0
"8829",883,8,24,9,0,0,0
"8830",883,6,24,10,0,0,0
"8831",884,3,38,1,38,9.5,0.25
"8832",884,3,38,2,28.5,0,0
"8833",884,2,38,3,28.5,0,0
"8834",884,2,38,4,28.5,0,0
"8835",884,1,38,5,28.5,0,0
"8836",884,2,38,6,28.5,0,0
"8837",884,2,38,7,28.5,0,0
"8838",884,4,38,8,28.5,9.5,0.25
"8839",884,4,38,9,19,9.5,0.25
"8840",884,6,38,10,9.5,9.5,0.25
"8841",885,3,19,1,19,4.75,0.25
"8842",885,4,19,2,14.25,4.75,0.25
"8843",885,5,19,3,9.5,0,0
"8844",885,5,19,4,9.5,4.75,0.25
"8845",885,6,19,5,4.75,0,0
"8846",885,7,19,6,4.75,4.75,0.25
"8847",885,6,19,7,0,0,0
"8848",885,5,19,8,0,0,0
"8849",885,7,19,9,0,0,0
"8850",885,6,19,10,0,0,0
"8851",886,5,36,1,36,18,0.5
"8852",886,4,36,2,18,9,0.25
"8853",886,4,36,3,9,0,0
"8854",886,6,36,4,9,9,0.25
"8855",886,7,36,5,0,0,0
"8856",886,7,36,6,0,0,0
"8857",886,7,36,7,0,0,0
"8858",886,7,36,8,0,0,0
"8859",886,7,36,9,0,0,0
"8860",886,8,36,10,0,0,0
"8861",887,7,30,1,30,7.5,0.25
"8862",887,8,30,2,22.5,15,0.5
"8863",887,7,30,3,7.5,7.5,0.25
"8864",887,6,30,4,0,0,0
"8865",887,6,30,5,0,0,0
"8866",887,5,30,6,0,0,0
"8867",887,6,30,7,0,0,0
"8868",887,6,30,8,0,0,0
"8869",887,7,30,9,0,0,0
"8870",887,7,30,10,0,0,0
"8871",888,8,33,1,33,16.5,0.5
"8872",888,7,33,2,16.5,8.25,0.25
"8873",888,8,33,3,8.25,8.25,0.25
"8874",888,8,33,4,0,0,0
"8875",888,7,33,5,0,0,0
"8876",888,6,33,6,0,0,0
"8877",888,6,33,7,0,0,0
"8878",888,7,33,8,0,0,0
"8879",888,6,33,9,0,0,0
"8880",888,7,33,10,0,0,0
"8881",889,10,36,1,36,18,0.5
"8882",889,9,36,2,18,9,0.25
"8883",889,8,36,3,9,9,0.25
"8884",889,9,36,4,0,0,0
"8885",889,9,36,5,0,0,0
"8886",889,9,36,6,0,0,0
"8887",889,9,36,7,0,0,0
"8888",889,10,36,8,0,0,0
"8889",889,10,36,9,0,0,0
"8890",889,10,36,10,0,0,0
"8891",890,4,12,1,12,0,0
"8892",890,5,12,2,12,6,0.5
"8893",890,7,12,3,6,3,0.25
"8894",890,6,12,4,3,0,0
"8895",890,5,12,5,3,3,0.25
"8896",890,5,12,6,0,0,0
"8897",890,6,12,7,0,0,0
"8898",890,7,12,8,0,0,0
"8899",890,8,12,9,0,0,0
"8900",890,9,12,10,0,0,0
"8901",891,3,11,1,11,2.75,0.25
"8902",891,5,11,2,8.25,5.5,0.5
"8903",891,6,11,3,2.75,2.75,0.25
"8904",891,4,11,4,0,0,0
"8905",891,4,11,5,0,0,0
"8906",891,4,11,6,0,0,0
"8907",891,3,11,7,0,0,0
"8908",891,1,11,8,0,0,0
"8909",891,1,11,9,0,0,0
"8910",891,1,11,10,0,0,0
"8911",892,7,20,1,20,5,0.25
"8912",892,7,20,2,15,10,0.5
"8913",892,7,20,3,5,0,0
"8914",892,8,20,4,5,0,0
"8915",892,9,20,5,5,5,0.25
"8916",892,9,20,6,0,0,0
"8917",892,8,20,7,0,0,0
"8918",892,7,20,8,0,0,0
"8919",892,7,20,9,0,0,0
"8920",892,6,20,10,0,0,0
"8921",893,8,17,1,17,8.5,0.5
"8922",893,9,17,2,8.5,8.5,0.5
"8923",893,10,17,3,0,0,0
"8924",893,10,17,4,0,0,0
"8925",893,9,17,5,0,0,0
"8926",893,8,17,6,0,0,0
"8927",893,9,17,7,0,0,0
"8928",893,9,17,8,0,0,0
"8929",893,9,17,9,0,0,0
"8930",893,8,17,10,0,0,0
"8931",894,1,36,1,36,0,0
"8932",894,1,36,2,36,0,0
"8933",894,1,36,3,36,0,0
"8934",894,2,36,4,36,0,0
"8935",894,3,36,5,36,9,0.25
"8936",894,4,36,6,27,9,0.25
"8937",894,5,36,7,18,9,0.25
"8938",894,4,36,8,9,9,0.25
"8939",894,4,36,9,0,0,0
"8940",894,3,36,10,0,0,0
"8941",895,7,39,1,39,9.75,0.25
"8942",895,7,39,2,29.25,9.75,0.25
"8943",895,6,39,3,19.5,9.75,0.25
"8944",895,5,39,4,9.75,9.75,0.25
"8945",895,5,39,5,0,0,0
"8946",895,4,39,6,0,0,0
"8947",895,4,39,7,0,0,0
"8948",895,3,39,8,0,0,0
"8949",895,3,39,9,0,0,0
"8950",895,2,39,10,0,0,0
"8951",896,9,25,1,25,12.5,0.5
"8952",896,10,25,2,12.5,6.25,0.25
"8953",896,10,25,3,6.25,6.25,0.25
"8954",896,10,25,4,0,0,0
"8955",896,10,25,5,0,0,0
"8956",896,10,25,6,0,0,0
"8957",896,9,25,7,0,0,0
"8958",896,9,25,8,0,0,0
"8959",896,9,25,9,0,0,0
"8960",896,9,25,10,0,0,0
"8961",897,3,18,1,18,0,0
"8962",897,4,18,2,18,9,0.5
"8963",897,4,18,3,9,4.5,0.25
"8964",897,3,18,4,4.5,0,0
"8965",897,3,18,5,4.5,4.5,0.25
"8966",897,3,18,6,0,0,0
"8967",897,2,18,7,0,0,0
"8968",897,2,18,8,0,0,0
"8969",897,2,18,9,0,0,0
"8970",897,3,18,10,0,0,0
"8971",898,10,34,1,34,17,0.5
"8972",898,10,34,2,17,17,0.5
"8973",898,10,34,3,0,0,0
"8974",898,10,34,4,0,0,0
"8975",898,10,34,5,0,0,0
"8976",898,10,34,6,0,0,0
"8977",898,9,34,7,0,0,0
"8978",898,10,34,8,0,0,0
"8979",898,9,34,9,0,0,0
"8980",898,10,34,10,0,0,0
"8981",899,6,24,1,24,12,0.5
"8982",899,6,24,2,12,6,0.25
"8983",899,5,24,3,6,6,0.25
"8984",899,5,24,4,0,0,0
"8985",899,4,24,5,0,0,0
"8986",899,5,24,6,0,0,0
"8987",899,5,24,7,0,0,0
"8988",899,2,24,8,0,0,0
"8989",899,3,24,9,0,0,0
"8990",899,3,24,10,0,0,0
"8991",900,4,22,1,22,5.5,0.25
"8992",900,3,22,2,16.5,0,0
"8993",900,3,22,3,16.5,0,0
"8994",900,4,22,4,16.5,5.5,0.25
"8995",900,4,22,5,11,0,0
"8996",900,4,22,6,11,5.5,0.25
"8997",900,2,22,7,5.5,0,0
"8998",900,3,22,8,5.5,0,0
"8999",900,4,22,9,5.5,5.5,0.25
"9000",900,5,22,10,0,0,0
"9001",901,9,32,1,32,16,0.5
"9002",901,9,32,2,16,8,0.25
"9003",901,10,32,3,8,8,0.25
"9004",901,9,32,4,0,0,0
"9005",901,7,32,5,0,0,0
"9006",901,7,32,6,0,0,0
"9007",901,7,32,7,0,0,0
"9008",901,6,32,8,0,0,0
"9009",901,6,32,9,0,0,0
"9010",901,6,32,10,0,0,0
"9011",902,5,36,1,36,9,0.25
"9012",902,4,36,2,27,9,0.25
"9013",902,4,36,3,18,9,0.25
"9014",902,4,36,4,9,9,0.25
"9015",902,5,36,5,0,0,0
"9016",902,4,36,6,0,0,0
"9017",902,4,36,7,0,0,0
"9018",902,3,36,8,0,0,0
"9019",902,3,36,9,0,0,0
"9020",902,4,36,10,0,0,0
"9021",903,9,27,1,27,6.75,0.25
"9022",903,8,27,2,20.25,6.75,0.25
"9023",903,8,27,3,13.5,6.75,0.25
"9024",903,7,27,4,6.75,6.75,0.25
"9025",903,8,27,5,0,0,0
"9026",903,9,27,6,0,0,0
"9027",903,10,27,7,0,0,0
"9028",903,9,27,8,0,0,0
"9029",903,9,27,9,0,0,0
"9030",903,9,27,10,0,0,0
"9031",904,9,24,1,24,12,0.5
"9032",904,9,24,2,12,12,0.5
"9033",904,9,24,3,0,0,0
"9034",904,9,24,4,0,0,0
"9035",904,10,24,5,0,0,0
"9036",904,9,24,6,0,0,0
"9037",904,8,24,7,0,0,0
"9038",904,8,24,8,0,0,0
"9039",904,7,24,9,0,0,0
"9040",904,9,24,10,0,0,0
"9041",905,5,21,1,21,10.5,0.5
"9042",905,6,21,2,10.5,5.25,0.25
"9043",905,7,21,3,5.25,5.25,0.25
"9044",905,7,21,4,0,0,0
"9045",905,8,21,5,0,0,0
"9046",905,9,21,6,0,0,0
"9047",905,10,21,7,0,0,0
"9048",905,10,21,8,0,0,0
"9049",905,10,21,9,0,0,0
"9050",905,9,21,10,0,0,0
"9051",906,6,30,1,30,7.5,0.25
"9052",906,5,30,2,22.5,7.5,0.25
"9053",906,5,30,3,15,7.5,0.25
"9054",906,4,30,4,7.5,0,0
"9055",906,4,30,5,7.5,7.5,0.25
"9056",906,4,30,6,0,0,0
"9057",906,4,30,7,0,0,0
"9058",906,5,30,8,0,0,0
"9059",906,4,30,9,0,0,0
"9060",906,4,30,10,0,0,0
"9061",907,6,18,1,18,4.5,0.25
"9062",907,6,18,2,13.5,4.5,0.25
"9063",907,5,18,3,9,4.5,0.25
"9064",907,6,18,4,4.5,0,0
"9065",907,5,18,5,4.5,4.5,0.25
"9066",907,5,18,6,0,0,0
"9067",907,7,18,7,0,0,0
"9068",907,6,18,8,0,0,0
"9069",907,7,18,9,0,0,0
"9070",907,7,18,10,0,0,0
"9071",908,6,38,1,38,9.5,0.25
"9072",908,6,38,2,28.5,9.5,0.25
"9073",908,7,38,3,19,9.5,0.25
"9074",908,8,38,4,9.5,9.5,0.25
"9075",908,8,38,5,0,0,0
"9076",908,6,38,6,0,0,0
"9077",908,4,38,7,0,0,0
"9078",908,4,38,8,0,0,0
"9079",908,3,38,9,0,0,0
"9080",908,2,38,10,0,0,0
"9081",909,8,12,1,12,6,0.5
"9082",909,7,12,2,6,0,0
"9083",909,6,12,3,6,3,0.25
"9084",909,4,12,4,3,0,0
"9085",909,2,12,5,3,0,0
"9086",909,1,12,6,3,0,0
"9087",909,1,12,7,3,0,0
"9088",909,2,12,8,3,0,0
"9089",909,1,12,9,3,0,0
"9090",909,1,12,10,3,3,0.25
"9091",910,4,22,1,22,5.5,0.25
"9092",910,4,22,2,16.5,0,0
"9093",910,5,22,3,16.5,5.5,0.25
"9094",910,7,22,4,11,5.5,0.25
"9095",910,5,22,5,5.5,0,0
"9096",910,4,22,6,5.5,0,0
"9097",910,5,22,7,5.5,5.5,0.25
"9098",910,4,22,8,0,0,0
"9099",910,3,22,9,0,0,0
"9100",910,3,22,10,0,0,0
"9101",911,8,35,1,35,8.75,0.25
"9102",911,8,35,2,26.25,8.75,0.25
"9103",911,7,35,3,17.5,8.75,0.25
"9104",911,8,35,4,8.75,8.75,0.25
"9105",911,9,35,5,0,0,0
"9106",911,9,35,6,0,0,0
"9107",911,8,35,7,0,0,0
"9108",911,8,35,8,0,0,0
"9109",911,7,35,9,0,0,0
"9110",911,9,35,10,0,0,0
"9111",912,7,18,1,18,9,0.5
"9112",912,8,18,2,9,4.5,0.25
"9113",912,8,18,3,4.5,4.5,0.25
"9114",912,9,18,4,0,0,0
"9115",912,9,18,5,0,0,0
"9116",912,10,18,6,0,0,0
"9117",912,9,18,7,0,0,0
"9118",912,8,18,8,0,0,0
"9119",912,8,18,9,0,0,0
"9120",912,7,18,10,0,0,0
"9121",913,7,39,1,39,19.5,0.5
"9122",913,7,39,2,19.5,9.75,0.25
"9123",913,8,39,3,9.75,9.75,0.25
"9124",913,7,39,4,0,0,0
"9125",913,8,39,5,0,0,0
"9126",913,9,39,6,0,0,0
"9127",913,9,39,7,0,0,0
"9128",913,8,39,8,0,0,0
"9129",913,7,39,9,0,0,0
"9130",913,8,39,10,0,0,0
"9131",914,5,25,1,25,6.25,0.25
"9132",914,4,25,2,18.75,6.25,0.25
"9133",914,4,25,3,12.5,6.25,0.25
"9134",914,4,25,4,6.25,0,0
"9135",914,3,25,5,6.25,0,0
"9136",914,3,25,6,6.25,0,0
"9137",914,3,25,7,6.25,0,0
"9138",914,3,25,8,6.25,6.25,0.25
"9139",914,3,25,9,0,0,0
"9140",914,2,25,10,0,0,0
"9141",915,8,14,1,14,7,0.5
"9142",915,9,14,2,7,7,0.5
"9143",915,9,14,3,0,0,0
"9144",915,10,14,4,0,0,0
"9145",915,10,14,5,0,0,0
"9146",915,10,14,6,0,0,0
"9147",915,10,14,7,0,0,0
"9148",915,10,14,8,0,0,0
"9149",915,9,14,9,0,0,0
"9150",915,9,14,10,0,0,0
"9151",916,1,17,1,17,0,0
"9152",916,1,17,2,17,0,0
"9153",916,1,17,3,17,0,0
"9154",916,1,17,4,17,0,0
"9155",916,2,17,5,17,0,0
"9156",916,4,17,6,17,4.25,0.25
"9157",916,3,17,7,12.75,4.25,0.25
"9158",916,1,17,8,8.5,0,0
"9159",916,1,17,9,8.5,4.25,0.25
"9160",916,1,17,10,4.25,4.25,0.25
"9161",917,7,37,1,37,9.25,0.25
"9162",917,7,37,2,27.75,9.25,0.25
"9163",917,7,37,3,18.5,9.25,0.25
"9164",917,8,37,4,9.25,9.25,0.25
"9165",917,9,37,5,0,0,0
"9166",917,10,37,6,0,0,0
"9167",917,10,37,7,0,0,0
"9168",917,9,37,8,0,0,0
"9169",917,8,37,9,0,0,0
"9170",917,10,37,10,0,0,0
"9171",918,10,39,1,39,19.5,0.5
"9172",918,10,39,2,19.5,9.75,0.25
"9173",918,10,39,3,9.75,9.75,0.25
"9174",918,8,39,4,0,0,0
"9175",918,8,39,5,0,0,0
"9176",918,7,39,6,0,0,0
"9177",918,5,39,7,0,0,0
"9178",918,7,39,8,0,0,0
"9179",918,7,39,9,0,0,0
"9180",918,7,39,10,0,0,0
"9181",919,7,27,1,27,13.5,0.5
"9182",919,8,27,2,13.5,6.75,0.25
"9183",919,8,27,3,6.75,6.75,0.25
"9184",919,8,27,4,0,0,0
"9185",919,9,27,5,0,0,0
"9186",919,8,27,6,0,0,0
"9187",919,7,27,7,0,0,0
"9188",919,6,27,8,0,0,0
"9189",919,5,27,9,0,0,0
"9190",919,4,27,10,0,0,0
"9191",920,5,15,1,15,3.75,0.25
"9192",920,5,15,2,11.25,7.5,0.5
"9193",920,5,15,3,3.75,0,0
"9194",920,5,15,4,3.75,0,0
"9195",920,5,15,5,3.75,3.75,0.25
"9196",920,4,15,6,0,0,0
"9197",920,4,15,7,0,0,0
"9198",920,5,15,8,0,0,0
"9199",920,6,15,9,0,0,0
"9200",920,7,15,10,0,0,0
"9201",921,1,17,1,17,0,0
"9202",921,1,17,2,17,0,0
"9203",921,1,17,3,17,0,0
"9204",921,1,17,4,17,0,0
"9205",921,1,17,5,17,0,0
"9206",921,2,17,6,17,0,0
"9207",921,1,17,7,17,0,0
"9208",921,1,17,8,17,0,0
"9209",921,1,17,9,17,8.5,0.5
"9210",921,1,17,10,8.5,8.5,0.5
"9211",922,7,20,1,20,10,0.5
"9212",922,7,20,2,10,10,0.5
"9213",922,7,20,3,0,0,0
"9214",922,6,20,4,0,0,0
"9215",922,6,20,5,0,0,0
"9216",922,6,20,6,0,0,0
"9217",922,6,20,7,0,0,0
"9218",922,6,20,8,0,0,0
"9219",922,6,20,9,0,0,0
"9220",922,7,20,10,0,0,0
"9221",923,7,20,1,20,15,0.75
"9222",923,6,20,2,5,5,0.25
"9223",923,6,20,3,0,0,0
"9224",923,5,20,4,0,0,0
"9225",923,6,20,5,0,0,0
"9226",923,6,20,6,0,0,0
"9227",923,6,20,7,0,0,0
"9228",923,7,20,8,0,0,0
"9229",923,6,20,9,0,0,0
"9230",923,6,20,10,0,0,0
"9231",924,3,31,1,31,7.75,0.25
"9232",924,3,31,2,23.25,0,0
"9233",924,3,31,3,23.25,7.75,0.25
"9234",924,4,31,4,15.5,0,0
"9235",924,1,31,5,15.5,0,0
"9236",924,1,31,6,15.5,0,0
"9237",924,1,31,7,15.5,0,0
"9238",924,1,31,8,15.5,0,0
"9239",924,2,31,9,15.5,7.75,0.25
"9240",924,5,31,10,7.75,7.75,0.25
"9241",925,3,37,1,37,0,0
"9242",925,1,37,2,37,0,0
"9243",925,2,37,3,37,0,0
"9244",925,2,37,4,37,0,0
"9245",925,2,37,5,37,9.25,0.25
"9246",925,1,37,6,27.75,0,0
"9247",925,3,37,7,27.75,9.25,0.25
"9248",925,4,37,8,18.5,9.25,0.25
"9249",925,4,37,9,9.25,9.25,0.25
"9250",925,3,37,10,0,0,0
"9251",926,9,35,1,35,17.5,0.5
"9252",926,8,35,2,17.5,8.75,0.25
"9253",926,8,35,3,8.75,8.75,0.25
"9254",926,8,35,4,0,0,0
"9255",926,9,35,5,0,0,0
"9256",926,8,35,6,0,0,0
"9257",926,8,35,7,0,0,0
"9258",926,7,35,8,0,0,0
"9259",926,5,35,9,0,0,0
"9260",926,5,35,10,0,0,0
"9261",927,1,15,1,15,0,0
"9262",927,2,15,2,15,0,0
"9263",927,1,15,3,15,0,0
"9264",927,1,15,4,15,0,0
"9265",927,1,15,5,15,0,0
"9266",927,1,15,6,15,0,0
"9267",927,1,15,7,15,0,0
"9268",927,1,15,8,15,3.75,0.25
"9269",927,3,15,9,11.25,7.5,0.5
"9270",927,4,15,10,3.75,3.75,0.25
"9271",928,9,13,1,13,6.5,0.5
"9272",928,8,13,2,6.5,0,0
"9273",928,10,13,3,6.5,6.5,0.5
"9274",928,8,13,4,0,0,0
"9275",928,9,13,5,0,0,0
"9276",928,9,13,6,0,0,0
"9277",928,10,13,7,0,0,0
"9278",928,9,13,8,0,0,0
"9279",928,10,13,9,0,0,0
"9280",928,9,13,10,0,0,0
"9281",929,7,24,1,24,12,0.5
"9282",929,9,24,2,12,12,0.5
"9283",929,10,24,3,0,0,0
"9284",929,10,24,4,0,0,0
"9285",929,10,24,5,0,0,0
"9286",929,10,24,6,0,0,0
"9287",929,10,24,7,0,0,0
"9288",929,10,24,8,0,0,0
"9289",929,9,24,9,0,0,0
"9290",929,9,24,10,0,0,0
"9291",930,6,26,1,26,13,0.5
"9292",930,5,26,2,13,6.5,0.25
"9293",930,7,26,3,6.5,6.5,0.25
"9294",930,7,26,4,0,0,0
"9295",930,8,26,5,0,0,0
"9296",930,9,26,6,0,0,0
"9297",930,9,26,7,0,0,0
"9298",930,10,26,8,0,0,0
"9299",930,9,26,9,0,0,0
"9300",930,10,26,10,0,0,0
"9301",931,1,36,1,36,0,0
"9302",931,1,36,2,36,0,0
"9303",931,2,36,3,36,0,0
"9304",931,2,36,4,36,9,0.25
"9305",931,1,36,5,27,0,0
"9306",931,1,36,6,27,0,0
"9307",931,1,36,7,27,0,0
"9308",931,1,36,8,27,9,0.25
"9309",931,1,36,9,18,9,0.25
"9310",931,3,36,10,9,9,0.25
"9311",932,8,17,1,17,4.25,0.25
"9312",932,7,17,2,12.75,8.5,0.5
"9313",932,10,17,3,4.25,4.25,0.25
"9314",932,10,17,4,0,0,0
"9315",932,10,17,5,0,0,0
"9316",932,9,17,6,0,0,0
"9317",932,9,17,7,0,0,0
"9318",932,9,17,8,0,0,0
"9319",932,9,17,9,0,0,0
"9320",932,8,17,10,0,0,0
"9321",933,5,34,1,34,8.5,0.25
"9322",933,3,34,2,25.5,8.5,0.25
"9323",933,3,34,3,17,8.5,0.25
"9324",933,4,34,4,8.5,8.5,0.25
"9325",933,3,34,5,0,0,0
"9326",933,4,34,6,0,0,0
"9327",933,3,34,7,0,0,0
"9328",933,2,34,8,0,0,0
"9329",933,1,34,9,0,0,0
"9330",933,1,34,10,0,0,0
"9331",934,10,31,1,31,15.5,0.5
"9332",934,9,31,2,15.5,7.75,0.25
"9333",934,10,31,3,7.75,7.75,0.25
"9334",934,9,31,4,0,0,0
"9335",934,10,31,5,0,0,0
"9336",934,9,31,6,0,0,0
"9337",934,9,31,7,0,0,0
"9338",934,10,31,8,0,0,0
"9339",934,10,31,9,0,0,0
"9340",934,9,31,10,0,0,0
"9341",935,9,20,1,20,10,0.5
"9342",935,8,20,2,10,0,0
"9343",935,7,20,3,10,5,0.25
"9344",935,7,20,4,5,5,0.25
"9345",935,7,20,5,0,0,0
"9346",935,7,20,6,0,0,0
"9347",935,7,20,7,0,0,0
"9348",935,6,20,8,0,0,0
"9349",935,6,20,9,0,0,0
"9350",935,6,20,10,0,0,0
"9351",936,5,31,1,31,7.75,0.25
"9352",936,4,31,2,23.25,7.75,0.25
"9353",936,3,31,3,15.5,0,0
"9354",936,1,31,4,15.5,0,0
"9355",936,2,31,5,15.5,0,0
"9356",936,3,31,6,15.5,7.75,0.25
"9357",936,2,31,7,7.75,0,0
"9358",936,4,31,8,7.75,7.75,0.25
"9359",936,4,31,9,0,0,0
"9360",936,5,31,10,0,0,0
"9361",937,3,27,1,27,6.75,0.25
"9362",937,3,27,2,20.25,6.75,0.25
"9363",937,4,27,3,13.5,6.75,0.25
"9364",937,4,27,4,6.75,0,0
"9365",937,4,27,5,6.75,0,0
"9366",937,4,27,6,6.75,0,0
"9367",937,4,27,7,6.75,6.75,0.25
"9368",937,4,27,8,0,0,0
"9369",937,3,27,9,0,0,0
"9370",937,4,27,10,0,0,0
"9371",938,1,34,1,34,0,0
"9372",938,1,34,2,34,0,0
"9373",938,1,34,3,34,0,0
"9374",938,2,34,4,34,0,0
"9375",938,2,34,5,34,0,0
"9376",938,1,34,6,34,0,0
"9377",938,2,34,7,34,8.5,0.25
"9378",938,3,34,8,25.5,8.5,0.25
"9379",938,4,34,9,17,8.5,0.25
"9380",938,3,34,10,8.5,8.5,0.25
"9381",939,6,23,1,23,11.5,0.5
"9382",939,6,23,2,11.5,5.75,0.25
"9383",939,6,23,3,5.75,5.75,0.25
"9384",939,6,23,4,0,0,0
"9385",939,6,23,5,0,0,0
"9386",939,6,23,6,0,0,0
"9387",939,6,23,7,0,0,0
"9388",939,5,23,8,0,0,0
"9389",939,7,23,9,0,0,0
"9390",939,7,23,10,0,0,0
"9391",940,4,21,1,21,5.25,0.25
"9392",940,3,21,2,15.75,0,0
"9393",940,3,21,3,15.75,0,0
"9394",940,1,21,4,15.75,0,0
"9395",940,1,21,5,15.75,0,0
"9396",940,1,21,6,15.75,0,0
"9397",940,1,21,7,15.75,0,0
"9398",940,2,21,8,15.75,5.25,0.25
"9399",940,1,21,9,10.5,5.25,0.25
"9400",940,1,21,10,5.25,5.25,0.25
"9401",941,8,17,1,17,4.25,0.25
"9402",941,10,17,2,12.75,12.75,0.75
"9403",941,9,17,3,0,0,0
"9404",941,9,17,4,0,0,0
"9405",941,9,17,5,0,0,0
"9406",941,10,17,6,0,0,0
"9407",941,10,17,7,0,0,0
"9408",941,9,17,8,0,0,0
"9409",941,10,17,9,0,0,0
"9410",941,10,17,10,0,0,0
"9411",942,9,12,1,12,12,1
"9412",942,7,12,2,0,0,0
"9413",942,7,12,3,0,0,0
"9414",942,7,12,4,0,0,0
"9415",942,7,12,5,0,0,0
"9416",942,6,12,6,0,0,0
"9417",942,4,12,7,0,0,0
"9418",942,3,12,8,0,0,0
"9419",942,4,12,9,0,0,0
"9420",942,4,12,10,0,0,0
"9421",943,9,19,1,19,9.5,0.5
"9422",943,8,19,2,9.5,4.75,0.25
"9423",943,8,19,3,4.75,4.75,0.25
"9424",943,9,19,4,0,0,0
"9425",943,10,19,5,0,0,0
"9426",943,9,19,6,0,0,0
"9427",943,8,19,7,0,0,0
"9428",943,6,19,8,0,0,0
"9429",943,6,19,9,0,0,0
"9430",943,6,19,10,0,0,0
"9431",944,8,28,1,28,14,0.5
"9432",944,8,28,2,14,7,0.25
"9433",944,6,28,3,7,7,0.25
"9434",944,6,28,4,0,0,0
"9435",944,5,28,5,0,0,0
"9436",944,4,28,6,0,0,0
"9437",944,4,28,7,0,0,0
"9438",944,4,28,8,0,0,0
"9439",944,4,28,9,0,0,0
"9440",944,4,28,10,0,0,0
"9441",945,7,21,1,21,5.25,0.25
"9442",945,8,21,2,15.75,10.5,0.5
"9443",945,9,21,3,5.25,5.25,0.25
"9444",945,9,21,4,0,0,0
"9445",945,8,21,5,0,0,0
"9446",945,8,21,6,0,0,0
"9447",945,8,21,7,0,0,0
"9448",945,7,21,8,0,0,0
"9449",945,8,21,9,0,0,0
"9450",945,9,21,10,0,0,0
"9451",946,4,23,1,23,5.75,0.25
"9452",946,5,23,2,17.25,5.75,0.25
"9453",946,4,23,3,11.5,5.75,0.25
"9454",946,5,23,4,5.75,0,0
"9455",946,5,23,5,5.75,0,0
"9456",946,5,23,6,5.75,5.75,0.25
"9457",946,4,23,7,0,0,0
"9458",946,4,23,8,0,0,0
"9459",946,4,23,9,0,0,0
"9460",946,3,23,10,0,0,0
"9461",947,8,34,1,34,17,0.5
"9462",947,7,34,2,17,8.5,0.25
"9463",947,8,34,3,8.5,8.5,0.25
"9464",947,8,34,4,0,0,0
"9465",947,7,34,5,0,0,0
"9466",947,6,34,6,0,0,0
"9467",947,6,34,7,0,0,0
"9468",947,7,34,8,0,0,0
"9469",947,6,34,9,0,0,0
"9470",947,5,34,10,0,0,0
"9471",948,5,22,1,22,5.5,0.25
"9472",948,6,22,2,16.5,5.5,0.25
"9473",948,5,22,3,11,5.5,0.25
"9474",948,5,22,4,5.5,5.5,0.25
"9475",948,6,22,5,0,0,0
"9476",948,6,22,6,0,0,0
"9477",948,7,22,7,0,0,0
"9478",948,7,22,8,0,0,0
"9479",948,7,22,9,0,0,0
"9480",948,8,22,10,0,0,0
"9481",949,1,15,1,15,0,0
"9482",949,1,15,2,15,0,0
"9483",949,1,15,3,15,0,0
"9484",949,1,15,4,15,0,0
"9485",949,1,15,5,15,0,0
"9486",949,1,15,6,15,0,0
"9487",949,1,15,7,15,0,0
"9488",949,1,15,8,15,3.75,0.25
"9489",949,2,15,9,11.25,7.5,0.5
"9490",949,3,15,10,3.75,3.75,0.25
"9491",950,1,32,1,32,0,0
"9492",950,2,32,2,32,0,0
"9493",950,3,32,3,32,8,0.25
"9494",950,3,32,4,24,8,0.25
"9495",950,4,32,5,16,8,0.25
"9496",950,5,32,6,8,8,0.25
"9497",950,5,32,7,0,0,0
"9498",950,4,32,8,0,0,0
"9499",950,3,32,9,0,0,0
"9500",950,5,32,10,0,0,0
"9501",951,5,35,1,35,8.75,0.25
"9502",951,4,35,2,26.25,8.75,0.25
"9503",951,3,35,3,17.5,0,0
"9504",951,2,35,4,17.5,0,0
"9505",951,2,35,5,17.5,0,0
"9506",951,2,35,6,17.5,0,0
"9507",951,3,35,7,17.5,8.75,0.25
"9508",951,3,35,8,8.75,0,0
"9509",951,3,35,9,8.75,0,0
"9510",951,2,35,10,8.75,8.75,0.25
"9511",952,3,38,1,38,9.5,0.25
"9512",952,3,38,2,28.5,0,0
"9513",952,3,38,3,28.5,9.5,0.25
"9514",952,4,38,4,19,9.5,0.25
"9515",952,2,38,5,9.5,0,0
"9516",952,2,38,6,9.5,0,0
"9517",952,2,38,7,9.5,0,0
"9518",952,3,38,8,9.5,0,0
"9519",952,3,38,9,9.5,0,0
"9520",952,4,38,10,9.5,9.5,0.25
"9521",953,4,16,1,16,0,0
"9522",953,4,16,2,16,4,0.25
"9523",953,3,16,3,12,0,0
"9524",953,4,16,4,12,4,0.25
"9525",953,4,16,5,8,4,0.25
"9526",953,4,16,6,4,0,0
"9527",953,5,16,7,4,0,0
"9528",953,4,16,8,4,0,0
"9529",953,4,16,9,4,4,0.25
"9530",953,3,16,10,0,0,0
"9531",954,3,30,1,30,0,0
"9532",954,3,30,2,30,7.5,0.25
"9533",954,2,30,3,22.5,0,0
"9534",954,3,30,4,22.5,0,0
"9535",954,3,30,5,22.5,7.5,0.25
"9536",954,1,30,6,15,0,0
"9537",954,2,30,7,15,0,0
"9538",954,1,30,8,15,0,0
"9539",954,1,30,9,15,7.5,0.25
"9540",954,2,30,10,7.5,7.5,0.25
"9541",955,2,34,1,34,0,0
"9542",955,2,34,2,34,0,0
"9543",955,2,34,3,34,0,0
"9544",955,2,34,4,34,8.5,0.25
"9545",955,1,34,5,25.5,0,0
"9546",955,1,34,6,25.5,0,0
"9547",955,1,34,7,25.5,0,0
"9548",955,2,34,8,25.5,8.5,0.25
"9549",955,1,34,9,17,8.5,0.25
"9550",955,2,34,10,8.5,8.5,0.25
"9551",956,10,36,1,36,18,0.5
"9552",956,10,36,2,18,9,0.25
"9553",956,10,36,3,9,9,0.25
"9554",956,9,36,4,0,0,0
"9555",956,9,36,5,0,0,0
"9556",956,8,36,6,0,0,0
"9557",956,9,36,7,0,0,0
"9558",956,9,36,8,0,0,0
"9559",956,9,36,9,0,0,0
"9560",956,9,36,10,0,0,0
"9561",957,3,30,1,30,0,0
"9562",957,2,30,2,30,0,0
"9563",957,2,30,3,30,0,0
"9564",957,3,30,4,30,7.5,0.25
"9565",957,3,30,5,22.5,0,0
"9566",957,2,30,6,22.5,0,0
"9567",957,1,30,7,22.5,0,0
"9568",957,2,30,8,22.5,7.5,0.25
"9569",957,2,30,9,15,7.5,0.25
"9570",957,3,30,10,7.5,7.5,0.25
"9571",958,10,13,1,13,9.75,0.75
"9572",958,9,13,2,3.25,3.25,0.25
"9573",958,9,13,3,0,0,0
"9574",958,10,13,4,0,0,0
"9575",958,10,13,5,0,0,0
"9576",958,10,13,6,0,0,0
"9577",958,10,13,7,0,0,0
"9578",958,10,13,8,0,0,0
"9579",958,10,13,9,0,0,0
"9580",958,9,13,10,0,0,0
"9581",959,5,19,1,19,9.5,0.5
"9582",959,3,19,2,9.5,0,0
"9583",959,4,19,3,9.5,4.75,0.25
"9584",959,5,19,4,4.75,4.75,0.25
"9585",959,4,19,5,0,0,0
"9586",959,3,19,6,0,0,0
"9587",959,3,19,7,0,0,0
"9588",959,2,19,8,0,0,0
"9589",959,2,19,9,0,0,0
"9590",959,1,19,10,0,0,0
"9591",960,8,25,1,25,12.5,0.5
"9592",960,9,25,2,12.5,6.25,0.25
"9593",960,7,25,3,6.25,6.25,0.25
"9594",960,6,25,4,0,0,0
"9595",960,7,25,5,0,0,0
"9596",960,7,25,6,0,0,0
"9597",960,6,25,7,0,0,0
"9598",960,6,25,8,0,0,0
"9599",960,7,25,9,0,0,0
"9600",960,7,25,10,0,0,0
"9601",961,1,32,1,32,0,0
"9602",961,1,32,2,32,0,0
"9603",961,1,32,3,32,0,0
"9604",961,1,32,4,32,0,0
"9605",961,2,32,5,32,0,0
"9606",961,2,32,6,32,8,0.25
"9607",961,1,32,7,24,0,0
"9608",961,1,32,8,24,0,0
"9609",961,1,32,9,24,8,0.25
"9610",961,1,32,10,16,16,0.5
"9611",962,5,25,1,25,6.25,0.25
"9612",962,6,25,2,18.75,6.25,0.25
"9613",962,5,25,3,12.5,6.25,0.25
"9614",962,4,25,4,6.25,0,0
"9615",962,5,25,5,6.25,0,0
"9616",962,5,25,6,6.25,6.25,0.25
"9617",962,4,25,7,0,0,0
"9618",962,3,25,8,0,0,0
"9619",962,4,25,9,0,0,0
"9620",962,3,25,10,0,0,0
"9621",963,3,12,1,12,3,0.25
"9622",963,3,12,2,9,3,0.25
"9623",963,1,12,3,6,0,0
"9624",963,1,12,4,6,0,0
"9625",963,1,12,5,6,0,0
"9626",963,2,12,6,6,0,0
"9627",963,2,12,7,6,3,0.25
"9628",963,2,12,8,3,3,0.25
"9629",963,4,12,9,0,0,0
"9630",963,3,12,10,0,0,0
"9631",964,6,28,1,28,14,0.5
"9632",964,5,28,2,14,0,0
"9633",964,6,28,3,14,7,0.25
"9634",964,5,28,4,7,7,0.25
"9635",964,6,28,5,0,0,0
"9636",964,6,28,6,0,0,0
"9637",964,7,28,7,0,0,0
"9638",964,6,28,8,0,0,0
"9639",964,6,28,9,0,0,0
"9640",964,8,28,10,0,0,0
"9641",965,2,28,1,28,0,0
"9642",965,1,28,2,28,0,0
"9643",965,2,28,3,28,0,0
"9644",965,1,28,4,28,0,0
"9645",965,1,28,5,28,0,0
"9646",965,2,28,6,28,0,0
"9647",965,1,28,7,28,0,0
"9648",965,1,28,8,28,7,0.25
"9649",965,1,28,9,21,7,0.25
"9650",965,2,28,10,14,14,0.5
"9651",966,1,16,1,16,0,0
"9652",966,1,16,2,16,0,0
"9653",966,1,16,3,16,0,0
"9654",966,1,16,4,16,0,0
"9655",966,1,16,5,16,0,0
"9656",966,4,16,6,16,4,0.25
"9657",966,3,16,7,12,8,0.5
"9658",966,1,16,8,4,0,0
"9659",966,3,16,9,4,0,0
"9660",966,3,16,10,4,4,0.25
"9661",967,7,39,1,39,9.75,0.25
"9662",967,7,39,2,29.25,9.75,0.25
"9663",967,6,39,3,19.5,9.75,0.25
"9664",967,7,39,4,9.75,9.75,0.25
"9665",967,9,39,5,0,0,0
"9666",967,8,39,6,0,0,0
"9667",967,7,39,7,0,0,0
"9668",967,8,39,8,0,0,0
"9669",967,7,39,9,0,0,0
"9670",967,6,39,10,0,0,0
"9671",968,1,30,1,30,0,0
"9672",968,2,30,2,30,0,0
"9673",968,2,30,3,30,0,0
"9674",968,4,30,4,30,7.5,0.25
"9675",968,2,30,5,22.5,0,0
"9676",968,2,30,6,22.5,7.5,0.25
"9677",968,2,30,7,15,0,0
"9678",968,4,30,8,15,7.5,0.25
"9679",968,4,30,9,7.5,7.5,0.25
"9680",968,3,30,10,0,0,0
"9681",969,8,36,1,36,18,0.5
"9682",969,8,36,2,18,9,0.25
"9683",969,8,36,3,9,9,0.25
"9684",969,7,36,4,0,0,0
"9685",969,6,36,5,0,0,0
"9686",969,6,36,6,0,0,0
"9687",969,7,36,7,0,0,0
"9688",969,6,36,8,0,0,0
"9689",969,6,36,9,0,0,0
"9690",969,7,36,10,0,0,0
"9691",970,3,15,1,15,3.75,0.25
"9692",970,1,15,2,11.25,0,0
"9693",970,2,15,3,11.25,0,0
"9694",970,3,15,4,11.25,0,0
"9695",970,3,15,5,11.25,3.75,0.25
"9696",970,4,15,6,7.5,0,0
"9697",970,3,15,7,7.5,3.75,0.25
"9698",970,1,15,8,3.75,0,0
"9699",970,2,15,9,3.75,0,0
"9700",970,3,15,10,3.75,3.75,0.25
"9701",971,2,38,1,38,0,0
"9702",971,1,38,2,38,0,0
"9703",971,2,38,3,38,0,0
"9704",971,3,38,4,38,9.5,0.25
"9705",971,2,38,5,28.5,0,0
"9706",971,3,38,6,28.5,9.5,0.25
"9707",971,3,38,7,19,9.5,0.25
"9708",971,4,38,8,9.5,9.5,0.25
"9709",971,3,38,9,0,0,0
"9710",971,4,38,10,0,0,0
"9711",972,10,38,1,38,19,0.5
"9712",972,8,38,2,19,9.5,0.25
"9713",972,7,38,3,9.5,9.5,0.25
"9714",972,6,38,4,0,0,0
"9715",972,5,38,5,0,0,0
"9716",972,3,38,6,0,0,0
"9717",972,1,38,7,0,0,0
"9718",972,2,38,8,0,0,0
"9719",972,1,38,9,0,0,0
"9720",972,2,38,10,0,0,0
"9721",973,3,24,1,24,6,0.25
"9722",973,4,24,2,18,0,0
"9723",973,4,24,3,18,6,0.25
"9724",973,5,24,4,12,6,0.25
"9725",973,6,24,5,6,0,0
"9726",973,6,24,6,6,0,0
"9727",973,8,24,7,6,6,0.25
"9728",973,8,24,8,0,0,0
"9729",973,9,24,9,0,0,0
"9730",973,10,24,10,0,0,0
"9731",974,5,11,1,11,5.5,0.5
"9732",974,5,11,2,5.5,2.75,0.25
"9733",974,6,11,3,2.75,0,0
"9734",974,6,11,4,2.75,0,0
"9735",974,5,11,5,2.75,2.75,0.25
"9736",974,5,11,6,0,0,0
"9737",974,6,11,7,0,0,0
"9738",974,8,11,8,0,0,0
"9739",974,8,11,9,0,0,0
"9740",974,10,11,10,0,0,0
"9741",975,8,23,1,23,11.5,0.5
"9742",975,8,23,2,11.5,5.75,0.25
"9743",975,6,23,3,5.75,0,0
"9744",975,7,23,4,5.75,5.75,0.25
"9745",975,7,23,5,0,0,0
"9746",975,7,23,6,0,0,0
"9747",975,6,23,7,0,0,0
"9748",975,6,23,8,0,0,0
"9749",975,5,23,9,0,0,0
"9750",975,4,23,10,0,0,0
"9751",976,1,13,1,13,0,0
"9752",976,1,13,2,13,0,0
"9753",976,2,13,3,13,0,0
"9754",976,3,13,4,13,3.25,0.25
"9755",976,3,13,5,9.75,0,0
"9756",976,2,13,6,9.75,0,0
"9757",976,2,13,7,9.75,0,0
"9758",976,2,13,8,9.75,9.75,0.75
"9759",976,2,13,9,0,0,0
"9760",976,2,13,10,0,0,0
"9761",977,2,31,1,31,0,0
"9762",977,1,31,2,31,0,0
"9763",977,3,31,3,31,7.75,0.25
"9764",977,3,31,4,23.25,7.75,0.25
"9765",977,1,31,5,15.5,0,0
"9766",977,1,31,6,15.5,0,0
"9767",977,2,31,7,15.5,0,0
"9768",977,2,31,8,15.5,0,0
"9769",977,2,31,9,15.5,7.75,0.25
"9770",977,2,31,10,7.75,7.75,0.25
"9771",978,4,31,1,31,7.75,0.25
"9772",978,3,31,2,23.25,0,0
"9773",978,2,31,3,23.25,0,0
"9774",978,2,31,4,23.25,0,0
"9775",978,4,31,5,23.25,7.75,0.25
"9776",978,4,31,6,15.5,7.75,0.25
"9777",978,6,31,7,7.75,7.75,0.25
"9778",978,7,31,8,0,0,0
"9779",978,8,31,9,0,0,0
"9780",978,7,31,10,0,0,0
"9781",979,7,19,1,19,4.75,0.25
"9782",979,7,19,2,14.25,4.75,0.25
"9783",979,6,19,3,9.5,9.5,0.5
"9784",979,7,19,4,0,0,0
"9785",979,6,19,5,0,0,0
"9786",979,6,19,6,0,0,0
"9787",979,5,19,7,0,0,0
"9788",979,4,19,8,0,0,0
"9789",979,3,19,9,0,0,0
"9790",979,5,19,10,0,0,0
"9791",980,5,14,1,14,3.5,0.25
"9792",980,4,14,2,10.5,3.5,0.25
"9793",980,4,14,3,7,0,0
"9794",980,3,14,4,7,3.5,0.25
"9795",980,3,14,5,3.5,0,0
"9796",980,2,14,6,3.5,0,0
"9797",980,1,14,7,3.5,0,0
"9798",980,3,14,8,3.5,3.5,0.25
"9799",980,3,14,9,0,0,0
"9800",980,3,14,10,0,0,0
"9801",981,10,21,1,21,15.75,0.75
"9802",981,9,21,2,5.25,5.25,0.25
"9803",981,9,21,3,0,0,0
"9804",981,9,21,4,0,0,0
"9805",981,10,21,5,0,0,0
"9806",981,10,21,6,0,0,0
"9807",981,10,21,7,0,0,0
"9808",981,10,21,8,0,0,0
"9809",981,9,21,9,0,0,0
"9810",981,9,21,10,0,0,0
"9811",982,4,13,1,13,0,0
"9812",982,5,13,2,13,6.5,0.5
"9813",982,6,13,3,6.5,3.25,0.25
"9814",982,6,13,4,3.25,0,0
"9815",982,6,13,5,3.25,0,0
"9816",982,6,13,6,3.25,3.25,0.25
"9817",982,4,13,7,0,0,0
"9818",982,4,13,8,0,0,0
"9819",982,4,13,9,0,0,0
"9820",982,3,13,10,0,0,0
"9821",983,8,12,1,12,3,0.25
"9822",983,9,12,2,9,9,0.75
"9823",983,8,12,3,0,0,0
"9824",983,6,12,4,0,0,0
"9825",983,6,12,5,0,0,0
"9826",983,8,12,6,0,0,0
"9827",983,8,12,7,0,0,0
"9828",983,8,12,8,0,0,0
"9829",983,9,12,9,0,0,0
"9830",983,9,12,10,0,0,0
"9831",984,1,16,1,16,0,0
"9832",984,1,16,2,16,0,0
"9833",984,2,16,3,16,0,0
"9834",984,3,16,4,16,0,0
"9835",984,4,16,5,16,0,0
"9836",984,4,16,6,16,4,0.25
"9837",984,5,16,7,12,4,0.25
"9838",984,4,16,8,8,4,0.25
"9839",984,4,16,9,4,0,0
"9840",984,5,16,10,4,4,0.25
"9841",985,5,20,1,20,5,0.25
"9842",985,3,20,2,15,0,0
"9843",985,3,20,3,15,5,0.25
"9844",985,5,20,4,10,5,0.25
"9845",985,5,20,5,5,5,0.25
"9846",985,6,20,6,0,0,0
"9847",985,6,20,7,0,0,0
"9848",985,6,20,8,0,0,0
"9849",985,5,20,9,0,0,0
"9850",985,4,20,10,0,0,0
"9851",986,7,31,1,31,15.5,0.5
"9852",986,7,31,2,15.5,7.75,0.25
"9853",986,7,31,3,7.75,0,0
"9854",986,8,31,4,7.75,7.75,0.25
"9855",986,8,31,5,0,0,0
"9856",986,7,31,6,0,0,0
"9857",986,6,31,7,0,0,0
"9858",986,5,31,8,0,0,0
"9859",986,6,31,9,0,0,0
"9860",986,8,31,10,0,0,0
"9861",987,6,24,1,24,6,0.25
"9862",987,5,24,2,18,6,0.25
"9863",987,6,24,3,12,0,0
"9864",987,5,24,4,12,6,0.25
"9865",987,7,24,5,6,0,0
"9866",987,8,24,6,6,6,0.25
"9867",987,7,24,7,0,0,0
"9868",987,6,24,8,0,0,0
"9869",987,6,24,9,0,0,0
"9870",987,7,24,10,0,0,0
"9871",988,10,11,1,11,8.25,0.75
"9872",988,10,11,2,2.75,2.75,0.25
"9873",988,9,11,3,0,0,0
"9874",988,10,11,4,0,0,0
"9875",988,9,11,5,0,0,0
"9876",988,9,11,6,0,0,0
"9877",988,10,11,7,0,0,0
"9878",988,10,11,8,0,0,0
"9879",988,9,11,9,0,0,0
"9880",988,10,11,10,0,0,0
"9881",989,1,18,1,18,0,0
"9882",989,1,18,2,18,0,0
"9883",989,1,18,3,18,0,0
"9884",989,1,18,4,18,0,0
"9885",989,1,18,5,18,0,0
"9886",989,1,18,6,18,0,0
"9887",989,1,18,7,18,0,0
"9888",989,1,18,8,18,4.5,0.25
"9889",989,2,18,9,13.5,9,0.5
"9890",989,3,18,10,4.5,4.5,0.25
"9891",990,10,22,1,22,16.5,0.75
"9892",990,9,22,2,5.5,5.5,0.25
"9893",990,9,22,3,0,0,0
"9894",990,9,22,4,0,0,0
"9895",990,8,22,5,0,0,0
"9896",990,8,22,6,0,0,0
"9897",990,8,22,7,0,0,0
"9898",990,6,22,8,0,0,0
"9899",990,5,22,9,0,0,0
"9900",990,7,22,10,0,0,0
"9901",991,7,20,1,20,5,0.25
"9902",991,7,20,2,15,5,0.25
"9903",991,8,20,3,10,10,0.5
"9904",991,8,20,4,0,0,0
"9905",991,8,20,5,0,0,0
"9906",991,8,20,6,0,0,0
"9907",991,8,20,7,0,0,0
"9908",991,8,20,8,0,0,0
"9909",991,8,20,9,0,0,0
"9910",991,8,20,10,0,0,0
"9911",992,2,32,1,32,0,0
"9912",992,1,32,2,32,0,0
"9913",992,1,32,3,32,0,0
"9914",992,1,32,4,32,0,0
"9915",992,2,32,5,32,0,0
"9916",992,1,32,6,32,0,0
"9917",992,2,32,7,32,8,0.25
"9918",992,1,32,8,24,8,0.25
"9919",992,1,32,9,16,0,0
"9920",992,1,32,10,16,16,0.5
"9921",993,10,17,1,17,12.75,0.75
"9922",993,9,17,2,4.25,4.25,0.25
"9923",993,10,17,3,0,0,0
"9924",993,10,17,4,0,0,0
"9925",993,10,17,5,0,0,0
"9926",993,10,17,6,0,0,0
"9927",993,10,17,7,0,0,0
"9928",993,10,17,8,0,0,0
"9929",993,10,17,9,0,0,0
"9930",993,9,17,10,0,0,0
"9931",994,5,17,1,17,8.5,0.5
"9932",994,4,17,2,8.5,4.25,0.25
"9933",994,3,17,3,4.25,0,0
"9934",994,3,17,4,4.25,0,0
"9935",994,4,17,5,4.25,0,0
"9936",994,3,17,6,4.25,4.25,0.25
"9937",994,4,17,7,0,0,0
"9938",994,4,17,8,0,0,0
"9939",994,3,17,9,0,0,0
"9940",994,3,17,10,0,0,0
"9941",995,3,36,1,36,9,0.25
"9942",995,2,36,2,27,0,0
"9943",995,1,36,3,27,0,0
"9944",995,1,36,4,27,0,0
"9945",995,1,36,5,27,0,0
"9946",995,2,36,6,27,9,0.25
"9947",995,1,36,7,18,0,0
"9948",995,1,36,8,18,0,0
"9949",995,1,36,9,18,9,0.25
"9950",995,2,36,10,9,9,0.25
"9951",996,2,15,1,15,0,0
"9952",996,2,15,2,15,0,0
"9953",996,1,15,3,15,0,0
"9954",996,2,15,4,15,0,0
"9955",996,2,15,5,15,0,0
"9956",996,2,15,6,15,0,0
"9957",996,4,15,7,15,11.25,0.75
"9958",996,5,15,8,3.75,0,0
"9959",996,6,15,9,3.75,3.75,0.25
"9960",996,6,15,10,0,0,0
"9961",997,6,14,1,14,3.5,0.25
"9962",997,5,14,2,10.5,3.5,0.25
"9963",997,4,14,3,7,0,0
"9964",997,3,14,4,7,3.5,0.25
"9965",997,4,14,5,3.5,3.5,0.25
"9966",997,5,14,6,0,0,0
"9967",997,5,14,7,0,0,0
"9968",997,4,14,8,0,0,0
"9969",997,4,14,9,0,0,0
"9970",997,4,14,10,0,0,0
"9971",998,2,38,1,38,0,0
"9972",998,2,38,2,38,0,0
"9973",998,2,38,3,38,0,0
"9974",998,1,38,4,38,0,0
"9975",998,1,38,5,38,0,0
"9976",998,1,38,6,38,0,0
"9977",998,2,38,7,38,9.5,0.25
"9978",998,2,38,8,28.5,9.5,0.25
"9979",998,3,38,9,19,9.5,0.25
"9980",998,4,38,10,9.5,9.5,0.25
"9981",999,3,18,1,18,0,0
"9982",999,3,18,2,18,4.5,0.25
"9983",999,4,18,3,13.5,4.5,0.25
"9984",999,5,18,4,9,4.5,0.25
"9985",999,4,18,5,4.5,0,0
"9986",999,4,18,6,4.5,0,0
"9987",999,4,18,7,4.5,0,0
"9988",999,2,18,8,4.5,0,0
"9989",999,2,18,9,4.5,0,0
"9990",999,2,18,10,4.5,4.5,0.25
"9991",1000,3,18,1,18,4.5,0.25
"9992",1000,3,18,2,13.5,0,0
"9993",1000,3,18,3,13.5,0,0
"9994",1000,2,18,4,13.5,0,0
"9995",1000,1,18,5,13.5,0,0
"9996",1000,2,18,6,13.5,0,0
"9997",1000,4,18,7,13.5,4.5,0.25
"9998",1000,5,18,8,9,4.5,0.25
"9999",1000,6,18,9,4.5,0,0
"10000",1000,6,18,10,4.5,4.5,0.25


==> montecarlo/entry_rate.csv <==
"","entry_logger","entry_sawmill"
"1",0.0926848771894584,0.146243650798569
"2",0.0823808930750965,0.165218842877293
"3",0.0759619527213362,0.166208230741977
"4",0.116922960728407,0.128468951806426
"5",0.103346943855286,0.157479367256165
"6",0.0781294430978596,0.178627841034904
"7",0.0650968715562339,0.211570164338991
"8",0.0712003645766526,0.176452807402239
"9",0.103439721366158,0.146767167478101
"10",0.069592084378728,0.171113049502765
"11",0.109944761327934,0.135094406309072
"12",0.0557217269012471,0.194507454403793
"13",0.0830441399428991,0.162589548743549
"14",0.155047822793713,0.11897629398969
"15",0.138971833834657,0.109006022921531
"16",0.102623556666076,0.141022779084742
"17",0.106183356586844,0.128207333181053
"18",0.114493981190026,0.138523114360869
"19",0.116911109275534,0.152646367916022
"20",0.0890212473164865,0.160706750757017
"21",0.0965939491987228,0.158009216189384
"22",0.0620797581228544,0.168495091841614
"23",0.112875690608053,0.1320828551671
"24",0.0444047557776684,0.228863697237448
"25",0.129366719946265,0.125656190924346
"26",0.0811453190330394,0.16348234381976
"27",0.0973284933716059,0.158863885588944
"28",0.0868416813202202,0.16768167661503
"29",0.0738112253067083,0.150436101676896
"30",0.132401459577377,0.108693744745688
"31",0.140812867879868,0.125204428434372
"32",0.107840315550566,0.112009438723326
"33",0.091866398405109,0.152986413692997
"34",0.149349649944343,0.0998650149954483
"35",0.0792699570208788,0.173613345995546
"36",0.0776100241817039,0.166980840560064
"37",0.052842054165858,0.205322587265755
"38",0.10139265820384,0.15324526771903
"39",0.162880937563532,0.0807971741961228
"40",0.122219095602632,0.127654236331582
"41",0.0957849723659456,0.155326254572719
"42",0.110306658744812,0.150485835075378
"43",0.106475956500508,0.135606390009634
"44",0.0755942601744027,0.183102784472212
"45",0.0954681030660868,0.162702661827207
"46",0.0566822088040681,0.182774106522247
"47",0.112041347650811,0.15355860860087
"48",0.117075932919979,0.141052342355251
"49",0.123515328764916,0.129867636561394
"50",0.148514297889524,0.0956381487023827
"51",0.105008759489283,0.131419977443293
"52",0.08510321311187,0.176081179655157
"53",0.0536503952379279,0.189840575756535
"54",0.0787828834192623,0.166508274929002
"55",0.0718368406197988,0.196426267486531
"56",0.127807445283979,0.118797974456102
"57",0.0801151887956075,0.167165506950114
"58",0.0833230500016361,0.166997605217621
"59",0.0909113594517112,0.166350835077465
"60",0.146976569807157,0.10687603643164
"61",0.129243509687658,0.117464174727502
"62",0.111937153339386,0.145449259281159
"63",0.0586146319976251,0.196077549836046
"64",0.0665642024984117,0.181906630025478
"65",0.0983484444883652,0.148215896093752
"66",0.0933466874732403,0.148120420529158
"67",0.147660423330963,0.107587240859866
"68",0.120219345502555,0.114851429387927
"69",0.102655369896092,0.143088195949677
"70",0.143028305321932,0.109715831950307
"71",0.0540951124503044,0.195556772752316
"72",0.0857846567686647,0.146839272333309
"73",0.110947351608775,0.135567121215281
"74",0.102339874953032,0.15364486977458
"75",0.102931510602357,0.136563026228687
"76",0.0884647646182566,0.159374817339995
"77",0.0548368024099909,0.200517324723624
"78",0.122593456804752,0.126279362738133
"79",0.0608919821785094,0.201890937080243
"80",0.0937366853654385,0.161140496581793
"81",0.0740650186687708,0.179363577738404
"82",0.11194674144208,0.124625956132659
"83",0.122647546512308,0.134669494511327
"84",0.0871229984075762,0.156873729459476
"85",0.10475345808547,0.14391988387797
"86",0.103728510657966,0.136201086120273
"87",0.0910494359582663,0.166172863766551
"88",0.111883743756916,0.135112817429472
"89",0.0947257615625858,0.137894289046526
"90",0.0947413436311763,0.169557905631373
"91",0.123257994574378,0.139387490105
"92",0.137467873767018,0.118871486261487
"93",0.102330948784947,0.128487492874265
"94",0.101146792636137,0.134480695860111
"95",0.132255881428719,0.126658971607685
"96",0.0963555681187426,0.154131295520929
"97",0.0766528730129357,0.185470836049644
"98",0.0715092288306914,0.18261436304776
"99",0.0959881258010864,0.16647566318512
"100",0.112852331101894,0.121915914863348
"101",0.0994775597006083,0.154386634603143
"102",0.108629040520173,0.137500331460033
"103",0.109541864842176,0.141405962631106
"104",0.124661002159119,0.126929869651794
"105",0.102394918203354,0.151369198560715
"106",0.106039719954133,0.150893621519208
"107",0.0635261972120496,0.187454537831946
"108",0.0757102759996635,0.172813742690901
"109",0.054440419839168,0.190253973081179
"110",0.0907466675899922,0.159261158574373
"111",0.0792482349384408,0.16626953835008
"112",0.0850602029434867,0.163967203962357
"113",0.0822914124280214,0.163389116153121
"114",0.0810072836057225,0.160166348672501
"115",0.0887736648228019,0.161433811085299
"116",0.105996621462982,0.1365667764307
"117",0.0930010847747326,0.160077782720327
"118",0.0971602559834719,0.133370872810483
"119",0.0795910383341834,0.157254548952915
"120",0.0744920146581716,0.167765692749527
"121",0.122912388592958,0.120487287715077
"122",0.0572140081862926,0.187968425524942
"123",0.0777749990711891,0.191263923144216
"124",0.0866500947793247,0.156860509365215
"125",0.129184986061009,0.117774181225977
"126",0.0917416982166469,0.154340025130659
"127",0.0936132352799177,0.160619832202792
"128",0.10991789130494,0.152165037598461
"129",0.150456927902997,0.114316193796694
"130",0.0632300904579461,0.198155436422676
"131",0.136094393195235,0.127846749666496
"132",0.0963066373765469,0.156720439642668
"133",0.0561089848587289,0.192384549896233
"134",0.106153202345595,0.151191974459216
"135",0.0557045941552496,0.193788491718297
"136",0.0577653464781178,0.193235312789184
"137",0.0935447853058577,0.157843443080783
"138",0.0943496858887375,0.164924102779478
"139",0.144772694855928,0.106868501007557
"140",0.0999932993228866,0.158373790709812
"141",0.111542538487702,0.13972775616101
"142",0.122569190114737,0.131782918423414
"143",0.136276366919046,0.111637481219368
"144",0.059871890083801,0.197494550509131
"145",0.0977445866080507,0.143070330611963
"146",0.106873155221401,0.136099323932722
"147",0.0437801093069719,0.199903302028834
"148",0.100433719553985,0.148394772890024
"149",0.121967355282977,0.133698115339503
"150",0.117519830915844,0.129770969740348
"151",0.0828879743796924,0.179667026840889
"152",0.0853238420933485,0.166356565877795
"153",0.135305556487292,0.137364223953336
"154",0.0820135424111504,0.184347580479225
"155",0.141267365187086,0.127829801773623
"156",0.0827821490634233,0.170873683998361
"157",0.0967944383621216,0.164207997322083
"158",0.0509351332339792,0.193095534327622
"159",0.09299246764509,0.171621114260051
"160",0.0393894791891853,0.196536860198657
"161",0.117519475016743,0.141857345346361
"162",0.11417565703392,0.141784123182297
"163",0.145551077276468,0.11939714461565
"164",0.0801844382286072,0.175742882490158
"165",0.0863147007973748,0.15843407065986
"166",0.0873631829711431,0.170026936871702
"167",0.0748951610538643,0.175322699347744
"168",0.125556979477406,0.128607708513737
"169",0.108517124950886,0.14367323115468
"170",0.0908091020584106,0.13919445514679
"171",0.105284051075578,0.154000861421228
"172",0.0770191829668329,0.166592661360992
"173",0.122095488868654,0.131509989909828
"174",0.108895274493843,0.16116827590391
"175",0.12431432723999,0.121607685089111
"176",0.121578345000744,0.136031104028225
"177",0.0994320389658631,0.158926531473301
"178",0.105036695464514,0.144237132077105
"179",0.125572075583041,0.124750326015055
"180",0.104700672905892,0.13374084899202
"181",0.129144094875082,0.124095665989444
"182",0.0758833179641079,0.18565072224148
"183",0.103695448575309,0.135747342548566
"184",0.089369045495987,0.166478694081306
"185",0.120862872768193,0.127403405029327
"186",0.123129163468257,0.138351536830887
"187",0.107999810650945,0.154035031571984
"188",0.0950118919853412,0.146390831314347
"189",0.0890104912221432,0.168954585045576
"190",0.104547675931826,0.157919066445902
"191",0.0845001729037903,0.165002542745642
"192",0.0904799020930659,0.148910633657361
"193",0.0802830547094345,0.17310940682888
"194",0.137816857188009,0.111339180883951
"195",0.140177072791584,0.096903385805863
"196",0.0992805449664593,0.155747819468379
"197",0.0695749785611405,0.177523639420979
"198",0.102914760261774,0.140079759806395
"199",0.0838753057527356,0.165360914824996
"200",0.0942933381690818,0.155198728138494
"201",0.121903686672449,0.125177652388811
"202",0.103665186902508,0.1344598857034
"203",0.103828154082876,0.1425507119135
"204",0.108683900535107,0.147213064134121
"205",0.135170211914228,0.112608223737916
"206",0.1696932331071,0.0935684999549994
"207",0.105539611094282,0.14119679861411
"208",0.0621745563931472,0.179845110566967
"209",0.0773569889685313,0.171292595608538
"210",0.107936903017107,0.130697742204648
"211",0.0630382818717044,0.192655122422439
"212",0.076723018111661,0.164775548418984
"213",0.080507201899818,0.164349261967946
"214",0.0827747935662046,0.153818860421889
"215",0.112801107298583,0.128498503211886
"216",0.107977195468266,0.135928950810339
"217",0.0934820246207527,0.153282992152963
"218",0.0802019764014039,0.179053769395505
"219",0.131616668999195,0.121659605801106
"220",0.171693439005139,0.0687818887037065
"221",0.0422821302710327,0.215291056075894
"222",0.131112362856511,0.118893351189327
"223",0.127630077023059,0.126202958468348
"224",0.123950905110687,0.112699297387153
"225",0.100829265117645,0.159442298412323
"226",0.0756635253716376,0.159034210211539
"227",0.119079368999228,0.122069152118638
"228",0.155220400542021,0.0993342868983746
"229",0.126499727070332,0.124288006126881
"230",0.0759249053563689,0.172858565792558
"231",0.0873840977903456,0.158643094869331
"232",0.0502488407796772,0.214950544879976
"233",0.108812990184524,0.156264178149286
"234",0.0907039107754827,0.167229653634131
"235",0.0383329561188292,0.204346910115128
"236",0.0892331505916081,0.156924819212873
"237",0.095317313321866,0.154901846679859
"238",0.106155173496227,0.138430305556976
"239",0.100632004786748,0.164696892590728
"240",0.128727684170008,0.129573076143861
"241",0.108816229775548,0.144166396148503
"242",0.107521094570402,0.138074892896693
"243",0.0572998143562017,0.195327118904525
"244",0.111293684812263,0.136190586974844
"245",0.0660342998235556,0.184109487768065
"246",0.135858742147684,0.120426297336817
"247",0.106344770044088,0.15025876685977
"248",0.0810175895842257,0.154683810415445
"249",0.0997505187988281,0.152795562744141
"250",0.0788273614992699,0.177903697015313
"251",0.0857103914067557,0.1549169606746
"252",0.109476192499699,0.155632827118303
"253",0.0846981491148472,0.168806994706392
"254",0.110775394514203,0.13792400918901
"255",0.111830342411995,0.152354798913002
"256",0.0660452957486268,0.18521834623185
"257",0.111183206439018,0.139209262728691
"258",0.0855657468736172,0.168273393362761
"259",0.0982524428516626,0.15593167938292
"260",0.104216955075972,0.141459210091271
"261",0.102194667218719,0.136155798926484
"262",0.0768452454703947,0.172823329440506
"263",0.0959609159424144,0.16597328613876
"264",0.119161527007818,0.140787054151297
"265",0.0859446534048766,0.160420626783744
"266",0.103438273209613,0.144664750865195
"267",0.16675077393651,0.088421690762043
"268",0.0796226381193264,0.164929087912024
"269",0.086090069869533,0.165081289066002
"270",0.110744601599872,0.146139283441007
"271",0.0726464565447484,0.184748583078742
"272",0.0536108728093678,0.186142741685908
"273",0.0867872506286674,0.164299553337323
"274",0.0696871615065719,0.179432461488705
"275",0.0995327822701074,0.143752257346641
"276",0.0948461227864027,0.167276811823249
"277",0.10569193996489,0.151034194305539
"278",0.0774556796342949,0.184563970422896
"279",0.117768253521062,0.126991496863775
"280",0.062106021988402,0.191132365791891
"281",0.117480753976852,0.136283290851861
"282",0.106143989209086,0.143248202484101
"283",0.0537595148832769,0.199532432341366
"284",0.0525821366770833,0.198994658729207
"285",0.128436599820852,0.126709837839007
"286",0.106295662518824,0.141464901006548
"287",0.0736644359413185,0.167839249472309
"288",0.0521698190728784,0.198553119674034
"289",0.132196898628026,0.119378052074462
"290",0.0928704893426038,0.147875096171629
"291",0.114497121945024,0.144473849311471
"292",0.150078879259527,0.099063681550324
"293",0.124056994020939,0.12723512083292
"294",0.093088015197427,0.157301506900112
"295",0.0656218801988507,0.184543155335596
"296",0.0803166322235483,0.16859430167242
"297",0.1260229176539,0.129766404761467
"298",0.150871926620602,0.0827797791734337
"299",0.122943158184607,0.131764320869043
"300",0.152284879342187,0.0931275708391331
"301",0.0353941773990254,0.213674595986436
"302",0.115340362410061,0.112257675216533
"303",0.142863671444357,0.116073171459138
"304",0.0989239006442949,0.138858931683935
"305",0.119734284281731,0.127108897566795
"306",0.0787164870061446,0.177907520081864
"307",0.121315968036652,0.121172724962235
"308",0.101882991343737,0.146509194225073
"309",0.102107239365578,0.155739029049873
"310",0.131207838058472,0.130968356132507
"311",0.115439316348232,0.129458716010639
"312",0.0978006550483406,0.154985781367868
"313",0.0867484274506569,0.16710808545351
"314",0.0780821765586734,0.175720484517515
"315",0.157359442198358,0.0930841360232444
"316",0.078392444744386,0.160518745346199
"317",0.0953021865617484,0.165437316885218
"318",0.114247255325317,0.124329533576965
"319",0.159828535597771,0.0963312713615596
"320",0.0901893520355225,0.165547671318054
"321",0.0897716034203768,0.137897257581353
"322",0.0652731343828781,0.183292393968586
"323",0.0806258295333986,0.181510803437879
"324",0.0544060101293871,0.1848079761181
"325",0.147796131670475,0.103583517670631
"326",0.0914513465877098,0.15638825566115
"327",0.0579594559967517,0.190217370837927
"328",0.0947330197234987,0.151581493243866
"329",0.09269374025258,0.182302522691025
"330",0.10256088136477,0.143155726188998
"331",0.116127026593895,0.125570222755778
"332",0.0784415621983498,0.16296145301305
"333",0.0851117075153161,0.161836663394934
"334",0.100348750940175,0.140830586940865
"335",0.11317228641361,0.15335879791528
"336",0.130999919627793,0.105066444291733
"337",0.0925784879922867,0.150461642146111
"338",0.119932159194723,0.136016103727743
"339",0.123420606888831,0.145129389055073
"340",0.11646003484726,0.135415389537811
"341",0.107967673186213,0.134259844701737
"342",0.0678984411762212,0.181984386563709
"343",0.134455545886303,0.109430771619664
"344",0.0600178748689359,0.191523601429654
"345",0.0850080438895384,0.160366814906593
"346",0.0927544435488069,0.164158952124104
"347",0.0871176604738139,0.183666036857685
"348",0.0484945592456962,0.208498879787499
"349",0.0681172657012939,0.187848191261292
"350",0.0991716241976246,0.125922500994056
"351",0.100213856529444,0.165603677574545
"352",0.152605941593647,0.10506290346384
"353",0.0519031754042952,0.196240259604529
"354",0.0783803550712765,0.179496242245659
"355",0.0911175870522857,0.159314577169717
"356",0.0770352941434975,0.172345392379139
"357",0.0705459320731461,0.18331295946613
"358",0.0835908521711826,0.169834049493074
"359",0.104349381979555,0.152240316476673
"360",0.0866529114544391,0.171884157806635
"361",0.110043894052505,0.142167268395424
"362",0.114250796288252,0.138034514039755
"363",0.113713085272466,0.131805434864364
"364",0.0957505929005856,0.155066054185591
"365",0.0542117969011634,0.206999541938258
"366",0.174508899339053,0.0627142546830146
"367",0.131018110662699,0.124357898011804
"368",0.078840973675251,0.167791577279568
"369",0.13562766045332,0.125168487727642
"370",0.0585833683298188,0.202307173162008
"371",0.0845416917989496,0.158604607506422
"372",0.0815131854545688,0.162299548092233
"373",0.116843722891063,0.113075416963547
"374",0.092724207341671,0.16572305649519
"375",0.092822287613526,0.155283667324111
"376",0.122882704101503,0.135086227767169
"377",0.125635716873221,0.130393342212774
"378",0.115207959767431,0.127545024920255
"379",0.10711366384392,0.139810579132318
"380",0.103706435859203,0.15621415823698
"381",0.0997407102584839,0.151791834831238
"382",0.0855514603853226,0.172237803041935
"383",0.133940274436027,0.119675665963441
"384",0.0977553073689342,0.162957711927593
"385",0.14380133792758,0.118117750138044
"386",0.109376701414585,0.14681487351656
"387",0.127562563121319,0.12567553371191
"388",0.081772877951837,0.180589679031507
"389",0.0798987279087305,0.1749047190696
"390",0.0995226747897687,0.140799298043712
"391",0.095198974609375,0.160370483398438
"392",0.0622502380158766,0.17915415469568
"393",0.0796602649393025,0.167073253261624
"394",0.113190037459135,0.148522644490004
"395",0.120241852104664,0.127845691740513
"396",0.128750373245857,0.120100336558244
"397",0.0949186650065166,0.181103833509296
"398",0.145480885207653,0.0978528442978859
"399",0.123609280418605,0.116894830707461
"400",0.106614807993174,0.150382800847292
"401",0.153343635611236,0.103841818533838
"402",0.162296869186685,0.110954274917021
"403",0.059034571390407,0.186639321989656
"404",0.0944763313827571,0.152816406023922
"405",0.0905387875414454,0.178305408481974
"406",0.147944738566876,0.106637865900993
"407",0.0598366159945728,0.198065409697593
"408",0.0888627169065875,0.159059903869056
"409",0.100278840861283,0.14476341616828
"410",0.126683971988969,0.117373357885517
"411",0.0895010142493993,0.172908247774467
"412",0.0757284072563925,0.172530269405834
"413",0.0969367776632498,0.151017244636569
"414",0.110394537597895,0.123892730027437
"415",0.0826081679435446,0.153186715333723
"416",0.0587687765728878,0.183201488886571
"417",0.134638479277492,0.126560340151191
"418",0.131533620357513,0.127290853261948
"419",0.136461121089524,0.112377980827587
"420",0.0539123410143656,0.194924449162209
"421",0.123098274199292,0.123757397597656
"422",0.0933064278401434,0.159596502948552
"423",0.102378563235979,0.13284562519053
"424",0.126419127483822,0.117241520633242
"425",0.116013952195644,0.123271255344152
"426",0.107655335585587,0.138617647909559
"427",0.0848092266707681,0.151201357760001
"428",0.110748265804723,0.126408250173554
"429",0.0769571606101817,0.181994423325814
"430",0.133033940382302,0.13416851464659
"431",0.0882805442810058,0.173220348358154
"432",0.124033771455288,0.12709814876318
"433",0.106247536703595,0.134097829658422
"434",0.117524890005589,0.140107932388783
"435",0.0913004204747267,0.147262391427066
"436",0.123130933940411,0.125075893104076
"437",0.16913874104619,0.0840305544435978
"438",0.0817625722149023,0.15911664881005
"439",0.14088616207242,0.109069749861956
"440",0.111295333491871,0.127041808002396
"441",0.0849566018162295,0.162711524204351
"442",0.0521336012845859,0.202425564065343
"443",0.106030387937208,0.135993781177676
"444",0.1228775139153,0.128979926854372
"445",0.131911620795727,0.132570727914572
"446",0.10542029902339,0.130561733394861
"447",0.0813283729553222,0.173129444122315
"448",0.0978402638435364,0.159749510288239
"449",0.0964874022454023,0.151562511697412
"450",0.0997048214543611,0.136646856879815
"451",0.121646130606532,0.12057847391814
"452",0.145238410048187,0.0981226104870438
"453",0.158934027850628,0.102306760251522
"454",0.0726694545557256,0.175319793300005
"455",0.110143136978149,0.153561754226685
"456",0.097006516456604,0.157364983558655
"457",0.0550658508579362,0.191761926639302
"458",0.0991358830220997,0.147816343959421
"459",0.111130602806807,0.143179514110088
"460",0.133502344405279,0.111962727950886
"461",0.143817573189735,0.107215543985367
"462",0.0895171593129634,0.141943802088499
"463",0.0978817656636238,0.155530255138874
"464",0.0947260765731335,0.158377243131399
"465",0.106832176558673,0.149470484517515
"466",0.0832570865385787,0.161108116399919
"467",0.0995052849509175,0.137576490554887
"468",0.075789198577404,0.182038287371397
"469",0.0985819763690233,0.15458446033299
"470",0.109098346233368,0.127161123752594
"471",0.156433092057705,0.108836639225483
"472",0.10171616550535,0.156289784424007
"473",0.11895856231451,0.141516824662685
"474",0.125749007035047,0.119848921652883
"475",0.0585862798587186,0.188582998482162
"476",0.151991161033511,0.107921242043376
"477",0.131567279547453,0.119454648941755
"478",0.10113094188273,0.152983539178968
"479",0.102655305152439,0.143580374777521
"480",0.0663122938414745,0.195959893281252
"481",0.119463299512863,0.12743665099144
"482",0.0953226778283715,0.13628406945616
"483",0.0770344128010038,0.183063895347441
"484",0.121164389401674,0.129827599078417
"485",0.0756510749520384,0.197381830599334
"486",0.0617485495515575,0.189128999433742
"487",0.0691150045543327,0.177695801551745
"488",0.123182505443692,0.123278836980462
"489",0.0578474108736554,0.182597565619945
"490",0.119764909744263,0.124205136299133
"491",0.0938534060213715,0.163700872482732
"492",0.14186231315136,0.114614581465721
"493",0.0940480750091956,0.155610570595309
"494",0.0696887696527846,0.174249870076092
"495",0.113182226587087,0.14103939909488
"496",0.0339061583899091,0.221250790945305
"497",0.0725780406390549,0.174285380653455
"498",0.103586447872221,0.144088485054672
"499",0.0892159484419972,0.157159017575905
"500",0.108660467490554,0.126320369690657


==> montecarlo/value_parameters.csv <==
"","alpha_l","beta_l","alpha_s","beta_s"
"1",2.31310136370138,2.110300281858,4.51274690380358,0.919572600573279
"2",1.71926266196047,1.89569737638992,5.21654716354693,1.01720830164585
"3",2.28816857352668,2.41874335499912,6.76953451693654,1.20700518383069
"4",1.96558216029398,2.00674054189375,4.53428363390601,0.97684703921893
"5",2.25543493002773,2.17383631302693,4.41192039153908,1.07874153750678
"6",2.1665212044013,1.99778001527434,5.81791077356177,1.14450083634522
"7",2.04928773886673,1.97632416793784,4.05807342196794,0.831608121583483
"8",2.28237052918729,2.27242949952213,4.40303561204246,0.99225523957895
"9",1.89342807120134,1.92872416670376,4.57611426130252,0.896530319130781
"10",2.47721116896881,2.44117388670829,4.90975734560925,0.955164809701448
"11",2.387551021935,2.55212843349622,4.06680197745184,0.900349364198017
"12",1.99576304592636,1.97871307222327,4.07274694164982,0.930995958851912
"13",2.71910856354849,2.36792848594363,5.43944485430597,1.11205885611827
"14",1.56783077926557,1.62265194400261,4.20935298776919,0.919135611797849
"15",1.81509954013571,1.83129893240372,4.80305247490116,0.891488466475565
"16",2.14457021485748,2.03421890712197,4.73790773101402,1.03597352437163
"17",2.43742774818711,2.45535396126894,5.72866380009447,1.1559677062279
"18",1.67383553142934,1.78217572401183,7.29087927273552,1.31667116922986
"19",1.87458758103945,1.80743415647565,5.28499935042972,1.10559492286196
"20",2.15164084332575,2.15623927612069,6.03961684854637,1.08780692708771
"21",2.38909398058806,2.2316436423469,6.78717054100828,1.18797630452022
"22",1.92926115289158,1.82040340527647,5.47764316561581,1.08282830650262
"23",2.28579671432716,2.27436683878146,5.31442013800926,0.986145766150804
"24",2.10277353362176,2.19882211663277,5.10093821303305,0.929549788001096
"25",2.44197796939611,2.36562560451452,4.78852758501011,0.981940730763087
"26",1.95949102955036,2.12994090969667,5.3054396293242,1.04089845344931
"27",1.83696982850299,1.93642366497484,5.89163366467805,1.07999506196545
"28",1.83331222229818,2.10080622130803,5.68823151519667,0.985205242470324
"29",1.62709676012819,1.45448802520974,3.54720049267446,0.784070311963161
"30",1.83732969415151,1.89428874646548,5.74191351820645,1.06888860929865
"31",1.78078366580165,1.93127525834754,5.66221666345264,1.09725613421461
"32",2.00921587058687,1.85336140736534,4.5206587258846,0.918334848725463
"33",1.81736200857168,1.7317957514,3.98296566788666,0.961912836518553
"34",2.14886290876468,2.28575787191722,3.71142786706397,0.83774336445739
"35",2.05915413818859,2.05715083993808,6.76131178457189,1.25706744071815
"36",2.19335128417577,1.92276806936742,5.48564471798758,1.10139668077631
"37",2.47748291526157,2.4752448398091,5.10616702599124,0.934961290696518
"38",1.64453862520053,1.58176429894895,5.00447891697141,1.07747454497807
"39",2.34711060839349,2.42757327665257,4.24247995322229,0.943049044713387
"40",2.09500220477657,2.25789157641162,4.82915313154561,1.04837569178553
"41",2.44712494739055,2.54321979887457,5.91199035697345,1.10568999117434
"42",2.1083230240001,2.10879474375333,4.41588956829808,0.978672038702305
"43",1.93089038223166,1.88906184404221,4.07846075797785,0.978697137010723
"44",1.67022523823631,1.69705777445787,5.67486851587533,1.08148844662306
"45",1.80909652889354,1.83418483646754,4.02476223167132,0.860669869679512
"46",1.83821246806079,1.97100234178008,4.81236367445238,0.989174620327685
"47",1.7834176125438,1.98118488139902,5.24920873515106,1.02236853334525
"48",2.06043699258759,2.05775405187481,5.09132752495745,1.04623676502164
"49",2.64353686248978,2.51907927917107,6.71411357801695,1.28980762958257
"50",1.88419652017275,1.94107187911761,4.4899734357462,0.920384911791858
"51",2.15343997749909,2.06512937622548,5.0471964551511,1.00818696101829
"52",1.81430224790441,1.73806161575697,3.83191642835227,0.926680422853806
"53",2.70051071099062,2.40830062589395,6.22366994783801,1.14620132492694
"54",1.97754248311503,2.16363049183476,5.8076788805223,1.05973256603401
"55",1.75208606344977,1.76255339694595,5.37053495066922,1.12279550038584
"56",2.17773317072893,2.07674851844394,5.44555208894864,1.03976919638425
"57",1.72500937518481,1.79606535765288,4.98478577899643,1.15818184164234
"58",2.0759069607065,2.10091382452687,4.335155075812,0.898170195552087
"59",1.79976055013087,1.68302023818128,5.67076721169268,1.20350936056096
"60",2.36226621232116,2.31578151917262,5.07777859552883,1.04224252971344
"61",1.79838816125688,1.80936934991753,4.64663982797448,1.00574295560717
"62",2.13195166349822,2.43387038915368,5.15825473946289,1.04439743598541
"63",2.08256969143047,1.9335613910766,4.14967625695404,0.804317399113909
"64",2.15757943094512,2.03125420510801,6.21479104919085,1.08319075207299
"65",2.18715389226027,2.09717971034013,4.51353564164253,1.01499200007022
"66",1.52297607230175,1.5761265957778,5.31036260761175,1.11540017785927
"67",1.54424028879141,1.78026933461271,4.66281087786452,0.948356690608513
"68",2.29415771973251,2.46296087501306,6.11910322620789,1.13734409792332
"69",1.95938721049,2.28373959316733,4.66966450312886,0.990080952607822
"70",2.34071887412322,2.12509117169335,4.48064250589765,0.982254992481402
"71",1.87449962936645,1.71078674532224,6.60608448982846,1.27644172411071
"72",1.67267119607885,1.66842924559473,4.52867202061391,1.04550896037006
"73",2.06373106596169,2.00042356998486,5.9098904667451,1.13384689957708
"74",1.80511171368725,1.83283962507335,5.45377959406799,1.0941586355396
"75",1.77490193089027,1.81457765749848,3.95884411185553,0.815351704003766
"76",1.82126405109784,1.7983426501419,5.16929612840025,1.06166337546886
"77",1.93312255595827,2.02668574374991,4.77913451842359,0.869232455631254
"78",1.81120816900598,2.04335070826344,3.4737067554035,0.8945635686203
"79",1.6494515335187,1.866926982299,4.73811786487012,1.05016606387962
"80",2.2464146084182,2.29840154749874,5.97724510634275,1.09741841651483
"81",1.9742718948545,1.9577580615613,5.55311169734576,1.09652828808076
"82",2.10897959361995,1.9269204693885,4.30557100986138,1.00737361883974
"83",1.61973392185906,1.65173201436335,3.11334455338247,0.756107105367382
"84",2.45494784952352,2.40625508327134,5.17881758159947,1.10098699508125
"85",1.62961071078718,1.53714696177779,3.03798922374817,0.749245753680901
"86",2.18723262183168,2.00983543964083,5.2477201758878,1.03460131238978
"87",1.97917459434375,2.02254440826862,4.43210573505583,0.980493663803715
"88",1.74529106428283,1.8409547982042,5.08799301212617,1.05116271866544
"89",2.17461342363948,1.94853514253023,4.74845879713004,0.923008342167907
"90",1.81484782081169,1.75017806035225,6.08221435919425,1.18052520991021
"91",2.0335555882232,2.06728092867682,5.07760675574844,0.973192041781243
"92",1.85207392806258,1.67035554912423,3.48356621737061,0.739150866009863
"93",2.90422459211532,3.36715509567372,8.02670199768764,1.42829292958627
"94",1.64957524087514,1.64830591354223,4.58775853172663,0.972075496004627
"95",1.81500493231556,1.79184943224429,5.60888473806662,1.07780966994998
"96",1.74875048720578,1.67063096016463,4.59301409827614,1.00042084188891
"97",1.60166565697175,1.6877356605432,4.25194030344507,0.89131573520725
"98",1.69975362785104,1.66830229942218,5.34886051487634,1.21514570124864
"99",2.11258071536403,1.89602491720084,4.18436065015164,0.913134763154821
"100",1.79492480529696,1.67472552823726,5.75772536964584,1.10873036132723
"101",1.84134759437238,1.79629677318389,5.24824850747215,1.06854949334241
"102",2.09975562212432,2.20870284988437,6.75102206303089,1.32029366728221
"103",1.57066352230114,1.78582777480152,4.78632295154025,0.952376060372116
"104",1.9518830086998,1.98669519305875,4.58474486973064,0.892333210868431
"105",2.05575637447658,1.93137452696737,4.65791998440893,1.07219243143534
"106",2.20841734448801,2.18893787976668,5.24863194466265,1.01365739590642
"107",2.34003105542588,2.58840113801628,5.5169257657631,1.01412687637108
"108",1.72423534439842,1.6646325613918,3.94625601564878,0.882117639239025
"109",1.88966332068964,2.0314925949418,7.22774552370786,1.28534319512853
"110",2.30710272586433,2.41234523648524,6.43563625217418,1.09639084776578
"111",1.86720768521143,1.75721504477563,4.2675379324931,0.911463883962286
"112",2.13555254399,2.09646702785874,4.61578561373761,0.986581192958981
"113",2.04846432585165,1.93529379136936,4.7013057478706,0.975659836344835
"114",1.98751517347366,2.01628956534603,5.13946409259469,1.04220189992253
"115",2.36296823018341,2.2906163470036,4.78201367716464,0.931239571574658
"116",1.65922931545852,1.62745616693262,7.10359331620697,1.34345644551556
"117",2.09033708692707,2.20468774431842,5.12362401118365,0.960081895368264
"118",2.02524012959041,2.17294407782832,7.2725499218153,1.28909535176377
"119",2.1919543513822,2.37978995021027,5.3565816810465,1.12256942348183
"120",2.3053115989083,1.9879189889817,5.25032656321021,1.03917403156704
"121",1.99992389976717,1.90600730771994,4.8755622063491,0.993715096921166
"122",2.14881856724957,2.13495046611976,4.49081285390708,1.10084802514416
"123",1.91393478756187,1.82213993451203,5.76754312581911,1.07930934037838
"124",1.99706469048197,1.8066142674378,7.73527842426543,1.39628865544731
"125",2.32473945350956,2.33927119188353,5.10044013093702,1.12482020723517
"126",2.18496199978184,2.28571702164845,6.79397596451239,1.30967053696094
"127",1.91018304657608,1.92858384580317,4.78036926845692,0.985381802155607
"128",2.03897042735125,2.18049970067877,4.77422096993282,0.964238031820227
"129",2.21499213479179,1.992355022248,4.81416630235489,1.07598484961793
"130",1.86214078388369,1.9334323171789,4.6600666906995,1.02069924816231
"131",2.09033056573706,2.12876115634853,6.61613733672581,1.12514230738822
"132",1.89395956055254,1.91777845960363,5.86393744012927,1.17596726429248
"133",1.6197209664085,1.50828292819259,3.78787001303539,0.852544374116135
"134",1.70697173958038,1.6240750336902,4.33030724083145,0.921096945414223
"135",2.16307866257233,2.1265778435094,3.98842139301542,0.946778092032115
"136",2.11820804370148,2.04433239385176,4.80657656065088,1.02131210351936
"137",2.43842910441617,2.53928262636209,6.30918514583057,1.23914598629426
"138",1.83203501315731,1.78333350088146,4.47711132012676,0.854317766058982
"139",2.02574737667699,2.07324468953871,4.56678629175927,0.996320560151745
"140",1.99438279921956,2.13154540206231,5.8716671517264,1.17334076179862
"141",2.27726067727835,2.21963889202695,5.54562682994749,1.04175864736646
"142",1.79245301083368,1.87815180534447,5.80038828193207,1.13170310375851
"143",1.92757536209003,2.01759713450248,5.77124953255267,1.14270669595467
"144",2.33994023436056,2.35669000693846,7.34415236769874,1.35522902051668
"145",2.2691987295691,2.53165609107209,6.26020976138864,1.28290943591211
"146",1.78010366857683,1.9143522716188,5.04724629448281,1.03624203291742
"147",2.25639527971631,2.17963173936651,4.83041637037913,0.948531413886118
"148",2.29881468654744,2.26896004679805,3.78650580644572,0.905271197534217
"149",2.35171468101267,2.34866437397736,5.54009936969284,1.03300630231952
"150",1.97193578969796,2.19648919460351,6.89620303474109,1.17778938924754
"151",2.05225708392785,2.01587077016728,4.04642642891744,0.861194800340478
"152",2.00871625711858,1.73334616697842,4.65605776835494,0.96984644453754
"153",2.10710868258419,2.13254272985493,5.74925534761685,1.10057620897475
"154",1.92625193759865,2.12197001040095,5.27208645466862,1.04496442715228
"155",1.89561338454657,2.00155952563708,3.10069475186371,0.769165098008262
"156",1.73423696512861,1.75814540717047,5.05157844773431,1.11358731512692
"157",1.80500589053328,1.98660705272405,6.39664489598906,1.2978289556089
"158",1.79173390274913,2.00538131621528,7.3110221433591,1.39032279583497
"159",2.30699615357064,2.35215784021599,4.28497907311591,0.940680581108416
"160",1.92206349062629,1.98992619037436,3.97332043290893,0.935317896517929
"161",1.98867171611429,1.97151564235552,4.57164919731086,1.01346827334365
"162",2.02329146430265,1.858014186733,4.31271226461397,0.944495175011568
"163",1.90889913780748,1.56484753372216,3.53225118198353,0.761989833042283
"164",2.00395951680069,2.1929863457254,6.09114927516452,1.01947762261408
"165",1.65464145167936,1.80829457450453,5.14905254994933,0.979536719208422
"166",2.12633039615675,2.17884985172291,4.16483000848434,0.830167620139439
"167",2.04010658616678,2.09832542252409,5.5143578843409,1.03598345806887
"168",1.87114784999688,1.78287072849831,5.55977784582974,1.22300135191729
"169",1.98191705140055,2.06822721490364,3.90160267455127,0.920394169304461
"170",1.85332077186746,1.70895887429081,5.05920559869857,0.987138762111501
"171",2.48962487444568,2.56896166682373,6.44138585379044,1.17474511342782
"172",2.06072080489025,2.17095258957611,7.45004493697021,1.26985099939174
"173",1.67216856189326,1.67026490619948,5.09926109084942,1.15177501212824
"174",1.85288588841902,2.05215957832114,7.37152898728623,1.48318354682418
"175",1.7160683977291,1.71656679702404,5.5856562630897,1.20784020849657
"176",2.0972818950895,2.22523451682044,5.01582676226901,1.14378415717292
"177",2.42162630324695,2.43111136318549,4.67290845066784,0.957019457183565
"178",1.96199902476365,2.178017483573,3.86788287958246,0.839983538554577
"179",1.87003410035075,1.89969103394747,4.22144431872302,0.906460001463941
"180",1.85512646920111,1.97831523436109,4.83279185512613,0.910956316325549
"181",1.83393294412408,2.23246314901704,4.03501248101946,0.893147935719229
"182",1.88336448677099,2.11552337669853,5.47507132056681,1.02924107079932
"183",2.319707064788,2.42023864563267,5.97223950792607,1.21811501888545
"184",1.79936393934391,1.92563059979769,4.10179718373617,0.857660269273025
"185",1.99425841026189,2.12201574687918,5.35706438658213,1.09464274433339
"186",1.83838660371505,1.88161910321327,3.81588405990924,0.835278323773508
"187",1.57083318503694,1.6452432259962,4.60253510963187,0.983758013340006
"188",2.09829096234041,2.03244744357716,4.66652988031869,1.00845666605335
"189",2.11645332510517,1.7623231127523,3.79472308615534,0.893867103750845
"190",1.59620942907013,1.61469272882087,3.19092352643221,0.7717807975261
"191",2.1924045039318,2.12609833409143,5.60112760455888,1.10931903582386
"192",1.63312787964495,1.81245357135926,4.9374827663048,1.00251613116419
"193",2.77119658042285,2.59658100227384,7.68155580742778,1.37435350048505
"194",2.23359892614698,2.20006222858872,6.58624446397087,1.2322399831173
"195",1.86972384589073,1.80487440567432,4.54082386246952,1.06213578702913
"196",1.91177436380041,2.0298415414403,4.14437646717253,0.891010465261481
"197",2.11656274287156,2.13778535970711,5.16822261881173,0.931969263999975
"198",2.00569671234368,1.79100551865009,4.04363481761552,0.86510454744907
"199",2.43812297513755,2.31330525831921,5.71434204227022,1.1530209457361
"200",1.50076121637449,1.70321815030656,7.22479878691037,1.35147846764109
"201",2.54002995129416,2.31350831501154,5.63119719961347,1.11295733885342
"202",2.06902430362418,2.12566181998867,5.40548461083661,1.1009944783074
"203",1.99414475515587,1.94987755605196,6.03083236417758,1.1811733996547
"204",2.1700141126554,1.89812239983748,3.98687936741078,0.82922424892252
"205",2.03629953783857,1.89344999773527,4.36794132307692,0.884121786658246
"206",1.95977365302312,1.84289346997402,3.89049592324829,0.973094555082645
"207",2.10243107928979,2.02240221107793,4.91807737749896,1.05203566690726
"208",1.80727051584176,1.91823949159978,5.34843904792206,1.02650015726968
"209",1.91472912341682,1.83150728170174,4.27764757298337,0.982620511987172
"210",2.22422385896998,1.96444873818395,4.13328344329618,0.962273019487865
"211",2.12491681464714,1.87935721319933,4.80402165325625,0.980652564774211
"212",1.97046505556568,1.98988914612585,4.54633489563302,0.961960932734052
"213",2.30958460023521,2.08632341246686,4.96909282241963,0.945400545128846
"214",2.01396505800823,2.09104972213507,3.72138357223005,0.864214582909656
"215",2.12422099504103,1.82751466143417,4.73737450869517,0.976704891444889
"216",1.78728453826871,1.82851217857839,6.90857977974243,1.27404935980067
"217",1.87671245847343,1.74577603209964,5.14733504563386,1.10646435152032
"218",1.99252652618339,1.83879770153941,4.22960934660138,0.995103111580051
"219",1.77259741227189,1.80060092208583,4.9714349723341,0.99412911280832
"220",2.32005383706698,1.95692181076619,4.63515427061569,0.954275631609762
"221",2.22228892577244,2.33474303726081,5.01250175590942,1.03696363856882
"222",1.86427457193245,1.78970185672053,4.87716733913374,1.07336614246287
"223",1.70964554750241,1.62110630132367,4.87387745201697,0.991095276844526
"224",2.14420172187171,2.30019911769082,5.04772229483112,1.00735512945727
"225",2.14198685913988,2.29067695933256,4.58686797137228,0.933955374329853
"226",2.27851739863036,2.67454590411466,6.26922032600751,1.15345326322188
"227",1.77321187080215,1.7873072587315,6.2686605256272,1.228660730047
"228",2.11942989642993,2.07186165765007,5.78642030385427,1.17078293966351
"229",1.76851407750135,1.47772082932121,3.5279997138189,0.845303502087212
"230",2.10981670090065,2.16585949796292,4.82997961646685,0.94215906228281
"231",2.05689951288646,1.77877649166036,5.43123055287871,1.03082705915225
"232",2.52188037912211,2.67503315759412,6.83137416018889,1.33046844062601
"233",1.7459693575629,1.89788321583971,4.95734505603839,1.02794740615509
"234",1.74377963026942,1.66567311840656,5.56238704693956,1.04929919239175
"235",1.59244758348132,1.64494057774376,4.39477001667248,0.960859033402824
"236",1.98388697901853,1.95571246381714,4.90256516628535,1.03138277686513
"237",2.26392357896495,2.29099155897955,5.54022807103961,1.07318803800215
"238",1.96805531051896,2.00604934480973,5.4103583327888,1.14037553180008
"239",2.166883394012,2.1302096722161,4.90418725150901,0.993864182903174
"240",2.30797280985315,2.21421745787507,4.14375833309699,0.949760880361163
"241",2.00371282200901,1.81033676469582,4.41651378797581,0.923289390342154
"242",2.02739912361416,1.89060627683358,4.2007565802382,1.02402880955436
"243",2.44212210010159,2.27937205052732,6.22890909648405,1.161898119139
"244",2.3728269842201,2.23245254957323,4.99878135262395,1.01767208513388
"245",1.8795492280701,2.0779737442179,4.66264376227145,1.03277650040628
"246",1.61716460797608,1.65055147107441,3.53721148396176,0.82949105719445
"247",1.90401010218055,1.67523389299166,4.48947454965486,0.910878376043952
"248",2.06322872775005,2.18001190333321,5.09544485005552,0.915069844212157
"249",2.26850722632535,2.00466244270957,4.1007746348622,0.842676457013235
"250",1.86041694837395,1.79458408181932,5.29653211255937,1.01057993957061
"251",2.27859041206534,2.33017299958126,4.51390340697505,0.989661841825316
"252",1.79827004721372,1.75542493871954,3.89705093384918,0.835917335362281
"253",1.553242418842,1.85360501669012,4.47446106769552,0.930848024282894
"254",2.07907716485414,2.13769750537558,5.5219827828491,1.13960860451788
"255",1.67793118261436,1.66117765222754,3.59556453182132,0.924253984043602
"256",2.06590414160604,2.00096679709454,4.1219455752316,0.837524708938043
"257",2.08530188727538,2.31857178621979,4.31465005101822,0.902853126233067
"258",2.14068681732436,2.08653411691583,4.49597433254088,1.00775848873558
"259",1.77044123588249,2.00301932596078,5.25079956905643,1.0970743640133
"260",2.09437889890443,1.8801632422044,5.15880666915998,0.993474956664311
"261",2.07060803203192,1.89410032605035,5.35418934084274,1.0700294033877
"262",1.71005415506297,1.88056086708429,5.43460495951603,1.1373502240198
"263",2.40111653146498,2.50380153260446,5.88167485647282,1.16005878740199
"264",2.33162776972986,2.1325570927163,3.97286137548636,0.867527097384703
"265",1.94473307570836,2.10340425477406,5.83165391849777,1.12997929238719
"266",1.6211929137736,1.87044056334539,4.90032897729743,1.02897789775152
"267",1.49644017754957,1.3950426939756,4.28991789159499,0.959756899492226
"268",2.14247298261395,1.96466319847971,4.65916086310585,0.877104001357015
"269",1.87830037442965,1.8625247876587,5.51335600513075,1.19799691499032
"270",1.95322822049442,2.0838187659764,6.0231384388878,1.28986318261975
"271",2.171650685032,2.23322850151942,5.72174115374463,1.01716589149765
"272",1.90270479186831,1.87567737438298,4.82000815633289,0.985597523240845
"273",1.81803399984245,2.03088910150178,4.22203706633596,0.909835694731324
"274",2.36606779418215,2.16548998954996,8.56039254926043,1.39151731764232
"275",2.0018749384451,1.92554580602503,3.80080724291834,0.931897293504505
"276",2.12642050900433,2.06192992341617,5.56475473202745,1.07902940129434
"277",1.82842798563811,2.10212719460733,3.8868052987271,0.802031313975489
"278",1.838603278577,1.76343590622818,4.53019272769469,0.931120127707735
"279",1.55451577804663,1.57013220396505,4.9073138491388,1.02218448805264
"280",2.0192316590254,1.90527740666771,4.61067756306169,0.869443264425215
"281",1.95140979858394,1.85819519654634,3.91517290875881,0.867541588118942
"282",2.3215041023964,2.35928179703108,7.56296434342674,1.24295254049801
"283",1.83249867317831,1.88528546122097,5.89249853268452,1.1618978589382
"284",1.98748884564325,1.82835017124468,5.30483295917668,1.07613915860512
"285",2.81659060338953,2.92426754090085,4.62699212946731,0.880912598404436
"286",2.01917593923359,2.06941485135392,5.18519413722488,1.04266289870941
"287",1.85252167445874,2.2587813196139,5.37790727444657,1.09055894488755
"288",1.91568729056599,1.82214391225456,3.95875343373041,0.945018560734404
"289",2.07625977677705,1.94990188082999,4.01497237831765,0.841104691581785
"290",1.58218868949877,1.57160011448324,4.6653596739615,0.966308972450396
"291",2.6489083903784,2.66931327760068,5.99926268737613,1.12624621591569
"292",1.69861373927167,1.85641766245659,3.41548658477207,0.816603699230264
"293",1.77801098552847,1.756489345144,5.34880318350169,1.09058068898939
"294",1.99087466857671,1.84025927745494,4.61357297740621,0.958318793378929
"295",1.9813684700485,2.00177642270074,4.10284546688379,1.02672787373528
"296",1.69409386603831,1.78765745605622,5.69249746268682,1.05838797665737
"297",2.21270635540111,2.06724051719909,5.23035707939027,1.01668442687097
"298",1.99892863018784,1.92499418493824,4.23648064400291,0.937673808774466
"299",2.26369846281769,2.2852336588313,4.12769992710166,0.851211358659879
"300",1.83274970871967,1.91018798459718,4.51329853539653,1.01155876061915
"301",2.18291191785624,2.2389317706449,4.74695897496341,0.996213136828604
"302",2.08482405190764,1.87462074651805,4.58586097670951,0.967202077989181
"303",1.88242654562899,1.86101175508225,3.95577174801923,0.833930842406604
"304",1.94392461592702,2.00699648317013,4.61976084538388,1.03355117761212
"305",1.796855946544,1.75091128085039,4.41356283628073,1.08321901823454
"306",2.57011137740533,2.36266222106065,5.15753800699891,1.00628330888104
"307",2.24736609410043,2.31166228326622,4.5408224901176,0.859657123797241
"308",2.0859117396368,2.03950535419266,5.11925618707277,1.0114085820546
"309",1.90633184770168,2.16998572508147,4.30624605344099,0.930151658479064
"310",1.79893565010697,1.78281594498129,4.42017646488123,0.883228816716375
"311",1.7021587448943,1.86084415408159,4.61957387642514,0.930792711690615
"312",1.8379723234489,1.89693149463452,4.26092252312516,1.02926836713235
"313",2.33982660248509,2.46195608937907,5.54489070015783,1.11061344122681
"314",1.99496635866508,2.15819087321221,6.18804288277105,1.10095275980949
"315",1.58099023545565,1.81256114415664,4.32758067639541,0.921327638431626
"316",2.33801720681327,2.28843408439365,5.12951195327213,1.11340563838826
"317",2.1202848818449,2.34479221653214,5.08837953097173,1.00640860866629
"318",1.69152976204436,1.72808247243369,4.68878580895594,0.984575937598474
"319",2.03900235020124,1.94765058766364,5.49139620766735,1.12393495624632
"320",1.82013274942407,2.00929686325587,5.08766652281611,0.973436041630754
"321",2.57845503383845,2.47869085318143,5.55283115109801,0.967697905530413
"322",2.04378476006916,1.8875599112523,6.4319553151265,1.13456486579024
"323",2.35334675387475,2.50060288202534,4.23185397220281,0.953536451426159
"324",1.67025132413795,1.57837263972395,4.84153378294159,1.00065465101215
"325",2.06372306312969,2.08829705256645,4.48146414089454,0.973213464688193
"326",2.14274335627285,2.4367719260125,5.78515686314736,1.12369450950034
"327",2.29571997495545,2.27510348179229,7.19008878036044,1.16896837898229
"328",1.59743449363919,1.57311466342566,5.15528198296529,1.18964428782108
"329",1.89616481528489,1.92937080525212,5.85746278871907,1.07603599903259
"330",2.0089819126036,2.05947045508977,3.55109481764711,0.885591535584475
"331",2.01015136776509,2.02651048520924,5.237879877529,1.0820322804802
"332",2.02963588426074,1.94136497036309,6.00196060908468,1.07588454832265
"333",1.77625507348293,1.93603615496014,5.72562960796079,1.12799453299535
"334",1.66744818067863,1.83081164899566,6.03975316034968,1.20845295872659
"335",2.17631651762013,2.10137804993884,5.26479061707129,1.14579171599847
"336",2.12643303771549,2.01369030793877,4.53301869602104,0.953779730277093
"337",1.95035331784223,2.02878356868985,5.3258351910168,1.0422372408965
"338",2.02788255334338,2.09933862049374,7.18819165362938,1.34533752107899
"339",2.26790234078128,2.43185242079436,5.86553042555749,1.10669386010737
"340",1.88187265748333,1.78166514313824,4.5238080380276,0.886632679233118
"341",1.98336900360454,1.81347466192074,5.26705032755008,1.04362370253943
"342",1.97660074532135,2.09164580705512,5.7240984236273,1.09419883978176
"343",2.25846748560016,2.06393922554066,4.50244248902496,0.929624782197681
"344",2.56523367325224,2.67688454753515,6.32940433401121,1.24077468649019
"345",2.01227353253279,2.02335779757514,5.21663654139417,1.07799324319039
"346",1.75915125465919,1.60825404139562,4.57289437984891,0.929381137509459
"347",1.66751874062137,1.59677806492036,6.12125584354592,1.14464354902082
"348",2.02037361071667,1.84535358215179,7.6790797051564,1.55720679833017
"349",2.44461147844779,2.40480938859854,5.2140591498512,0.95675687629139
"350",2.0998923574633,2.01648186378651,4.54719414821578,0.908446641652774
"351",2.12676710172784,1.99260584725906,5.02075855449812,1.01573967173315
"352",2.20144834437172,2.4722739671937,6.21306414110995,1.05885556111343
"353",2.19797475588128,2.37156909273036,6.12164135433554,1.15196715054443
"354",1.9217503081844,1.97838102931328,4.26413412429527,1.01002436587365
"355",2.22392825755759,2.14760871361121,5.36951691866823,1.00413539306579
"356",2.22358410507168,2.10496084176667,4.84140026030474,0.998657306371785
"357",1.93940744199212,1.89583786269808,4.84000311438968,0.904103919222433
"358",2.21312769514247,2.09060363471453,5.15044812434909,1.02415360984595
"359",1.89380434532999,2.08180215112705,5.95738357360222,1.25907211634587
"360",2.16273112883467,2.33674854914511,7.62534836033385,1.39661438537867
"361",1.82371974069088,1.70564836371699,3.86642726800228,0.851632694635912
"362",2.05650461629795,1.79412346460913,4.47813717208432,0.916825643527461
"363",2.49499483908029,2.11891489831411,3.54323681786394,0.782003576318478
"364",1.91289881319515,2.17816710766261,4.5511126860284,0.92921986026487
"365",1.6022933171587,1.64624909241752,4.60498183903746,0.948654219481495
"366",2.091888344784,2.00409769717342,4.74126702195632,0.831516833019251
"367",2.12222038603785,2.11356578327005,4.46983400016907,0.995096886673007
"368",1.71619026945561,1.86211671955989,5.8365023939459,1.21246910972436
"369",2.87687482770292,2.63341040312309,5.17659764196609,0.957416454085606
"370",2.02626661935909,1.99560642340684,5.92646998331641,1.23683976151972
"371",2.26010326900212,2.1195871029192,5.98344574810252,1.08005821122732
"372",2.19778464779915,2.54200997446667,6.0171529674651,1.13987179456098
"373",1.92136774265542,1.86514336634396,3.51843031300879,0.815713346186081
"374",1.99784291558727,1.98762559187212,4.43727966098925,0.966070686247203
"375",1.9239520864557,1.85715898946611,4.73839124134972,1.02617900462229
"376",2.5927252102529,2.87859099074445,6.78433679192098,1.067916252266
"377",2.31068562963681,2.50596025757637,5.44656987705538,1.23496590025195
"378",2.13272705684105,2.13511573556868,5.58095670369098,1.1539362611552
"379",2.3690743969682,1.98977304999668,3.74785107011538,0.804277100635734
"380",2.12130775516194,1.82944107338458,4.83649658724768,1.00974031111633
"381",1.81515163201421,1.75205119665328,4.3095282011333,0.900859038789019
"382",2.16809214501139,2.22465432476738,6.09144551827732,1.08389944053977
"383",1.92994534315117,1.76281926476505,4.84524346765315,0.990410731615528
"384",1.88168258335809,1.96430464829083,4.47781776175151,0.993697022350835
"385",1.98439510549817,2.01828991172463,4.76208366441101,0.980865938841471
"386",1.9422957347071,2.0224744433053,6.08467586032492,1.05489022733461
"387",2.08364633374989,2.13100142641075,4.39847504940821,0.927678280813388
"388",2.59885102902143,2.47539295184837,5.52213522496804,1.038808603862
"389",2.07611412165093,2.29502237542328,5.17556677410283,1.00219192751473
"390",1.94852254764021,2.20161170872169,7.14711315972078,1.59572045150655
"391",1.95512629680261,2.12357000396424,4.84423122761876,0.948985042014755
"392",2.05855331627162,1.91387362965861,6.69628371260744,1.27497418142182
"393",1.94172749641618,1.95885449382079,6.42838484496231,1.1920974837551
"394",2.15800808195189,1.9717489584363,5.33785142990317,1.1338297650285
"395",1.74957573769575,1.86781536134467,5.32411670707473,0.999309796314011
"396",2.39903837871193,2.49740587069135,5.75069015229797,1.03562254886818
"397",1.91433182538543,1.85218345849018,5.04544734211689,1.03168149733515
"398",2.12348723235298,2.07515631731869,4.97617539473463,0.87799043354238
"399",1.97373333753347,1.93158900171572,5.5689099800411,1.12669613671405
"400",1.83874074647659,2.13377738884892,4.27415052943139,0.912128428436587
"401",1.84375663421118,1.87321306302846,5.37381639408514,1.12956475732916
"402",1.81061591937114,1.84077085687305,7.96530672389855,1.43532871363061
"403",2.14217213341335,2.18249008898919,5.81106593990179,1.12864731335864
"404",1.93473289532218,2.04972486093861,6.33866658600727,1.23191557140678
"405",1.80875598694253,1.93098353497809,4.30852392849761,0.833043919367333
"406",1.63363210605794,1.76139335180906,5.21889528460902,1.07494834718441
"407",1.76035404567655,1.78700720811779,5.15508871970249,0.989112607273012
"408",2.07802333984358,2.04023142862287,6.08922525627735,1.2634593171323
"409",1.93896633535995,2.14162223249584,4.81271977900441,1.04916998709599
"410",1.94287788924915,1.80806410175241,4.80198778882524,0.889191480569271
"411",1.8943668642008,1.98074725337719,5.20323105898667,1.18057046701891
"412",1.89232223885607,1.90335995834239,7.02905654358572,1.29589201879537
"413",1.75473439712174,1.73179753442245,5.36511350556587,1.04166157557145
"414",2.05991740574452,1.86947208584364,3.821985191342,0.885563548919386
"415",1.9089121436465,1.74591133007377,5.34403056377318,0.97133434614589
"416",2.37854193491519,2.30262673990966,4.28935134936177,0.964082402401723
"417",1.73626271579506,1.75202161812775,4.80064124944123,1.0012723800566
"418",2.29151104216003,2.22543974050053,7.74455902237058,1.48807858107613
"419",2.00521250513304,1.93558270563149,5.0537115449122,0.972199070620228
"420",2.08299661667372,2.20921484205684,5.09503716215085,0.92898999156086
"421",1.92339277507805,1.88030039159382,5.30241639022465,1.13900103367221
"422",1.91779729354597,1.90191594276078,5.61214219875612,1.09155872749936
"423",2.26910624616682,2.19155373204342,4.69350152873478,0.917770733999024
"424",1.97010985025975,2.06190278582046,5.18056517489156,1.0514327956402
"425",2.41703998510221,2.3550507404399,3.528931109692,0.829314902159968
"426",2.0688859816764,2.41173236127891,5.41080059351801,1.13569894797907
"427",2.27523854724892,2.31679618320122,4.81789507260785,1.05502080239155
"428",1.96985287281079,2.05194667228044,5.7818705594373,1.04159835817508
"429",2.05353864547933,2.05595044955947,4.06016371013249,0.822608737028386
"430",2.08382703700308,2.02235590275511,4.87973323627266,1.02388097828192
"431",1.46835701376053,1.79124774885659,5.04482354042849,0.988037847993254
"432",2.08650743341912,2.15652077843533,6.77747648670864,1.14760156497101
"433",1.97869838835807,2.24732509589116,5.11927616584119,0.945345005425909
"434",1.88514771191515,1.86592958587447,4.69600679610225,0.912432095815266
"435",2.22841510315213,2.17525298109537,3.53073422642405,0.824152054211586
"436",1.79557018606509,1.78465148206965,4.58861449549555,0.948206524437823
"437",2.07268541862366,2.03847898182362,5.58852821860551,1.18687757208904
"438",1.66545612973339,1.94864149772511,4.35164150501987,0.807967110155426
"439",1.89080368597101,1.78505715729808,5.02783789543029,1.04477357752617
"440",1.96749706405378,2.00905259276312,6.47627125169209,1.24843520901012
"441",1.94511697880194,1.86700097836843,3.83498388875861,0.807232761822422
"442",2.06991812156748,2.08387507783202,4.31525873704734,0.911510783259111
"443",1.8741312030886,1.95946682557375,4.18255852830714,1.00073255879997
"444",2.22143690360456,2.20394208518556,4.51760026911546,0.962177714606512
"445",1.79990524005747,1.98072830589054,4.75277876285993,1.01310693669395
"446",2.37157061468662,2.25035111747177,4.15408930023893,0.901246194076043
"447",2.0351777334317,2.21068424155187,5.00909919758347,1.00017867525904
"448",1.74040087947628,1.70399707132135,5.26851217815157,1.16248196534224
"449",2.79343075313859,2.45663086556475,4.00350391714785,0.821300200257443
"450",1.88959398704925,2.00003731167953,5.3383835587293,1.06170599135592
"451",1.89403538322268,1.85120089385804,5.56686679558891,1.1186214666705
"452",2.19924076456681,2.33101275446073,4.65193415756352,1.00646569346981
"453",1.95302313866382,1.92861455305833,3.70538975827209,0.787559937471187
"454",2.19069383079336,2.13987613144622,3.8691682442513,0.775678807671204
"455",2.00974572577094,1.9846859016839,4.78050696707344,0.990470502380939
"456",2.16104074276696,2.02165501398995,7.32117395340627,1.22747141887023
"457",1.96067404619293,2.01936418810879,3.50532193733141,0.867801400913605
"458",2.05257910598444,2.15010538022231,4.37622085774537,1.01258994208077
"459",2.37749995343887,2.47918555669589,5.929056749495,1.11122905743767
"460",1.76716869450988,1.81485132531593,4.61140858244222,1.00867253146451
"461",2.30202112700867,2.0545903476077,4.55193597854253,0.967301155636573
"462",2.38842093329601,2.54589766356755,5.12493242114091,0.987183460209261
"463",2.40318504861481,2.18899225389728,4.36243894760498,0.88953053859865
"464",1.96474323904223,2.14736819735966,6.59461153776528,1.20646113372066
"465",2.04643300666801,1.87514240582494,5.32437546652856,1.01091028278059
"466",2.23182696768363,2.16590470850118,5.43600760815903,1.02384357813296
"467",2.44064688896283,2.21265267389253,4.14285972674887,0.932722382853543
"468",2.42318175380305,2.51142605383457,4.81562756865784,0.930224581641029
"469",2.57354729234279,2.54586837725524,5.64399487517704,1.08717875524872
"470",2.4289825313284,2.2492561994259,4.31195515528336,0.901551777690834
"471",2.327574241002,2.35931722313131,7.00196397676238,1.2142868545988
"472",2.36012709391554,2.28660927367402,4.2000122879045,0.953208818121007
"473",2.10644756265501,2.39569394561961,6.05590242779913,1.16709630379089
"474",2.00933809373065,1.97266950007515,6.57262881954601,1.22237393802747
"475",2.15312990729148,2.11653896186547,6.41654970210607,1.18706487265141
"476",2.47204492174207,2.46080307678829,5.2251406543783,1.09133106402455
"477",2.58029000132612,2.71587427763564,5.90463231502811,1.19303007365004
"478",1.45622795384357,1.52750858897954,4.93437570545241,1.02284554797259
"479",1.84016437762291,1.83663192324547,4.10941643864716,0.843992253116278
"480",2.44496637836662,2.44099615199738,6.24721511521892,1.10652980888116
"481",1.77919285446959,1.68481299678838,6.66719390199223,1.33212336631742
"482",2.32228513761424,2.28958392887202,5.99983392448795,1.1869788203862
"483",1.6751902758908,1.74255855331945,4.30821798281968,0.899915643656558
"484",2.53073633264465,2.55994653910876,4.50770013789382,0.913161040837119
"485",1.83866818003101,1.83441941399095,4.17493312557291,0.946618940549885
"486",2.03785378094082,2.2829637051943,4.60781533352823,0.931048757788243
"487",1.90174525301435,1.89518160548304,5.9208910402519,1.01000661834921
"488",1.77106327398247,1.86644677384707,5.75796572900451,1.07804988310343
"489",2.12950258748185,2.12248428130648,5.35494286106086,1.05946871413059
"490",2.04977871889987,2.25721434435921,5.76981835863333,1.08843615524598
"491",1.76105954853402,1.750525629023,5.20235695057464,1.0764264740604
"492",2.25196583660075,2.15385708024664,5.00985824269064,0.931962377201611
"493",2.50540474240775,2.6782762276102,5.84339573687357,1.18316971706712
"494",2.35210905094264,2.0907449130581,3.15683022147351,0.78027525607083
"495",1.75272535512437,1.69019327065075,4.96313664640858,1.02840549003356
"496",1.77515783670661,1.64910134098181,3.52459328830602,0.811953327150488
"497",2.08561664697781,1.96051609850858,4.72828802586517,0.948368758327902
"498",2.1925961911689,2.38422258033482,5.89551728841466,1.13799816090904
"499",1.82242258005859,1.85821146950603,5.11240884344875,1.11440208386247
"500",1.98003632493057,2.09378752599749,4.73910722421625,0.944109777413416

